Fault-tolerant quantum simulation of materials using Bloch orbitals

The simulation of chemistry is among the most promising applications of quantum computing. However, most prior work exploring algorithms for block-encoding, time-evolving, and sampling in the eigenbasis of electronic structure Hamiltonians has either focused on modeling finite-sized systems, or has required a large number of plane wave basis functions. In this work, we extend methods for quantum simulation with Bloch orbitals constructed from symmetry-adapted atom-centered orbitals so that one can model periodic \textit{ab initio} Hamiltonians using only a modest number of basis functions. We focus on adapting existing algorithms based on combining qubitization with tensor factorizations of the Coulomb operator. Significant modifications of those algorithms are required to obtain an asymptotic speedup leveraging translational (or, more broadly, Abelian) symmetries. We implement block encodings using known tensor factorizations and a new Bloch orbital form of tensor hypercontraction. Finally, we estimate the resources required to deploy our algorithms to classically challenging model materials relevant to the chemistry of Lithium Nickel Oxide battery cathodes within the surface code.

==> figures/ccsd_afqmc_timing/ccsd_actual_timing.csv <==
,system,basis,num_kpts,integral_trans_time,wall_time,iter_time,completed
0,Al2atom,cc-pvdz,1,3.63,0.15,0.01,1
1,Al2atom,cc-pvdz,2,3.32,10.38,0.2,1
2,Al2atom,cc-pvdz,4,4.42,70.22,1.84,1
3,Al2atom,cc-pvdz,6,8.19,345.19,6.94,1
4,Al2atom,cc-pvdz,8,14.69,928.97,18.6,1
5,Al2atom,cc-pvdz,12,39.93,3778.98,75.34,1
6,Al2atom,cc-pvdz,18,126.36,5360.57,318.1,1
7,Al2atom,cc-pvdz,27,0.0,0.0,1.85,0
8,Al2atom,cc-pvdz,64,0.0,0.0,0.0,0
9,Al2atom,cc-pvdz,125,0.0,0.0,0.0,0
10,Al2atom,cc-pvtz,1,8.13,11.35,0.23,1
11,Al2atom,cc-pvtz,2,11.16,169.78,3.38,1
12,Al2atom,cc-pvtz,4,35.37,803.18,25.06,1
13,Al2atom,cc-pvtz,6,97.59,2769.46,84.06,1
14,Al2atom,cc-pvtz,8,210.63,4310.06,205.59,1
15,Al2atom,cc-pvtz,12,0.0,0.0,3.99,0
16,Al2atom,cc-pvtz,18,0.0,0.0,4.17,0
17,Al2atom,cc-pvtz,27,0.0,0.0,4.55,0
18,Al2atom,cc-pvtz,64,0.0,0.0,0.0,0
19,AlN,cc-pvdz,1,7.07,3.15,0.24,1
20,AlN,cc-pvdz,2,10.54,60.56,3.79,1
21,AlN,cc-pvdz,4,32.8,450.99,32.39,1
22,AlN,cc-pvdz,6,84.07,1895.37,119.01,1
23,AlN,cc-pvdz,8,183.44,3714.05,315.36,1
24,AlN,cc-pvdz,12,0.0,0.0,5.69,0
25,AlN,cc-pvdz,18,0.0,0.0,6.24,0
26,AlN,cc-pvdz,27,0.0,0.0,6.67,0
27,AlN,cc-pvdz,64,0.0,0.0,0.0,0
28,AlN,cc-pvdz,125,0.0,0.0,0.0,0
29,AlN,cc-pvtz,1,24.49,100.74,6.38,1
30,AlN,cc-pvtz,2,82.8,1374.03,85.86,1
31,AlN,cc-pvtz,4,668.26,0.0,773.32,0
32,AlN,cc-pvtz,6,0.0,0.0,15.48,0
33,AlN,cc-pvtz,8,0.0,0.0,15.06,0
34,AlN,cc-pvtz,12,0.0,0.0,14.24,0
35,AlN,cc-pvtz,18,0.0,0.0,15.55,0
36,AlN,cc-pvtz,27,0.0,0.0,15.41,0
37,AlN,cc-pvtz,64,0.0,0.0,0.0,0
38,BN,cc-pvdz,1,2.98,0.18,0.02,1
39,BN,cc-pvdz,2,2.85,1.75,0.15,1
40,BN,cc-pvdz,4,4.18,16.33,1.47,1
41,BN,cc-pvdz,6,7.15,59.65,5.39,1
42,BN,cc-pvdz,8,13.98,146.83,14.86,1
43,BN,cc-pvdz,12,38.13,608.99,61.86,1
44,BN,cc-pvdz,18,115.22,2557.48,258.73,1
45,BN,cc-pvdz,27,929.78,0.0,1327.9,0
46,BN,cc-pvdz,64,0.0,0.0,0.0,0
47,BN,cc-pvdz,125,0.0,0.0,0.0,0
48,BN,cc-pvtz,1,6.39,4.11,0.37,1
49,BN,cc-pvtz,2,12.01,55.53,4.62,1
50,BN,cc-pvtz,4,44.09,340.14,34.11,1
51,BN,cc-pvtz,6,122.46,1362.17,111.8,1
52,BN,cc-pvtz,8,349.65,3028.64,303.14,1
53,BN,cc-pvtz,12,0.0,0.0,4.57,0
54,BN,cc-pvtz,18,0.0,0.0,4.57,0
55,BN,cc-pvtz,27,0.0,0.0,3.81,0
56,BN,cc-pvtz,64,0.0,0.0,0.0,0
57,C,cc-pvdz,1,2.48,0.21,0.01,1
58,C,cc-pvdz,2,2.93,1.84,0.15,1
59,C,cc-pvdz,4,3.89,14.43,1.43,1
60,C,cc-pvdz,6,7.0,59.47,5.42,1
61,C,cc-pvdz,8,14.17,134.57,15.09,1
62,C,cc-pvdz,12,39.53,672.91,61.89,1
63,C,cc-pvdz,18,118.79,2829.61,259.57,1
64,C,cc-pvdz,27,877.43,0.0,1319.57,0
65,C,cc-pvdz,64,0.0,0.0,2.63,0
66,C,cc-pvdz,125,0.0,0.0,3.16,0
67,C,cc-pvtz,1,5.96,4.89,0.38,1
68,C,cc-pvtz,2,11.74,51.08,4.64,1
69,C,cc-pvtz,4,44.41,339.2,34.06,1
70,C,cc-pvtz,6,121.63,1219.67,112.38,1
71,C,cc-pvtz,8,349.46,3261.8,330.06,1
72,C,cc-pvtz,12,0.0,0.0,4.46,0
73,C,cc-pvtz,18,0.0,0.0,4.45,0
74,C,cc-pvtz,27,0.0,0.0,3.71,0
75,C,cc-pvtz,64,0.0,0.0,0.0,0
76,H,gth-dzv,1,0.8,0.02,0.0,1
77,H,gth-dzv,2,0.84,0.2,0.01,1
78,H,gth-dzv,4,1.35,1.09,0.06,1
79,H,gth-dzv,6,2.27,3.84,0.23,1
80,H,gth-dzv,8,4.29,8.55,0.61,1
81,H,gth-dzv,12,11.26,111.74,2.66,1
82,H,gth-dzv,18,35.53,204.97,12.07,1
83,H,gth-dzv,27,119.41,295.04,26.79,1
84,H,gth-dzv,64,0.0,0.0,0.65,0
85,H,gth-szv,1,0.69,0.02,0.0,1
86,H,gth-szv,2,0.77,0.23,0.01,1
87,H,gth-szv,4,1.15,0.86,0.05,1
88,H,gth-szv,6,2.04,2.63,0.17,1
89,H,gth-szv,8,4.29,6.42,0.47,1
90,H,gth-szv,12,11.31,95.17,1.9,1
91,H,gth-szv,18,37.63,138.25,8.12,1
92,H,gth-szv,27,122.79,332.58,27.73,1
93,H,gth-szv,64,0.0,0.0,0.74,0
94,H,gth-szv,125,14591.72,0.0,13925.08,0
95,Li,cc-pvdz,1,2.42,0.15,0.01,1
96,Li,cc-pvdz,2,2.74,1.97,0.14,1
97,Li,cc-pvdz,4,3.74,29.25,1.83,1
98,Li,cc-pvdz,6,6.45,150.33,6.86,1
99,Li,cc-pvdz,8,12.73,244.16,18.61,1
100,Li,cc-pvdz,12,38.72,2131.63,73.78,1
101,Li,cc-pvdz,18,112.37,6943.08,314.89,1
102,Li,cc-pvdz,27,749.6,10665.0,969.02,1
103,Li,cc-pvdz,64,0.0,0.0,0.0,0
104,Li,cc-pvdz,125,0.0,0.0,0.0,0
105,Li,cc-pvtz,1,6.45,0.51,0.05,1
106,Li,cc-pvtz,2,6.5,12.25,0.81,1
107,Li,cc-pvtz,4,14.31,135.87,7.8,1
108,Li,cc-pvtz,6,32.56,523.15,27.59,1
109,Li,cc-pvtz,8,70.69,920.85,71.54,1
110,Li,cc-pvtz,12,233.97,3753.57,290.44,1
111,Li,cc-pvtz,18,0.0,0.0,2.61,0
112,Li,cc-pvtz,27,0.0,0.0,2.16,0
113,Li,cc-pvtz,64,0.0,0.0,0.0,0
114,LiCl,cc-pvdz,1,4.58,0.18,0.02,1
115,LiCl,cc-pvdz,2,4.3,1.51,0.17,1
116,LiCl,cc-pvdz,4,5.36,15.14,1.97,1
117,LiCl,cc-pvdz,6,8.17,62.2,7.01,1
118,LiCl,cc-pvdz,8,14.82,148.99,18.96,1
119,LiCl,cc-pvdz,12,36.55,713.25,80.04,1
120,LiCl,cc-pvdz,18,105.74,3124.68,352.19,1
121,LiCl,cc-pvdz,27,770.75,0.0,1885.15,0
122,LiCl,cc-pvdz,64,0.0,0.0,0.0,0
123,LiCl,cc-pvdz,125,0.0,0.0,0.0,0
124,LiCl,cc-pvtz,1,10.7,1.5,0.16,1
125,LiCl,cc-pvtz,2,12.87,25.15,2.52,1
126,LiCl,cc-pvtz,4,29.49,171.04,19.11,1
127,LiCl,cc-pvtz,6,72.25,674.52,67.85,1
128,LiCl,cc-pvtz,8,155.6,1514.71,169.99,1
129,LiCl,cc-pvtz,12,520.06,0.0,713.1,0
130,LiCl,cc-pvtz,18,0.0,0.0,5.84,0
131,LiCl,cc-pvtz,27,0.0,0.0,5.68,0
132,LiCl,cc-pvtz,64,0.0,0.0,0.0,0
133,Si,cc-pvdz,1,3.01,0.21,0.01,1
134,Si,cc-pvdz,2,2.77,2.3,0.15,1
135,Si,cc-pvdz,4,4.01,18.66,1.42,1
136,Si,cc-pvdz,6,7.21,71.56,5.5,1
137,Si,cc-pvdz,8,13.1,150.31,15.2,1
138,Si,cc-pvdz,12,40.68,747.01,62.97,1
139,Si,cc-pvdz,18,110.93,3077.31,258.4,1
140,Si,cc-pvdz,27,846.9,0.0,1338.05,0
141,Si,cc-pvdz,64,0.0,0.0,0.0,0
142,Si,cc-pvdz,125,0.0,0.0,0.0,0
143,Si,cc-pvtz,1,5.91,4.1,0.37,1
144,Si,cc-pvtz,2,10.92,55.71,4.65,1
145,Si,cc-pvtz,4,47.64,628.32,45.0,1
146,Si,cc-pvtz,6,120.31,1427.02,109.86,1
147,Si,cc-pvtz,8,346.22,3121.95,314.72,1
148,Si,cc-pvtz,12,0.0,0.0,4.44,0
149,Si,cc-pvtz,18,0.0,0.0,3.79,0
150,Si,cc-pvtz,27,0.0,0.0,3.55,0
151,Si,cc-pvtz,64,0.0,0.0,0.0,0


==> figures/ccsd_afqmc_timing/ccsd_data.csv <==
,basis,num_kpts,iter_time,integral_trans_time,system
0,cc-pvdz,1,0.01,1.02,Al2atom
1,cc-pvdz,2,0.23,1.46,Al2atom
2,cc-pvdz,4,2.15,3.12,Al2atom
3,cc-pvdz,6,8.49,7.09,Al2atom
4,cc-pvdz,8,21.72,13.8,Al2atom
5,cc-pvdz,18,386.16,130.08,Al2atom
6,cc-pvdz,27,1979.68,901.64,Al2atom
0,cc-pvdz,1,0.02,3.97,BN
1,cc-pvdz,2,0.19,4.53,BN
2,cc-pvdz,4,1.8,6.71,BN
3,cc-pvdz,6,6.74,11.53,BN
4,cc-pvdz,8,18.08,20.44,BN
5,cc-pvdz,18,322.9,150.71,BN
6,cc-pvdz,27,1644.65,1007.43,BN
0,cc-pvdz,1,0.02,2.51,C
1,cc-pvdz,2,0.18,3.02,C
2,cc-pvdz,4,1.63,5.17,C
3,cc-pvdz,6,7.02,10.09,C
4,cc-pvdz,8,18.28,18.1,C
5,cc-pvdz,18,323.23,146.61,C
6,cc-pvdz,27,1633.58,966.8,C
0,cc-pvdz,1,0.01,1.41,Li
1,cc-pvdz,2,0.15,1.65,Li
2,cc-pvdz,4,2.25,3.28,Li
3,cc-pvdz,6,8.19,6.21,Li
4,cc-pvdz,8,21.99,12.45,Li
5,cc-pvdz,18,396.32,114.99,Li
6,cc-pvdz,27,1202.41,684.8,Li
0,cc-pvdz,1,0.02,5.14,LiCl
1,cc-pvdz,2,0.22,5.25,LiCl
2,cc-pvdz,4,2.22,6.96,LiCl
3,cc-pvdz,6,8.72,10.61,LiCl
4,cc-pvdz,8,22.8,17.18,LiCl
5,cc-pvdz,18,438.18,122.89,LiCl
6,cc-pvdz,27,2273.1,814.25,LiCl
0,cc-pvdz,1,0.02,1.56,Si
1,cc-pvdz,2,0.18,1.95,Si
2,cc-pvdz,4,1.76,3.81,Si
3,cc-pvdz,6,6.57,7.53,Si
4,cc-pvdz,8,17.64,15.73,Si
5,cc-pvdz,18,323.03,140.56,Si
6,cc-pvdz,27,1634.97,905.41,Si


==> figures/ccsd_afqmc_timing/qmc_data.csv <==
,system,basis,num_kpts,block_time,energy,err,sac
0,Al2atom,cc-pvdz,1,212.4472,-4.491447,0.000415,8.0
1,Al2atom,cc-pvdz,2,216.978,-8.435699,0.010184,6.8
2,Al2atom,cc-pvdz,4,229.3728,-17.416025,0.005514,19.2
3,Al2atom,cc-pvdz,6,242.1025,-26.124835,0.014442,8.8
4,Al2atom,cc-pvdz,8,235.4322,-32.78988,0.025346,9.4
5,Al2atom,cc-pvdz,18,335.2502,-74.169202,0.149884,12.3
6,Al2atom,cc-pvdz,27,600.5031,-110.348007,0.145235,7.8
0,AlN,cc-pvdz,1,216.53,-23.747525,0.003144,5.7
1,AlN,cc-pvdz,2,234.3228,-47.393057,0.006038,3.9
2,AlN,cc-pvdz,4,246.2691,-95.741392,0.018419,5.6
3,AlN,cc-pvdz,6,288.7163,-143.495091,0.021465,6.0
4,AlN,cc-pvdz,8,377.8706,-192.392342,0.029928,3.9
5,AlN,cc-pvdz,18,1538.6089,-433.217034,0.114206,4.0
6,AlN,cc-pvdz,27,2507.2008,-649.776333,0.13978,3.5
0,BN,cc-pvdz,1,212.8725,-12.05766,0.00141,2.5
1,BN,cc-pvdz,2,217.3373,-24.790131,0.002513,2.8
2,BN,cc-pvdz,4,235.2369,-50.442519,0.005774,5.8
3,BN,cc-pvdz,6,240.7892,-75.830746,0.009378,3.8
4,BN,cc-pvdz,8,241.4541,-101.756315,0.01805,4.7
5,BN,cc-pvdz,18,402.5602,-229.889556,0.072596,3.2
6,BN,cc-pvdz,27,779.9271,-345.011335,0.083865,4.0
0,C,cc-pvdz,1,212.5566,-10.436647,0.002071,2.4
1,C,cc-pvdz,2,217.3288,-21.664002,0.004373,3.4
2,C,cc-pvdz,4,232.1365,-44.344806,0.014306,6.6
3,C,cc-pvdz,6,241.189,-66.850301,0.056371,6.9
4,C,cc-pvdz,8,240.8284,-89.727713,0.024765,5.7
5,C,cc-pvdz,18,402.1942,-203.277371,0.070503,3.2
6,C,cc-pvdz,27,778.8548,-304.767158,0.039928,2.7
7,C,cc-pvdz,64,3417.617,-722.893816,0.158733,4.7
0,Li,cc-pvdz,1,211.7695,-11.153369,0.000226,8.9
1,Li,cc-pvdz,2,214.2463,-22.075205,0.001229,4.4
2,Li,cc-pvdz,4,228.1875,-43.927297,0.00244,8.9
3,Li,cc-pvdz,6,241.7353,-65.871399,0.011421,5.4
4,Li,cc-pvdz,8,233.4885,-87.617864,0.00792,15.0
5,Li,cc-pvdz,18,325.3452,-197.1578,0.048023,21.3
6,Li,cc-pvdz,27,583.8115,-295.855775,0.018231,9.2
0,LiCl,cc-pvdz,1,212.0313,-20.393311,0.000963,5.9
1,LiCl,cc-pvdz,2,219.2633,-40.86928,0.002373,7.2
2,LiCl,cc-pvdz,4,234.8368,-81.97337,0.004797,6.3
3,LiCl,cc-pvdz,6,236.4998,-122.922839,0.007643,11.7
4,LiCl,cc-pvdz,8,247.2305,-164.122863,0.012526,13.1
5,LiCl,cc-pvdz,18,463.7404,-369.398334,0.027482,4.5
6,LiCl,cc-pvdz,27,1004.1769,-554.121662,0.029056,5.1
0,Si,cc-pvdz,1,212.4606,-7.312907,0.001814,9.8
1,Si,cc-pvdz,2,215.848,-15.022294,0.002655,6.0
2,Si,cc-pvdz,4,231.9172,-30.620166,0.006649,12.7
3,Si,cc-pvdz,6,240.391,-46.097633,0.007447,4.4
4,Si,cc-pvdz,8,240.4553,-61.835267,0.009575,8.8
5,Si,cc-pvdz,18,399.2724,-140.13565,0.042365,7.4
6,Si,cc-pvdz,27,774.3004,-210.106301,0.039045,10.3


==> figures/ccsd_afqmc_timing/qmc_timing.csv <==
,system,basis,num_kpts,block_time,energy,err,sac
0,AlN,cc-pvdz,1,248.1131,-23.751486,0.002518,4.9
1,Li,cc-pvdz,1,226.3442,-11.153261,0.000129,4.0
2,Si,cc-pvdz,1,233.5542,-7.313933,0.000861,4.1
3,LiCl,cc-pvdz,1,239.4151,-20.394477,0.000758,4.0
4,C,cc-pvdz,1,238.2133,-10.435414,0.00414,9.9
5,BN,cc-pvdz,1,233.3616,-12.058683,0.002056,6.9
6,Al2atom,cc-pvdz,1,222.5532,-4.490754,0.000316,6.8
7,AlN,cc-pvdz,2,262.4279,-47.382355,0.003289,4.6
8,Li,cc-pvdz,2,236.4911,-22.077359,0.002097,9.5
9,Si,cc-pvdz,2,237.1842,-15.027553,0.004883,22.9
10,LiCl,cc-pvdz,2,238.2703,-40.867034,0.001857,6.8
11,C,cc-pvdz,2,239.7137,-21.66901,0.005228,7.2
12,BN,cc-pvdz,2,237.0075,-24.795536,0.002532,4.3
13,Al2atom,cc-pvdz,2,236.7930,-8.439284,0.006099,7.9
14,AlN,cc-pvdz,4,351.2140,-95.751787,0.00484,3.9
15,Li,cc-pvdz,4,247.8939,-43.933609,0.002881,9.1
16,Si,cc-pvdz,4,257.2860,-30.624673,0.00695,18.5
17,LiCl,cc-pvdz,4,275.6843,-81.965874,0.00237,4.2
18,C,cc-pvdz,4,297.4702,-44.352681,0.00825,10.3
19,BN,cc-pvdz,4,258.5496,-50.454339,0.004383,5.7
20,Al2atom,cc-pvdz,4,248.7878,-17.421941,0.002956,9.7
21,AlN,cc-pvdz,6,464.0048,-143.53131,0.011208,8.6
22,Li,cc-pvdz,6,275.8314,-65.881602,0.004342,7.8
23,Si,cc-pvdz,6,290.4804,-46.096494,0.004272,4.5
24,LiCl,cc-pvdz,6,295.3567,-122.9145,0.002643,4.0
25,C,cc-pvdz,6,293.5020,-66.712616,0.004936,4.0
26,BN,cc-pvdz,6,290.6125,-75.828881,0.006117,6.8
27,Al2atom,cc-pvdz,6,279.7540,-26.131297,0.007364,15.2
28,AlN,cc-pvdz,8,743.3082,-192.416935,0.010382,7.4
29,Li,cc-pvdz,8,316.6887,-87.616903,0.007496,33.0
30,Si,cc-pvdz,8,328.7831,-61.853992,0.006516,10.3
31,LiCl,cc-pvdz,8,351.1202,-164.140004,0.003625,4.2
32,C,cc-pvdz,8,335.7730,-89.741999,0.006109,4.4
33,BN,cc-pvdz,8,334.8463,-101.747271,0.005041,4.3
34,Al2atom,cc-pvdz,8,315.9553,-32.808447,0.021754,32.5
35,AlN,cc-pvdz,12,1483.9269,-288.501679,0.011904,6.1
36,Li,cc-pvdz,12,386.2966,-131.375661,0.008502,25.0
37,Si,cc-pvdz,12,430.3628,-93.237602,0.006264,7.5
38,LiCl,cc-pvdz,12,464.1461,-246.255914,0.003793,4.1
39,C,cc-pvdz,12,441.6788,-135.189461,0.006094,3.3
40,BN,cc-pvdz,12,438.7571,-153.073946,0.009566,8.0
41,Al2atom,cc-pvdz,12,401.3980,-49.290573,0.028252,20.5
42,AlN,cc-pvdz,18,3509.4868,-433.266578,0.015139,4.9
43,Li,cc-pvdz,18,558.2999,-197.162752,0.013174,26.6
44,Si,cc-pvdz,18,737.2370,-140.19902,0.012669,11.0
45,LiCl,cc-pvdz,18,812.1508,-369.425717,0.004712,4.0
46,C,cc-pvdz,18,746.0261,-203.230014,0.00873,5.2
47,BN,cc-pvdz,18,747.5632,-229.939168,0.010139,5.0
48,Al2atom,cc-pvdz,18,588.1283,-74.337315,0.012886,8.8
49,Li,cc-pvdz,27,1255.5643,-295.881401,0.017089,31.4
50,Si,cc-pvdz,27,1717.3659,-210.318617,0.007636,6.4
51,LiCl,cc-pvdz,27,2021.9519,-554.122289,0.007203,5.7
52,C,cc-pvdz,27,1712.9301,-304.924214,0.015333,7.8
53,BN,cc-pvdz,27,1714.8463,-344.975236,0.00683,2.5
54,Al2atom,cc-pvdz,27,1339.8190,-110.418607,0.026444,11.7
55,AlN,cc-pvtz,1,266.6351,-23.59167,0.041776,1.0
56,Li,cc-pvtz,1,223.1694,-11.159216,0.000444,13.9
57,Si,cc-pvtz,1,242.1864,-7.405626,0.001979,7.1
58,LiCl,cc-pvtz,1,244.2099,-20.467078,0.001997,9.6
59,C,cc-pvtz,1,240.7613,-10.518628,0.002997,6.7
60,BN,cc-pvtz,1,241.7112,-12.142406,0.002977,8.4
61,AlN,cc-pvtz,2,316.0616,-47.744791,0.002147,1.3
62,LiCl,cc-pvtz,2,247.5924,-41.032913,0.002641,6.7
63,C,cc-pvtz,2,252.1061,-21.808472,0.004591,8.2
64,AlN,cc-pvtz,4,626.0809,-96.5971,0.075198,1.1
65,LiCl,cc-pvtz,4,306.9351,-82.309837,0.004096,9.6
66,C,cc-pvtz,4,308.5104,-44.612092,0.007471,9.2
67,AlN,cc-pvtz,6,1054.0218,-144.420206,0.005436,3.3
68,LiCl,cc-pvtz,6,358.2018,-123.460326,0.004364,6.4
69,C,cc-pvtz,6,382.0772,-67.121285,0.007141,5.3
70,Al2atom,cc-pvtz,6,339.6069,-29.995922,5.046806,1.0
71,AlN,cc-pvtz,8,2056.6274,-193.588193,0.006989,5.1
72,LiCl,cc-pvtz,8,514.7557,-164.853394,0.00508,6.4
73,C,cc-pvtz,8,543.8949,-90.227305,0.006203,6.1
74,Al2atom,cc-pvtz,8,448.9414,-34.593592,0.384704,1.0
75,LiCl,cc-pvtz,12,805.5001,-247.348485,0.007633,7.0
76,C,cc-pvtz,12,960.6749,-135.927015,0.007937,6.2
77,Al2atom,cc-pvtz,12,721.3132,-50.108827,0.119486,1.0
78,LiCl,cc-pvtz,18,1854.2853,-371.056228,0.006616,4.8
79,C,cc-pvtz,18,2132.5209,-204.345476,0.007129,3.9
80,Al2atom,cc-pvtz,18,1452.0878,-74.559268,0.06119,1.0
81,LiCl,cc-pvtz,27,4233.3566,-556.583306,0.005992,3.4
82,Al2atom,cc-pvtz,27,3385.5737,-110.992719,0.105641,20.7
83,H,gth-dzv,1,212.9131,-1.828591,8e-05,5.3
84,H,gth-dzv,2,215.5616,-2.834007,0.001071,4.2
85,H,gth-dzv,4,230.2447,-4.656138,0.003536,7.8
86,H,gth-dzv,6,234.5361,-7.06258,0.009068,9.0
87,H,gth-dzv,8,234.4922,-8.021163,0.00303,6.4
88,H,gth-dzv,12,238.7700,-11.747149,0.005944,7.4
89,H,gth-dzv,18,263.1375,-18.008626,0.011139,15.6
90,H,gth-dzv,27,290.3153,-28.073224,0.004138,6.5
91,H,gth-dzv,64,530.9080,-64.203243,0.019887,6.5
92,H,gth-szv,1,201.3764,-1.817055,8.8e-05,7.6
93,H,gth-szv,2,215.9895,-2.801307,0.002274,4.6


==> figures/kpoint_thc/thc_kp_lambda_mp2.csv <==
,nthc,lambda_tot,lambda_one_body,lambda_two_body,loss,delta_mp2,emp2,thc_type,basis,system,kmesh
0,2,153.43375200573712,28.62214443084163,124.81160757489548,1.4432306700794229,-0.0186543576811892,-4.46876324621824,isdf,cc-pvdz,Al2atom,1
1,4,214.48140283954308,28.62214443084163,185.85925840870144,0.9140103019830038,-0.0032692095508641,-4.46876324621824,isdf,cc-pvdz,Al2atom,1
2,6,3454.452170627951,28.62214443084163,3425.8300261971094,0.6667249216390361,-0.0008350560647878,-4.46876324621824,isdf,cc-pvdz,Al2atom,1
0,2,37.244680624518274,28.62214443084163,8.622536193676646,2.9528178435806987,-0.0421576805194714,-4.46876324621824,bfgs,cc-pvdz,Al2atom,1
1,4,45.68708552934058,28.62214443084163,17.064941098498952,2.3521121417720465,-0.0338803482632616,-4.46876324621824,bfgs,cc-pvdz,Al2atom,1
2,6,130.5860398448557,28.62214443084163,101.96389541401405,0.4611149798122594,-0.0136751884071397,-4.46876324621824,bfgs,cc-pvdz,Al2atom,1
0,2,176.6893498378618,28.62214443084163,148.06720540702017,0.3880916900549291,-0.0124710795528164,-4.46876324621824,ada,cc-pvdz,Al2atom,1
1,4,221.4476376553876,28.62214443084163,192.825493224546,0.0418024560767538,-0.0004744992877752,-4.46876324621824,ada,cc-pvdz,Al2atom,1
2,6,697.03446061755,28.62214443084163,668.4123161867084,0.0413697479954548,-0.0001798467211031,-4.46876324621824,ada,cc-pvdz,Al2atom,1
0,2,4463.670733833537,104.6517019094478,4359.019031924089,24.19078502556654,-0.0383735256983017,-4.351844744455205,isdf,cc-pvdz,Al2atom,4
1,4,5424.444969928801,104.6517019094478,5319.793268019353,17.191402906447678,-0.004544116514471,-4.351844744455205,isdf,cc-pvdz,Al2atom,4
2,6,10393.911432174047,104.6517019094478,10289.2597302646,13.922255641500335,0.0006437456159336,-4.351844744455205,isdf,cc-pvdz,Al2atom,4
0,2,223.3568829914701,104.6517019094478,118.70518108202224,77.6216056396957,-0.1345794434429592,-4.351844744455205,bfgs,cc-pvdz,Al2atom,4
1,4,298.19345337734137,104.6517019094478,193.5417514678936,74.40422802640147,-0.1306588134136763,-4.351844744455205,bfgs,cc-pvdz,Al2atom,4
2,6,478.7127061547245,104.6517019094478,374.0610042452767,65.81738183904847,-0.1253405133284237,-4.351844744455205,bfgs,cc-pvdz,Al2atom,4
0,2,6134.995670651048,104.6517019094478,6030.3439687416,1.6389578377013063,-0.0093628174440372,-4.351844744455205,ada,cc-pvdz,Al2atom,4
1,4,6463.548292414902,104.6517019094478,6358.896590505454,0.2879330954854837,-0.0010754743279415,-4.351844744455205,ada,cc-pvdz,Al2atom,4
2,6,8175.593944705544,104.6517019094478,8070.942242796096,0.2267443760302771,0.0005410574803006,-4.351844744455205,ada,cc-pvdz,Al2atom,4
0,2,1432.4043327949576,51.73073682655224,1380.6735959684054,13.590291172834249,-0.0732165693864752,-4.444290258750993,isdf,cc-pvdz,Al2atom,2
1,4,1651.8292871644028,51.73073682655224,1600.0985503378506,9.647755957728483,-0.0021629648416876,-4.444290258750993,isdf,cc-pvdz,Al2atom,2
2,6,11329.767666534655,51.73073682655224,11278.036929708103,8.11259108462967,0.0093320722573633,-4.444290258750993,isdf,cc-pvdz,Al2atom,2
0,2,100.56945688726918,51.73073682655224,48.83872006071694,54.273178548025854,-0.4185406578134314,-4.444290258750993,bfgs,cc-pvdz,Al2atom,2
1,4,126.63520298980498,51.73073682655224,74.90446616325275,51.02198445001578,-0.4130015827290876,-4.444290258750993,bfgs,cc-pvdz,Al2atom,2
2,6,453.4088713486188,51.73073682655224,401.67813452206656,27.575896665450585,-0.3365025850364196,-4.444290258750993,bfgs,cc-pvdz,Al2atom,2
0,2,1795.3369927536585,51.73073682655224,1743.6062559271063,0.8108318484937167,-0.0062722959722636,-4.444290258750993,ada,cc-pvdz,Al2atom,2
1,4,1928.5492273162915,51.73073682655224,1876.8184904897396,0.2565056005813997,-0.0006058479738646,-4.444290258750993,ada,cc-pvdz,Al2atom,2
2,6,3175.752803218583,51.73073682655224,3124.0220663920304,0.1618485450278537,0.0014559893079253,-4.444290258750993,ada,cc-pvdz,Al2atom,2
0,2,16144.15384162294,148.32937036422945,15995.82447125871,87.4144985918537,-0.0443468786417025,-4.407704029985752,isdf,cc-pvdz,Al2atom,6
1,4,19152.91246173093,148.32937036422945,19004.5830913667,57.38298348605699,-0.0029991209409576,-4.407704029985752,isdf,cc-pvdz,Al2atom,6
2,6,29626.143411387045,148.32937036422945,29477.81404102281,50.54945514009052,0.0032178164275178,-4.407704029985752,isdf,cc-pvdz,Al2atom,6
0,2,391.0091248398818,148.32937036422945,242.67975447565232,358.95009522477307,-0.2155344735226343,-4.407704029985752,bfgs,cc-pvdz,Al2atom,6
1,4,558.0656320730085,148.32937036422945,409.736261708779,351.7644948327822,-0.2134979452895224,-4.407704029985752,bfgs,cc-pvdz,Al2atom,6
2,6,765.69469040614,148.32937036422945,617.3653200419105,343.3452746275551,-0.2112077994167718,-4.407704029985752,bfgs,cc-pvdz,Al2atom,6
0,2,21894.750025865666,148.32937036422945,21746.42065550143,3.5598056670486864,-0.0170159716027367,-4.407704029985752,ada,cc-pvdz,Al2atom,6
1,4,23063.50962381413,148.32937036422945,22915.1802534499,1.259730956316835,-0.0017794083191366,-4.407704029985752,ada,cc-pvdz,Al2atom,6
2,6,26648.248765615037,148.32937036422945,26499.919395250803,0.9437204429658528,0.0008097456043305,-4.407704029985752,ada,cc-pvdz,Al2atom,6
0,2,839.3748748828928,321.2441257186272,518.1307491642656,43276.677730584524,-0.0250112064882976,-4.500673245040744,isdf,cc-pvtz,Al2atom,1
1,4,1006.5835097163316,321.2441257186272,685.3393839977044,43271.69126966248,-0.0042088733624279,-4.500673245040744,isdf,cc-pvtz,Al2atom,1
2,6,2468.401408135127,321.2441257186272,2147.1572824165,43269.52076148513,-0.0007570796673457,-4.500673245040744,isdf,cc-pvtz,Al2atom,1
0,2,323.2577897428853,321.2441257186272,2.013664024258081,43127.69985012621,-0.0722446459083245,-4.500673245040744,bfgs,cc-pvtz,Al2atom,1
1,4,323.90463209611886,321.2441257186272,2.660506377491666,43073.26484013997,-0.0722446459083245,-4.500673245040744,bfgs,cc-pvtz,Al2atom,1
2,6,329.4428812090757,321.2441257186272,8.19875549044853,42611.8784366157,-0.0722446459083245,-4.500673245040744,bfgs,cc-pvtz,Al2atom,1
0,2,3572.382527265628,321.2441257186272,3251.1384015470003,21.795923455117503,-0.0722440274309743,-4.500673245040744,ada,cc-pvtz,Al2atom,1
1,4,3309.3752577239397,321.2441257186272,2988.131132005312,21.574759178071517,-0.0722428291270071,-4.500673245040744,ada,cc-pvtz,Al2atom,1
2,6,4617.516501007384,321.2441257186272,4296.272375288757,20.961813613804694,-0.0722427536857184,-4.500673245040744,ada,cc-pvtz,Al2atom,1
0,2,5927.619349366673,266.37413231477217,5661.245217051901,10866.373466323146,-0.1211020917001937,-4.500610962044077,isdf,cc-pvtz,Al2atom,2
1,4,7001.060245069629,266.37413231477217,6734.686112754856,10838.382571302132,-0.036639105019149,-4.500610962044077,isdf,cc-pvtz,Al2atom,2
2,6,11287.760220767348,266.37413231477217,11021.386088452577,10827.949810473932,0.0021276173618769,-4.500610962044077,isdf,cc-pvtz,Al2atom,2
0,2,280.08798800062914,266.37413231477217,13.713855685856998,10529.303433815903,-0.476629965420579,-4.500610962044077,bfgs,cc-pvtz,Al2atom,2
1,4,282.3090128937075,266.37413231477217,15.934880578935378,10444.10103634858,-0.4766299653422843,-4.500610962044077,bfgs,cc-pvtz,Al2atom,2
2,6,290.38883899180735,266.37413231477217,24.014706677035203,10144.7490124828,-0.4766299653295984,-4.500610962044077,bfgs,cc-pvtz,Al2atom,2
0,2,27043.31853995505,266.37413231477217,26776.944407640272,87.76828474211929,-0.1356464582062218,-4.500610962044077,ada,cc-pvtz,Al2atom,2
1,4,27618.51237194689,266.37413231477217,27352.13823963212,21.114823823077398,-0.0669746387315264,-4.500610962044077,ada,cc-pvtz,Al2atom,2
2,6,27729.015124170357,266.37413231477217,27462.64099185558,10.738251638708874,-0.0383723907703679,-4.500610962044077,ada,cc-pvtz,Al2atom,2
0,2,204.1705965556833,54.69564543560034,149.47495112008295,1.913959891380346,-0.0218758445273472,-12.010873932083811,isdf,cc-pvdz,BN,1
1,4,313.7672654867516,54.69564543560034,259.0716200511512,0.7363055584179773,0.0137060879345281,-12.010873932083811,isdf,cc-pvdz,BN,1
2,6,1070.8977231551717,54.69564543560034,1016.2020777195712,0.2723589735224632,0.0103290870445,-12.010873932083811,isdf,cc-pvdz,BN,1
0,2,69.58344411928526,54.69564543560034,14.887798683684917,4.564795239372271,-0.1168742835297766,-12.010873932083811,bfgs,cc-pvdz,BN,1
1,4,90.04063029136822,54.69564543560034,35.34498485576787,2.619057326245429,-0.0840724478060614,-12.010873932083811,bfgs,cc-pvdz,BN,1
2,6,149.77826701854224,54.69564543560034,95.0826215829419,0.6238248900651411,-0.0307451240185869,-12.010873932083811,bfgs,cc-pvdz,BN,1
0,2,235.5539023044476,54.69564543560034,180.8582568688473,0.3816568078633863,0.0023346360648393,-12.010873932083811,ada,cc-pvdz,BN,1
1,4,266.99880251496654,54.69564543560034,212.3031570793662,0.0285785744615971,0.0004603316986528,-12.010873932083811,ada,cc-pvdz,BN,1
2,6,377.9081032655499,54.69564543560034,323.2124578299496,0.0064607204675482,-0.0002424049512832,-12.010873932083811,ada,cc-pvdz,BN,1
0,2,1200.1362071524586,107.011141117279,1093.1250660351795,11.052400406968085,-0.0366783063016242,-12.366808269246809,isdf,cc-pvdz,BN,2
1,4,1597.7011403733916,107.011141117279,1490.6899992561123,4.474492322923057,0.0054669014850077,-12.366808269246809,isdf,cc-pvdz,BN,2
2,6,2050.3273996959565,107.011141117279,1943.3162585786777,3.191445195107911,0.0063874728435795,-12.366808269246809,isdf,cc-pvdz,BN,2
0,2,163.3763914622143,107.011141117279,56.36525034493529,37.13283420161084,-0.1644019138554515,-12.366808269246809,bfgs,cc-pvdz,BN,2
1,4,246.65564149051136,107.011141117279,139.64450037323235,29.523276687907053,-0.1326050177613318,-12.366808269246809,bfgs,cc-pvdz,BN,2
2,6,309.5001616585252,107.011141117279,202.4890205412462,25.20446413117068,-0.1059605159914891,-12.366808269246809,bfgs,cc-pvdz,BN,2
0,2,1536.477046386293,107.011141117279,1429.465905269014,1.394939423074987,-0.0050480379915391,-12.366808269246809,ada,cc-pvdz,BN,2
1,4,1664.98003484897,107.011141117279,1557.968893731691,0.1131971623614946,0.0012686452958075,-12.366808269246809,ada,cc-pvdz,BN,2
2,6,1769.1621238886603,107.011141117279,1662.1509827713812,0.0331601810650819,0.000500935158028,-12.366808269246809,ada,cc-pvdz,BN,2
0,2,5172.775868557111,214.55530857450032,4958.22055998261,26.73274475067614,-0.0540095168854275,-12.591401630740595,isdf,cc-pvdz,BN,4
1,4,6634.45866758829,214.55530857450032,6419.90335901379,13.4132426025518,0.0004897250254405,-12.591401630740595,isdf,cc-pvdz,BN,4
2,6,7698.384973652873,214.55530857450032,7483.829665078372,8.577780610751688,0.0047777687350514,-12.591401630740595,isdf,cc-pvdz,BN,4
0,2,394.2604616973038,214.55530857450032,179.7051531228035,94.80614937436351,-0.1906335690725953,-12.591401630740595,bfgs,cc-pvdz,BN,4
1,4,570.8490302400576,214.55530857450032,356.2937216655573,86.0443562889792,-0.1631595991666881,-12.591401630740595,bfgs,cc-pvdz,BN,4
2,6,812.7240374842279,214.55530857450032,598.1687289097276,73.77887765836073,-0.1507637443640099,-12.591401630740595,bfgs,cc-pvdz,BN,4
0,2,7012.731235268895,214.55530857450032,6798.175926694395,3.399728863618893,-0.0065422542995268,-12.591401630740595,ada,cc-pvdz,BN,4
1,4,7492.877495184677,214.55530857450032,7278.322186610177,0.3195846827349513,0.0004947513834583,-12.591401630740595,ada,cc-pvdz,BN,4
2,6,7697.96192554977,214.55530857450032,7483.40661697527,0.0770407582497935,0.0003248855022803,-12.591401630740595,ada,cc-pvdz,BN,4
0,2,1001.3706478424518,213.96689957771403,787.4037482647378,18.738441973451057,-0.0206285585940335,-12.089888046918627,isdf,cc-pvtz,BN,1
1,4,1425.147387086544,213.96689957771403,1211.18048750883,7.63575260370766,0.0174181161673043,-12.089888046918627,isdf,cc-pvtz,BN,1
2,6,7878.839295473896,213.96689957771403,7664.872395896182,3.6700384627176295,0.0034229331708974,-12.089888046918627,isdf,cc-pvtz,BN,1
0,2,237.6804189875697,213.96689957771403,23.71351940985568,49.53509764602988,-0.1920687423291553,-12.089888046918627,bfgs,cc-pvtz,BN,1
1,4,273.87667151241465,213.96689957771403,59.90977193470061,39.71997754779823,-0.1639857836905172,-12.089888046918627,bfgs,cc-pvtz,BN,1
2,6,459.56493528787166,213.96689957771403,245.59803571015763,14.824952437305251,-0.0756694404577924,-12.089888046918627,bfgs,cc-pvtz,BN,1
0,2,1155.839460971969,213.96689957771403,941.872561394255,2.4509789225581877,0.0057982654869839,-12.089888046918627,ada,cc-pvtz,BN,1
1,4,1248.8216622686173,213.96689957771403,1034.8547626909033,0.1570909207954804,0.0004031386911762,-12.089888046918627,ada,cc-pvtz,BN,1
2,6,1392.8579074498964,213.96689957771403,1178.8910078721824,0.0245325962423502,-3.795071453183141e-05,-12.089888046918627,ada,cc-pvtz,BN,1
0,2,6574.504143916978,417.3302830332885,6157.1738608836895,63.78502606771647,-0.0289562155865059,-12.43903176235515,isdf,cc-pvtz,BN,2
1,4,7832.8147326454755,417.3302830332885,7415.484449612187,33.39801087105758,0.0202836866389475,-12.43903176235515,isdf,cc-pvtz,BN,2
2,6,15607.163870160592,417.3302830332885,15189.833587127305,14.00878803611263,0.0090385717485812,-12.43903176235515,isdf,cc-pvtz,BN,2
0,2,520.7508636948107,417.3302830332885,103.42058066152214,268.30106061001254,-0.2373003199504157,-12.43903176235515,bfgs,cc-pvtz,BN,2
1,4,614.8259497580398,417.3302830332885,197.49566672475123,252.4298384574982,-0.2186466717902853,-12.43903176235515,bfgs,cc-pvtz,BN,2
2,6,1041.6816400610287,417.3302830332885,624.3513570277402,196.7099155585537,-0.1664474890175267,-12.43903176235515,bfgs,cc-pvtz,BN,2
0,2,7886.477233106942,417.3302830332885,7469.146950073653,6.02796680279374,-0.0026890932363023,-12.43903176235515,ada,cc-pvtz,BN,2
1,4,8166.454178320944,417.3302830332885,7749.123895287656,0.4580404667585743,0.000543161164904,-12.43903176235515,ada,cc-pvtz,BN,2
2,6,8470.37289506712,417.3302830332885,8053.042612033832,0.120594108615216,0.000428044713864,-12.43903176235515,ada,cc-pvtz,BN,2
0,2,200.0866714645904,56.46000746772267,143.62666399686773,1.5040521908087507,-0.0234955602504296,-10.377568555345928,isdf,cc-pvdz,C,1
1,4,274.2445440106724,56.46000746772267,217.78453654294972,0.2678569734175339,0.0016375308280522,-10.377568555345928,isdf,cc-pvdz,C,1
2,6,598.4401148439682,56.46000746772267,541.9801073762455,0.0718285645599576,0.0026027836939412,-10.377568555345928,isdf,cc-pvdz,C,1
0,2,72.15704186715683,56.46000746772267,15.697034399434166,3.3861714810021395,-0.1200928934730694,-10.377568555345928,bfgs,cc-pvdz,C,1
1,4,101.7430589201632,56.46000746772267,45.28305145244053,1.4416733434732505,-0.0579475863400755,-10.377568555345928,bfgs,cc-pvdz,C,1
2,6,165.35267958166074,56.46000746772267,108.89267211393806,0.2786593408787435,-0.0111439674653457,-10.377568555345928,bfgs,cc-pvdz,C,1
0,2,228.3061382639028,56.46000746772267,171.84613079618015,0.3563265358202903,0.0050217463195902,-10.377568555345928,ada,cc-pvdz,C,1
1,4,260.8801343779318,56.46000746772267,204.42012691020915,0.0258053603949477,-0.0004656680792187,-10.377568555345928,ada,cc-pvdz,C,1
2,6,286.0724187497968,56.46000746772267,229.6124112820741,0.0032044570704581,-6.394643025053881e-05,-10.377568555345928,ada,cc-pvdz,C,1
0,2,1210.4180053994048,110.59590881739018,1099.8220965820146,9.504349953715874,-0.0413223317823074,-10.792199085252989,isdf,cc-pvdz,C,2
1,4,1565.133097235492,110.59590881739018,1454.5371884181018,3.29271655219028,0.0039644620029744,-10.792199085252989,isdf,cc-pvdz,C,2
2,6,2041.219063560137,110.59590881739018,1930.623154742747,1.7995408835185214,0.0040087386302349,-10.792199085252989,isdf,cc-pvdz,C,2
0,2,169.38603990548052,110.59590881739018,58.79013108809032,34.096012541185814,-0.1785387870583434,-10.792199085252989,bfgs,cc-pvdz,C,2
1,4,263.76888160102044,110.59590881739018,153.17297278363023,26.26716483028384,-0.1200595053135753,-10.792199085252989,bfgs,cc-pvdz,C,2
2,6,387.5267166801925,110.59590881739018,276.93080786280234,19.083591635776617,-0.0918789011382141,-10.792199085252989,bfgs,cc-pvdz,C,2
0,2,1548.405363959659,110.59590881739018,1437.809455142269,1.389907885670432,-0.003942766286503,-10.792199085252989,ada,cc-pvdz,C,2
1,4,1680.5036107783678,110.59590881739018,1569.9077019609776,0.139869127093129,0.0011351142561863,-10.792199085252989,ada,cc-pvdz,C,2
2,6,1788.7608222166411,110.59590881739018,1678.164913399251,0.0364843158287034,0.000246644300887,-10.792199085252989,ada,cc-pvdz,C,2
0,2,5089.688851086237,221.10637568735092,4868.582475398886,25.29149580806118,-0.0502393867219144,-11.057214032169494,isdf,cc-pvdz,C,4
1,4,6761.540893813123,221.10637568735092,6540.434518125772,10.249837384724144,0.0002500205056836,-11.057214032169494,isdf,cc-pvdz,C,4
2,6,7763.505040902772,221.10637568735092,7542.398665215421,6.652377159019496,0.0075163512088884,-11.057214032169494,isdf,cc-pvdz,C,4
0,2,395.55869982952606,221.10637568735092,174.45232414217512,90.05672465401521,-0.2056704566404494,-11.057214032169494,bfgs,cc-pvdz,C,4
1,4,668.1033404049081,221.10637568735092,446.9969647175571,76.06537473604737,-0.1643554978264401,-11.057214032169494,bfgs,cc-pvdz,C,4
2,6,896.406684868242,221.10637568735092,675.3003091808911,67.25112385827579,-0.1390764690639603,-11.057214032169494,bfgs,cc-pvdz,C,4
0,2,7031.786688017551,221.10637568735092,6810.6803123302,3.30132117310196,-0.0052878416665755,-11.057214032169494,ada,cc-pvdz,C,4
1,4,7483.591825112301,221.10637568735092,7262.48544942495,0.3453669208514042,0.0011311811631067,-11.057214032169494,ada,cc-pvdz,C,4
2,6,7766.671205868978,221.10637568735092,7545.564830181627,0.0868763399254561,0.0005663261720005,-11.057214032169494,ada,cc-pvdz,C,4
0,2,15898.309119965865,327.502377880746,15570.806742085118,70.02934539466281,-0.05827362894588,-11.098170473547787,isdf,cc-pvdz,C,6
1,4,20300.168200262164,327.502377880746,19972.66582238142,31.36952231308457,0.0039075161939887,-11.098170473547787,isdf,cc-pvdz,C,6
2,6,23144.72035368028,327.502377880746,22817.217975799536,20.85393211398339,0.0104501586673215,-11.098170473547787,isdf,cc-pvdz,C,6
0,2,664.3351654115229,327.502377880746,336.83278753077684,276.8747577299042,-0.2341169030107188,-11.098170473547787,bfgs,cc-pvdz,C,6
1,4,1138.9167841739077,327.502377880746,811.4144062931616,254.90700353346375,-0.206068697423337,-11.098170473547787,bfgs,cc-pvdz,C,6
2,6,1564.8043613025102,327.502377880746,1237.301983421764,238.81414927874343,-0.180342680663692,-11.098170473547787,bfgs,cc-pvdz,C,6
0,2,22652.118409008744,327.502377880746,22324.616031128,6.035898662290975,-0.0104079898616706,-11.098170473547787,ada,cc-pvdz,C,6
1,4,23291.26614424321,327.502377880746,22963.763766362463,0.7773692874806096,0.002286519367562,-11.098170473547787,ada,cc-pvdz,C,6
2,6,23814.550115508617,327.502377880746,23487.047737627872,0.4067281861743229,0.002287851628111,-11.098170473547787,ada,cc-pvdz,C,6
0,2,997.9944947645212,211.31683591769175,786.6776588468294,18.70532999071436,-0.0071029831525031,-10.457308548116032,isdf,cc-pvtz,C,1
1,4,1326.921959694843,211.31683591769175,1115.6051237771512,7.103277141886483,0.0147621534392712,-10.457308548116032,isdf,cc-pvtz,C,1
2,6,4627.480935157835,211.31683591769175,4416.164099240144,3.476806760417097,0.0100712119220176,-10.457308548116032,isdf,cc-pvtz,C,1
0,2,235.53626853008507,211.31683591769175,24.219432612393305,45.01780159915957,-0.2208951747646068,-10.457308548116032,bfgs,cc-pvtz,C,1
1,4,273.00118648913065,211.31683591769175,61.68435057143889,35.70173697923571,-0.2057174291973673,-10.457308548116032,bfgs,cc-pvtz,C,1
2,6,404.5687620327085,211.31683591769175,193.25192611501677,17.5945483877013,-0.1135896257142317,-10.457308548116032,bfgs,cc-pvtz,C,1
0,2,1143.619413501228,211.31683591769175,932.3025775835364,2.56877019902871,0.0040914054172134,-10.457308548116032,ada,cc-pvtz,C,1
1,4,1228.29225869689,211.31683591769175,1016.9754227791982,0.1411184854829399,0.0002375744342852,-10.457308548116032,ada,cc-pvtz,C,1
2,6,1349.3439419766842,211.31683591769175,1138.0271060589923,0.0201272495062523,0.0001329254149755,-10.457308548116032,ada,cc-pvtz,C,1
0,2,6417.180909305316,414.7780660091864,6002.4028432961295,77.03428089521535,-0.0364378936175455,-10.861248774056405,isdf,cc-pvtz,C,2
1,4,8023.164513549804,414.7780660091864,7608.386447540617,26.079841523051325,0.0131595065340928,-10.861248774056405,isdf,cc-pvtz,C,2
2,6,11605.02642779152,414.7780660091864,11190.248361782333,17.21963932541323,0.0136306146944935,-10.861248774056405,isdf,cc-pvtz,C,2
0,2,505.3488397502491,414.7780660091864,90.57077374106268,258.93709784466324,-0.2721319626865206,-10.861248774056405,bfgs,cc-pvtz,C,2
1,4,669.5103104296529,414.7780660091864,254.7322444204665,231.32257979492496,-0.2518239643644584,-10.861248774056405,bfgs,cc-pvtz,C,2
2,6,853.0259345785319,414.7780660091864,438.2478685693455,207.28739337071357,-0.2189999559671385,-10.861248774056405,bfgs,cc-pvtz,C,2
0,2,7802.047116965429,414.7780660091864,7387.269050956243,6.478660458396291,-0.0047367906488009,-10.861248774056405,ada,cc-pvtz,C,2
1,4,8132.764302793665,414.7780660091864,7717.986236784478,0.4642377278109894,0.0007701109340914,-10.861248774056405,ada,cc-pvtz,C,2
2,6,8370.338244308821,414.7780660091864,7955.560178299635,0.1225100761730396,0.0003426254942517,-10.861248774056405,ada,cc-pvtz,C,2
0,2,113.67732318758824,6.940374543130607,106.73694864445764,0.001545311706943,-0.0004228294216357,-1.825867606356532,ada,gth-dzv,H,1
1,4,20037.47014606825,6.940374543130607,20030.52977152512,0.0001922505823305,-0.0001254806153985,-1.825867606356532,ada,gth-dzv,H,1
2,6,1163.5952468714815,6.940374543130607,1156.6548723283508,2.0731275078839924e-06,-2.5384750912405e-06,-1.825867606356532,ada,gth-dzv,H,1
0,2,39169.805837549065,6.940374543130607,39162.86546300593,0.5218827407387048,-0.0044966807246142,-1.825867606356532,isdf,gth-dzv,H,1
1,4,20708.91202870614,6.940374543130607,20701.97165416301,8.936066189576546e-09,8.405687035306642e-09,-1.825867606356532,isdf,gth-dzv,H,1
2,6,1214.574050367404,6.940374543130607,1207.6336758242733,8.936065800663097e-09,8.405791396270956e-09,-1.825867606356532,isdf,gth-dzv,H,1
0,2,38.60406798848189,6.940374543130607,31.663693445351285,0.0037652404395823,-0.0006726687051039,-1.825867606356532,bfgs,gth-dzv,H,1
1,4,20708.910369737325,6.940374543130607,20701.969995194195,8.367872366957554e-09,1.0121945548391409e-07,-1.825867606356532,bfgs,gth-dzv,H,1
2,6,1214.573147587564,6.940374543130607,1207.6327730444332,7.819258187536928e-09,1.9073827850490943e-08,-1.825867606356532,bfgs,gth-dzv,H,1
0,2,150.96639769322115,9.650212489267432,141.31618520395372,0.0467797135822734,-0.0030850130264139,-1.4052603937095665,ada,gth-dzv,H,2
1,4,184.62352655946432,9.650212489267432,174.9733140701969,0.0016807037371453,-0.0005302967706333,-1.4052603937095665,ada,gth-dzv,H,2
2,6,325.5121369324622,9.650212489267432,315.8619244431948,0.0004476913737851,-6.663106251858508e-05,-1.4052603937095665,ada,gth-dzv,H,2
0,2,3032.228913172477,9.650212489267432,3022.5787006832097,1.3800065879390555,-0.0180331738580294,-1.4052603937095665,isdf,gth-dzv,H,2
1,4,150486.72332132308,9.650212489267432,150477.0731088338,0.2852977154939997,0.0003266290711623,-1.4052603937095665,isdf,gth-dzv,H,2
2,6,123108.48571854898,9.650212489267432,123098.83550605972,0.0096651344557471,0.0006393430415971,-1.4052603937095665,isdf,gth-dzv,H,2
0,2,52.78319620891068,9.650212489267432,43.13298371964325,0.0651650307034276,-0.0061748480106522,-1.4052603937095665,bfgs,gth-dzv,H,2
1,4,116.21525454889348,9.650212489267432,106.56504205962604,0.0025702183893305,-0.0006670864154416,-1.4052603937095665,bfgs,gth-dzv,H,2
2,6,238.0319075373596,9.650212489267432,228.38169504809213,0.0008970881215353,-0.0003169699404865,-1.4052603937095665,bfgs,gth-dzv,H,2
0,2,571.4052356274681,16.372180294419394,555.0330553330487,0.027993009997412,-0.0011850684536183,-1.1456388949975498,ada,gth-dzv,H,4
1,4,345.2710962838553,16.372180294419394,328.8989159894359,0.0005328834956259,-4.241808655724988e-05,-1.1456388949975498,ada,gth-dzv,H,4
2,6,231.85225373599195,16.372180294419394,215.48007344157256,1.5426941105160697e-05,-9.169507515283117e-06,-1.1456388949975498,ada,gth-dzv,H,4
0,2,1041.5955723133422,16.372180294419394,1025.2233920189228,2.062332979184489,-0.0107406282322961,-1.1456388949975498,isdf,gth-dzv,H,4
1,4,3679.2545708156094,16.372180294419394,3662.8823905211902,0.4060749058918468,-0.001333130689731,-1.1456388949975498,isdf,gth-dzv,H,4
2,6,3281.7337594292358,16.372180294419394,3265.361579134816,0.0651879098504028,0.0009681760591229,-1.1456388949975498,isdf,gth-dzv,H,4
0,2,108.59566017022117,16.372180294419394,92.22347987580176,0.4240736789296576,-0.0152690863546296,-1.1456388949975498,bfgs,gth-dzv,H,4
1,4,175.5573928229337,16.372180294419394,159.1852125285143,0.0219333445937166,-0.0020362656679522,-1.1456388949975498,bfgs,gth-dzv,H,4
2,6,176.1728812193404,16.372180294419394,159.80070092492102,0.0024649999934014,-0.0004173340399884,-1.1456388949975498,bfgs,gth-dzv,H,4
0,2,3537.36408950407,20.96182345897514,3516.4022660450946,0.0850172796129015,-0.0020121534459844,-1.1978624692753477,ada,gth-dzv,H,6
1,4,1731.0660226979012,20.96182345897514,1710.104199238926,0.0058463510016738,-0.0006909935855949,-1.1978624692753477,ada,gth-dzv,H,6
2,6,1356.403925597882,20.96182345897514,1335.4421021389069,0.0011460534271692,-0.0001737743548746,-1.1978624692753477,ada,gth-dzv,H,6
0,2,5130.315218750232,20.96182345897514,5109.353395291257,4.203451559828854,-0.0262934129855421,-1.1978624692753477,isdf,gth-dzv,H,6
1,4,5907.932826986495,20.96182345897514,5886.971003527519,0.5666358216611095,-0.0103847171735822,-1.1978624692753477,isdf,gth-dzv,H,6
2,6,12773.929044609971,20.96182345897514,12752.967221150995,0.0867574842380061,-0.0046488964029787,-1.1978624692753477,isdf,gth-dzv,H,6
0,2,352.0447756902672,20.96182345897514,331.08295223129204,1.3728813134196385,-0.0541116752003816,-1.1978624692753477,bfgs,gth-dzv,H,6
1,4,555.0268528033536,20.96182345897514,534.0650293443784,0.1565774621677549,-0.0127416877666972,-1.1978624692753477,bfgs,gth-dzv,H,6
2,6,689.0599686233617,20.96182345897514,668.0981451643866,0.0220290145221776,-0.0020488393244026,-1.1978624692753477,bfgs,gth-dzv,H,6
0,2,722.383829205986,34.72411967789746,687.6597095280886,0.0221970373031558,-0.0004571866136519,-0.9825915609489538,ada,gth-dzv,H,8
1,4,828.1334857900372,34.72411967789746,793.4093661121398,0.0018750977655832,-8.137099253846536e-05,-0.9825915609489538,ada,gth-dzv,H,8
2,6,814.3727371862541,34.72411967789746,779.6486175083567,0.0001280265324033,1.9360758829800595e-05,-0.9825915609489538,ada,gth-dzv,H,8
0,2,405.3289662931843,34.72411967789746,370.6048466152868,4.5614828425707845,-0.0119900651531819,-0.9825915609489538,isdf,gth-dzv,H,8
1,4,743.8768697436954,34.72411967789746,709.1527500657979,2.0856251087267883,6.082878049207263e-05,-0.9825915609489538,isdf,gth-dzv,H,8
2,6,1477.2672791233526,34.72411967789746,1442.543159445455,0.5645222799774458,0.0012317823595746,-0.9825915609489538,isdf,gth-dzv,H,8
0,2,150.84822727103042,34.72411967789746,116.12410759313296,3.934899369347821,-0.0218484822560276,-0.9825915609489538,bfgs,gth-dzv,H,8
1,4,245.78646309243985,34.72411967789746,211.06234341454237,1.8545638300058451,-0.0165685062364022,-0.9825915609489538,bfgs,gth-dzv,H,8
2,6,445.2522357888644,34.72411967789746,410.52811611096695,0.1772144121348739,-0.0061008718108539,-0.9825915609489538,bfgs,gth-dzv,H,8
0,2,2106.640228811045,41.95009877839078,2064.690130032654,0.1134156417286164,-0.0013735199777423,-0.9585355332708936,ada,gth-dzv,H,12
1,4,2299.3002843364,41.95009877839078,2257.350185558009,0.0103704207497191,-0.0003247052405642,-0.9585355332708936,ada,gth-dzv,H,12
2,6,2386.614966444647,41.95009877839078,2344.664867666256,0.001715421313299,-3.893098300711273e-05,-0.9585355332708936,ada,gth-dzv,H,12
0,2,1088.1510934979824,41.95009877839078,1046.2009947195916,7.238817553026497,-0.0084684113154731,-0.9585355332708936,isdf,gth-dzv,H,12
1,4,1976.3945048636333,41.95009877839078,1934.4444060852425,2.3881949017104764,0.0004956466314479,-0.9585355332708936,isdf,gth-dzv,H,12
2,6,2503.7944087571445,41.95009877839078,2461.8443099787537,0.5022224413660736,0.0020236699769504,-0.9585355332708936,isdf,gth-dzv,H,12
0,2,310.9947356157874,41.95009877839078,269.04463683739664,9.196815862209275,-0.0291596851665324,-0.9585355332708936,bfgs,gth-dzv,H,12
1,4,665.7737414916094,41.95009877839078,623.8236427132185,4.369798552634297,-0.0211531165965672,-0.9585355332708936,bfgs,gth-dzv,H,12
2,6,1190.481890640789,41.95009877839078,1148.5317918623982,0.8126633228476651,-0.0097139555373283,-0.9585355332708936,bfgs,gth-dzv,H,12
0,2,5393.590505753598,58.147673724938734,5335.44283202866,0.2577105163666868,-0.0026918887782754,-0.9927152189729028,ada,gth-dzv,H,18
1,4,5678.88605762314,58.147673724938734,5620.738383898201,0.0220794260341931,-0.0007177407516821,-0.9927152189729028,ada,gth-dzv,H,18
2,6,6079.655594017347,58.147673724938734,6021.507920292408,0.0057822376355027,-0.0001348585005718,-0.9927152189729028,ada,gth-dzv,H,18
0,2,2561.1905340541234,58.147673724938734,2503.042860329185,12.55377692361513,-0.0139101320280543,-0.9927152189729028,isdf,gth-dzv,H,18
1,4,4895.774519496933,58.147673724938734,4837.626845771994,2.959449635783619,0.0018707696007072,-0.9927152189729028,isdf,gth-dzv,H,18
2,6,6008.90464777154,58.147673724938734,5950.7569740466015,0.8588010275375867,0.0025279800428712,-0.9927152189729028,isdf,gth-dzv,H,18
0,2,579.777831324921,58.147673724938734,521.6301575999822,17.39608465515632,-0.0468590702598674,-0.9927152189729028,bfgs,gth-dzv,H,18
1,4,1613.185000447219,58.147673724938734,1555.03732672228,7.278473743659156,-0.0363219068869484,-0.9927152189729028,bfgs,gth-dzv,H,18
2,6,2770.5384118751185,58.147673724938734,2712.39073815018,2.1816173740697944,-0.0222467728747766,-0.9927152189729028,bfgs,gth-dzv,H,18
0,2,10898.903757768416,95.18873220375498,10803.71502556466,1.741399339413033,-0.0019954270161504,-1.0263385535910456,ada,gth-dzv,H,27
1,4,12754.625161173606,95.18873220375498,12659.436428969851,0.186743700446442,-0.0010481783182292,-1.0263385535910456,ada,gth-dzv,H,27
2,6,13324.671881555789,95.18873220375498,13229.483149352034,0.0434706824936696,-0.0006873323829177,-1.0263385535910456,ada,gth-dzv,H,27
0,2,3276.1973082878976,95.18873220375498,3181.0085760841425,29.62322928645595,-0.0270530334523717,-1.0263385535910456,isdf,gth-dzv,H,27
1,4,7729.809272846597,95.18873220375498,7634.620540642843,16.373665901449282,-0.0026489403701113,-1.0263385535910456,isdf,gth-dzv,H,27
2,6,10694.409235046896,95.18873220375498,10599.220502843142,6.299773414096639,0.0005972149818174,-1.0263385535910456,isdf,gth-dzv,H,27
0,2,511.7559940187031,95.18873220375498,416.5672618149481,37.4603634444438,-0.0296768865325433,-1.0263385535910456,bfgs,gth-dzv,H,27
1,4,1491.798785143665,95.18873220375498,1396.61005293991,25.09776725921745,-0.0269063710645983,-1.0263385535910456,bfgs,gth-dzv,H,27
2,6,2784.682801573758,95.18873220375498,2689.4940693700028,15.86386019227376,-0.0223322475937362,-1.0263385535910456,bfgs,gth-dzv,H,27
0,2,10625.15097939816,116.87992948598384,10508.271049912177,34.151010788884136,-0.0080780443324079,-1.0230549422166388,isdf,gth-dzv,H,36
1,4,20806.54183264483,116.87992948598384,20689.661903158845,6.732647217895154,0.0038868365257831,-1.0230549422166388,isdf,gth-dzv,H,36
2,6,27674.55723602476,116.87992948598384,27557.67730653877,2.787196881908624,0.0029177713876877,-1.0230549422166388,isdf,gth-dzv,H,36
0,2,1321.7631958951,116.87992948598384,1204.8832664091162,59.45369203098725,-0.0402329924233443,-1.0230549422166388,bfgs,gth-dzv,H,36
1,4,5931.600957223762,116.87992948598384,5814.721027737778,25.464671781401755,-0.0317744334541127,-1.0230549422166388,bfgs,gth-dzv,H,36
2,6,9587.109353420145,116.87992948598384,9470.22942393416,11.30624429944333,-0.0240595503305769,-1.0230549422166388,bfgs,gth-dzv,H,36
0,2,22925.7507386945,116.87992948598384,22808.870809208514,0.6829180908886372,-0.0015473048052205,-1.0230549422166388,ada,gth-dzv,H,36
1,4,25066.19751324433,116.87992948598384,24949.317583758344,0.0775152152890971,-0.0008733603037194,-1.0230549422166388,ada,gth-dzv,H,36
2,6,28304.1401378167,116.87992948598384,28187.260208330717,0.0325605963271239,-0.0004352961340157,-1.0230549422166388,ada,gth-dzv,H,36
0,2,54.18997103515795,18.25532776842745,35.934643266730504,0.1091914157923748,-0.0013460737245887,-1.8312351971443344,ada,gth-dzvp,H,1
1,4,123.25432281254548,18.25532776842745,104.99899504411805,0.0143504576917585,-0.0001298348682581,-1.8312351971443344,ada,gth-dzvp,H,1
2,6,7493.772144011872,18.25532776842745,7475.516816243445,0.0013137947678874,-0.0001999474031104,-1.8312351971443344,ada,gth-dzvp,H,1
0,2,112.47982160362926,18.25532776842745,94.2244938352018,0.9634973325378228,-0.0071717873565324,-1.8312351971443344,isdf,gth-dzvp,H,1
1,4,948.671142771263,18.25532776842745,930.4158150028356,0.2491223043617403,0.0019988158350698,-1.8312351971443344,isdf,gth-dzvp,H,1
2,6,68500.97987764346,18.25532776842745,68482.72454987503,5.765259641043446e-05,2.98337008430849e-07,-1.8312351971443344,isdf,gth-dzvp,H,1
0,2,27.529117486094016,18.25532776842745,9.27378971766657,0.6145414634762061,-0.0076326443682517,-1.8312351971443344,bfgs,gth-dzvp,H,1
1,4,49.78396469588953,18.25532776842745,31.528636927462085,0.0483822934034911,-0.0014901653504308,-1.8312351971443344,bfgs,gth-dzvp,H,1
2,6,5333.868377209887,18.25532776842745,5315.613049441459,0.0100749962824319,-0.0003639214558708,-1.8312351971443344,bfgs,gth-dzvp,H,1
0,2,321.3762093296533,32.90278828553096,288.47342104412235,0.1522909375257107,-0.0005986763789609,-1.4070238648849582,ada,gth-dzvp,H,2
1,4,384.78808581817896,32.90278828553096,351.885297532648,0.0274088551930838,-5.01285664751272e-05,-1.4070238648849582,ada,gth-dzvp,H,2
2,6,505.0430676700684,32.90278828553096,472.1402793845375,0.0018771748908041,-5.504893096053287e-05,-1.4070238648849582,ada,gth-dzvp,H,2
0,2,242.1669622753537,32.90278828553096,209.2641739898228,4.096743052885882,-0.0205976802605027,-1.4070238648849582,isdf,gth-dzvp,H,2
1,4,403.2771486063506,32.90278828553096,370.3743603208196,0.9425883964606836,2.91839134349825e-05,-1.4070238648849582,isdf,gth-dzvp,H,2
2,6,1139.5694944567276,32.90278828553096,1106.666706171197,0.2124176231843016,0.0028778380801921,-1.4070238648849582,isdf,gth-dzvp,H,2
0,2,58.3168403092061,32.90278828553096,25.41405202367514,8.480877141057318,-0.0263862645531323,-1.4070238648849582,bfgs,gth-dzvp,H,2
1,4,132.5659102955737,32.90278828553096,99.66312201004276,3.079916739456523,-0.0163491431331428,-1.4070238648849582,bfgs,gth-dzvp,H,2
2,6,253.19804277202493,32.90278828553096,220.295254486494,0.203389692652031,-0.0028937311299908,-1.4070238648849582,bfgs,gth-dzvp,H,2
0,2,1381.691984551685,60.72317390709073,1320.9688106445942,0.3067946477542294,-0.0005285951092142,-1.188387578968503,ada,gth-dzvp,H,4
1,4,1580.2658271371668,60.72317390709073,1519.542653230076,0.0200811841677612,-0.0001268923638346,-1.188387578968503,ada,gth-dzvp,H,4
2,6,1595.9824375220112,60.72317390709073,1535.2592636149204,0.001975230175164,-2.6996027481906992e-05,-1.188387578968503,ada,gth-dzvp,H,4
0,2,1059.420909274371,60.72317390709073,998.6977353672804,5.858702649073914,-0.0235886554818873,-1.188387578968503,isdf,gth-dzvp,H,4
1,4,1540.0988625879384,60.72317390709073,1479.3756886808476,1.068377193927614,0.0021774443557125,-1.188387578968503,isdf,gth-dzvp,H,4
2,6,1796.9952742427456,60.72317390709073,1736.2721003356548,0.1421768676695741,0.0011364597613265,-1.188387578968503,isdf,gth-dzvp,H,4
0,2,185.39152791410183,60.72317390709073,124.66835400701112,17.887706470882627,-0.0446979524290149,-1.188387578968503,bfgs,gth-dzvp,H,4
1,4,542.009153783707,60.72317390709073,481.2859798766163,6.027309480037525,-0.0304965031023141,-1.188387578968503,bfgs,gth-dzvp,H,4
2,6,985.108717688338,60.72317390709073,924.3855437812472,0.5242175454985402,-0.0068213662743596,-1.188387578968503,bfgs,gth-dzvp,H,4
0,2,4189.384886806582,88.32234575575205,4101.062541050829,0.6748502911092938,0.0002384085003903,-1.228708695885909,ada,gth-dzvp,H,6
1,4,4574.648797263217,88.32234575575205,4486.326451507464,0.054140016823748,-0.0001185318440604,-1.228708695885909,ada,gth-dzvp,H,6
2,6,4567.786241155018,88.32234575575205,4479.463895399265,0.0070729730855596,-0.000102059193753,-1.228708695885909,ada,gth-dzvp,H,6
0,2,3284.670761236628,88.32234575575205,3196.348415480876,12.139469233262858,-0.0395401734331883,-1.228708695885909,isdf,gth-dzvp,H,6
1,4,4418.511885714859,88.32234575575205,4330.189539959107,1.80972995653262,0.004832585972291,-1.228708695885909,isdf,gth-dzvp,H,6
2,6,4651.892718539632,88.32234575575205,4563.570372783879,0.1944658235247019,0.0013926214726731,-1.228708695885909,isdf,gth-dzvp,H,6
0,2,439.5333936389984,88.32234575575205,351.21104788324635,57.74720421436447,-0.1041551827526741,-1.228708695885909,bfgs,gth-dzvp,H,6
1,4,1626.697518603267,88.32234575575205,1538.3751728475154,22.5412759845932,-0.0789285600095199,-1.228708695885909,bfgs,gth-dzvp,H,6
2,6,3210.3800611892884,88.32234575575205,3122.0577154335365,1.5312189488944097,-0.0202848919249909,-1.228708695885909,bfgs,gth-dzvp,H,6
0,2,5130.989481335759,115.49899969549595,5015.490481640262,0.6980918389636794,0.000220786513289,-1.0341310327883562,ada,gth-dzvp,H,8
1,4,5514.50405149289,115.49899969549595,5399.005051797393,0.0241444727629143,-1.433036376963237e-05,-1.0341310327883562,ada,gth-dzvp,H,8
2,6,5575.233521480834,115.49899969549595,5459.734521785338,0.0026803696669078,-1.5551311906003562e-05,-1.0341310327883562,ada,gth-dzvp,H,8
0,2,3774.0858810933983,115.49899969549595,3658.5868813979023,10.176162260021908,-0.0223175795709518,-1.0341310327883562,isdf,gth-dzvp,H,8
1,4,5411.1631506669455,115.49899969549595,5295.664150971449,1.71249757343942,-0.0030387527067841,-1.0341310327883562,isdf,gth-dzvp,H,8
2,6,5698.004642230384,115.49899969549595,5582.5056425348885,0.1830988036810395,-0.0003429993219872,-1.0341310327883562,isdf,gth-dzvp,H,8
0,2,517.2837694894877,115.49899969549595,401.78476979399176,34.36999375142633,-0.042143868335005,-1.0341310327883562,bfgs,gth-dzvp,H,8
1,4,1810.5923033425995,115.49899969549595,1695.0933036471033,12.684595948853737,-0.02984682539714,-1.0341310327883562,bfgs,gth-dzvp,H,8
2,6,3617.74111802321,115.49899969549595,3502.2421183277143,1.1908201783501864,-0.0079003063769091,-1.0341310327883562,bfgs,gth-dzvp,H,8
0,2,14124.41055278235,170.0559404097391,13954.354612372612,1.302849628717306,0.0002453932066157,-1.0036385126961935,ada,gth-dzvp,H,12
1,4,14714.54026983099,170.0559404097391,14544.484329421251,0.0569631067203712,1.775310583984613e-05,-1.0036385126961935,ada,gth-dzvp,H,12
2,6,14844.30085119566,170.0559404097391,14674.24491078592,0.0087144677741636,-1.5504463978022187e-05,-1.0036385126961935,ada,gth-dzvp,H,12
0,2,10049.77518133966,170.0559404097391,9879.719240929922,20.48571173130813,-0.0243360808210567,-1.0036385126961935,isdf,gth-dzvp,H,12
1,4,13980.53913991512,170.0559404097391,13810.48319950538,2.04023732510652,-0.00290929307871,-1.0036385126961935,isdf,gth-dzvp,H,12
2,6,15009.535440816737,170.0559404097391,14839.479500406998,0.3106526980035188,0.0011661257686657,-1.0036385126961935,isdf,gth-dzvp,H,12
0,2,1033.9356444356035,170.0559404097391,863.8797040258645,85.64672206291209,-0.0506928189462618,-1.0036385126961935,bfgs,gth-dzvp,H,12
1,4,5274.528232990728,170.0559404097391,5104.472292580988,29.716140780226983,-0.0339152529830624,-1.0036385126961935,bfgs,gth-dzvp,H,12
2,6,9879.188748502993,170.0559404097391,9709.132808093254,3.642682526872524,-0.0123585279355938,-1.0036385126961935,bfgs,gth-dzvp,H,12
0,2,34534.595783529185,253.02957908671752,34281.56620444247,2.121367814035435,0.0001299666665226,-1.0341595386878035,ada,gth-dzvp,H,18
1,4,36336.73000732882,253.02957908671752,36083.7004282421,0.0889125848938815,-5.068844533040462e-05,-1.0341595386878035,ada,gth-dzvp,H,18
2,6,36502.8615291861,253.02957908671752,36249.83195009938,0.019342138381852,-2.4328686199615035e-05,-1.0341595386878035,ada,gth-dzvp,H,18
0,2,24681.48953411613,253.02957908671752,24428.45995502941,34.17708877995992,-0.0322482218963813,-1.0341595386878035,isdf,gth-dzvp,H,18
1,4,34219.75764247094,253.02957908671752,33966.728063384224,3.140452107190004,-0.0025475296734362,-1.0341595386878035,isdf,gth-dzvp,H,18
2,6,36475.29213963125,253.02957908671752,36222.262560544536,0.6709539028365867,0.0016052987240329,-1.0341595386878035,isdf,gth-dzvp,H,18
0,2,2001.6774221342253,253.02957908671752,1748.647843047508,154.8938496313003,-0.0679992586347011,-1.0341595386878035,bfgs,gth-dzvp,H,18
1,4,11998.637363107631,253.02957908671752,11745.607784020916,61.10781877598736,-0.0507593926062395,-1.0341595386878035,bfgs,gth-dzvp,H,18
2,6,22219.86621481584,253.02957908671752,21966.836635729123,12.965547974762655,-0.0250859689958975,-1.0341595386878035,bfgs,gth-dzvp,H,18
0,2,48990.13558739952,376.1078873723147,48614.0277000272,,-0.0341941122739546,-1.0724926737165406,ada,gth-dzvp,H,27
1,4,77957.00999109435,376.1078873723147,77580.90210372204,,-0.000745828408863,-1.0724926737165406,ada,gth-dzvp,H,27
2,6,83978.73012140911,376.1078873723147,83602.6222340368,,-0.0003004484989783,-1.0724926737165406,ada,gth-dzvp,H,27
3,8,85374.04016715402,376.1078873723147,84997.9322797817,,0.0006209190276635,-1.0724926737165406,ada,gth-dzvp,H,27
4,10,89169.86103794893,376.1078873723147,88793.75315057661,,0.0001709837708794,-1.0724926737165406,ada,gth-dzvp,H,27
5,12,90623.46865401504,376.1078873723147,90247.36076664273,,0.0009301465500999,-1.0724926737165406,ada,gth-dzvp,H,27
6,14,90270.3333099688,376.1078873723147,89894.22542259649,,0.0004138019172856,-1.0724926737165406,ada,gth-dzvp,H,27
0,2,16147.80713901398,0.8602347502765578,16146.946904263705,0.0167144613208858,-0.0029512034353156,-1.8146718357415388,ada,gth-szv,H,1
1,4,157.0827987445753,0.8602347502765578,156.22256399429875,0.0023839336426611,-0.0001232461664539,-1.8146718357415388,ada,gth-szv,H,1
2,6,8.522749572051003,0.8602347502765578,7.662514821774446,6.54305150130731e-05,-0.0001657597363589,-1.8146718357415388,ada,gth-szv,H,1
0,2,17445.894601991353,0.8602347502765578,17445.034367241075,1.239323000730598e-14,1.699567153679027e-10,-1.8146718357415388,isdf,gth-szv,H,1
1,4,157.5313524696728,0.8602347502765578,156.67111771939625,1.2393126133801392e-14,1.6992474094479348e-10,-1.8146718357415388,isdf,gth-szv,H,1
2,6,8.58366667548533,0.8602347502765578,7.723431925208772,1.2393126858956548e-14,1.6992474094479348e-10,-1.8146718357415388,isdf,gth-szv,H,1
0,2,17445.894602030367,0.8602347502765578,17445.03436728009,8.981322700301269e-15,2.474038529598488e-09,-1.8146718357415388,bfgs,gth-szv,H,1
1,4,157.5313524696728,0.8602347502765578,156.67111771939625,1.2393126133801392e-14,1.6992474094479348e-10,-1.8146718357415388,bfgs,gth-szv,H,1
2,6,8.58366667548533,0.8602347502765578,7.723431925208772,1.2393126858956548e-14,1.6992474094479348e-10,-1.8146718357415388,bfgs,gth-szv,H,1
0,2,12.440611903565408,1.1779343634789958,11.262677540086411,0.0020106857351702,0.0004666285282748,-1.3873120217742485,ada,gth-szv,H,2
1,4,153.27983012447473,1.1779343634789958,152.10189576099577,0.0002179231443067,-0.0003548175583045,-1.3873120217742485,ada,gth-szv,H,2
2,6,150.13392533559772,1.1779343634789958,148.95599097211874,1.3177786399820611e-05,-0.0001188334112274,-1.3873120217742485,ada,gth-szv,H,2
0,2,40.10526957913115,1.1779343634789958,38.92733521565216,0.1487680947686436,-0.0181102680815565,-1.3873120217742485,isdf,gth-szv,H,2
1,4,407.6717764018998,1.1779343634789958,406.4938420384208,0.0129088718892356,0.0024710082783734,-1.3873120217742485,isdf,gth-szv,H,2
2,6,32450.766588921917,1.1779343634789958,32449.588654558436,0.0017845790174788,-0.0008136227332087,-1.3873120217742485,isdf,gth-szv,H,2
0,2,9.93905371056152,1.1779343634789958,8.761119347082523,0.0063409991730611,-0.004205587825671,-1.3873120217742485,bfgs,gth-szv,H,2
1,4,22.252187689008878,1.1779343634789958,21.07425332552988,0.0024059853384855,-0.0007977638131602,-1.3873120217742485,bfgs,gth-szv,H,2
2,6,129.68525775186956,1.1779343634789958,128.50732338839055,8.03474292251039e-05,-0.0001158708651516,-1.3873120217742485,bfgs,gth-szv,H,2
0,2,112.0907184522524,1.885662732619598,110.2050557196328,0.0008637665815962,-0.0002069286723791,-1.131570007815631,ada,gth-szv,H,4
1,4,121.82995909931442,1.885662732619598,119.94429636669484,1.134818489805086e-05,-2.2388101122539084e-05,-1.131570007815631,ada,gth-szv,H,4
2,6,60.59613267909611,1.885662732619598,58.71046994647651,5.670000020170177e-07,-8.705928936203478e-06,-1.131570007815631,ada,gth-szv,H,4
0,2,1068.833040359988,1.885662732619598,1066.9473776273685,0.0686832818922629,-0.0057943665845345,-1.131570007815631,isdf,gth-szv,H,4
1,4,1258.6938962863514,1.885662732619598,1256.808233553732,0.0038712711464698,0.0009843007420253,-1.131570007815631,isdf,gth-szv,H,4
2,6,622.3316730809686,1.885662732619598,620.446010348349,0.0019412918877199,0.0007507033246902,-1.131570007815631,isdf,gth-szv,H,4
0,2,49.21940044680162,1.885662732619598,47.33373771418202,0.0020592481104616,-0.0002567945885754,-1.131570007815631,bfgs,gth-szv,H,4
1,4,104.13694795551586,1.885662732619598,102.25128522289629,0.0003178700421273,-0.0003069081364948,-1.131570007815631,bfgs,gth-szv,H,4
2,6,55.10509486759927,1.885662732619598,53.21943213497967,2.507744402082322e-05,-8.177716736201823e-05,-1.131570007815631,bfgs,gth-szv,H,4
0,2,670.8423603352954,2.5851281018316827,668.2572322334638,0.0026123166209362,-0.0003403806699515,-1.173730193339689,ada,gth-szv,H,6
1,4,422.7970187263708,2.5851281018316827,420.2118906245391,0.0003922084931703,-0.0001998311311828,-1.173730193339689,ada,gth-szv,H,6
2,6,244.8797016260091,2.5851281018316827,242.29457352417745,1.6786757099290614e-05,-9.32064346210737e-05,-1.173730193339689,ada,gth-szv,H,6
0,2,817.7431300975312,2.5851281018316827,815.1580019956996,0.1482885454542618,-0.0037043675410559,-1.173730193339689,isdf,gth-szv,H,6
1,4,2896.9976283443984,2.5851281018316827,2894.4125002425667,0.0171517366456297,0.0011623029352758,-1.173730193339689,isdf,gth-szv,H,6
2,6,1500.2053933795094,2.5851281018316827,1497.6202652776776,0.0015344522961403,0.0003688415766072,-1.173730193339689,isdf,gth-szv,H,6
0,2,152.6591124256034,2.5851281018316827,150.07398432377173,0.0249192929024304,-0.0058654423853079,-1.173730193339689,bfgs,gth-szv,H,6
1,4,245.27168415203369,2.5851281018316827,242.686556050202,0.0030302132901515,-0.0006380449511462,-1.173730193339689,bfgs,gth-szv,H,6
2,6,205.431681018762,2.5851281018316827,202.84655291693028,0.0002388096156861,-0.000159800831899,-1.173730193339689,bfgs,gth-szv,H,6
0,2,161.93785552948015,3.986774972137369,157.95108055734278,0.0006848388284635,-0.0001520980189227,-0.9697919219024008,ada,gth-szv,H,8
1,4,163.88553661462765,3.986774972137369,159.89876164249026,2.298118284170772e-06,-5.852129159378272e-06,-0.9697919219024008,ada,gth-szv,H,8
2,6,165.48591954091552,3.986774972137369,161.49914456877815,7.049717968223155e-07,-1.9865438749544492e-07,-0.9697919219024008,ada,gth-szv,H,8
0,2,151.32706274228914,3.986774972137369,147.34028777015178,0.2889805746817158,-0.0118768529164857,-0.9697919219024008,isdf,gth-szv,H,8
1,4,201.4337232183813,3.986774972137369,197.4469482462439,0.0137178248934449,-0.0013277331812135,-0.9697919219024008,isdf,gth-szv,H,8
2,6,227.28229645688543,3.986774972137369,223.2955214847481,0.0035939074170336,-0.0006796007784237,-0.9697919219024008,isdf,gth-szv,H,8
0,2,103.86390869115245,3.986774972137369,99.87713371901508,0.0536300093020613,-0.0067531716759254,-0.9697919219024008,bfgs,gth-szv,H,8
1,4,138.3624706110975,3.986774972137369,134.37569563896014,0.0007127763217114,-0.0002287202802772,-0.9697919219024008,bfgs,gth-szv,H,8
2,6,139.19059524546864,3.986774972137369,135.20382027333127,0.0001814866347891,-4.163442785398708e-05,-0.9697919219024008,bfgs,gth-szv,H,8
0,2,512.8002022146313,5.455474748830772,507.3447274658006,0.0120777540172158,-2.211033159849052e-05,-0.9393616466483554,ada,gth-szv,H,12
1,4,547.8423361621283,5.455474748830772,542.3868614132975,0.0001145825638626,-3.200997949415196e-05,-0.9393616466483554,ada,gth-szv,H,12
2,6,518.7250769023196,5.455474748830772,513.2696021534889,1.5074413455625114e-05,-1.7804214469618884e-05,-0.9393616466483554,ada,gth-szv,H,12
0,2,391.315443274913,5.455474748830772,385.85996852608224,0.72109153005977,-0.0165014803414175,-0.9393616466483554,isdf,gth-szv,H,12
1,4,544.9173524612385,5.455474748830772,539.4618777124077,0.0429502479829618,-0.0028757954744149,-0.9393616466483554,isdf,gth-szv,H,12
2,6,598.9041423604248,5.455474748830772,593.448667611594,0.0057063492649408,-0.0011017372908765,-0.9393616466483554,isdf,gth-szv,H,12
0,2,258.49955525035614,5.455474748830772,253.04408050152537,0.4514490505594004,-0.0147827795681286,-0.9393616466483554,bfgs,gth-szv,H,12
1,4,399.6192213474645,5.455474748830772,394.1637465986337,0.010496206878027,-0.0012078207342937,-0.9393616466483554,bfgs,gth-szv,H,12
2,6,440.56464735166304,5.455474748830772,435.10917260283225,0.0010456534185073,-0.0001848201933954,-0.9393616466483554,bfgs,gth-szv,H,12
0,2,1368.4597119354246,7.66463638505051,1360.795075550374,0.0399871832920893,-0.0001832546524882,-0.9707639052276106,ada,gth-szv,H,18
1,4,1346.2228257526006,7.66463638505051,1338.55818936755,0.0005123249027606,-6.817732549979638e-05,-0.9707639052276106,ada,gth-szv,H,18
2,6,1369.4579931855365,7.66463638505051,1361.793356800486,6.653170816176273e-05,-2.9554727629332863e-05,-0.9707639052276106,ada,gth-szv,H,18
0,2,977.4651365213772,7.66463638505051,969.8005001363266,1.2802089264793648,-0.0211724155062148,-0.9707639052276106,isdf,gth-szv,H,18
1,4,1290.186352548808,7.66463638505051,1282.5217161637577,0.102955190201263,-0.0047584374787996,-0.9707639052276106,isdf,gth-szv,H,18
2,6,1455.83716433091,7.66463638505051,1448.1725279458597,0.0091460054972493,-0.0010214843859841,-0.9707639052276106,isdf,gth-szv,H,18
0,2,583.6922946466223,7.66463638505051,576.0276582615718,1.1696569253356668,-0.0273856225948638,-0.9707639052276106,bfgs,gth-szv,H,18
1,4,1008.1438232775124,7.66463638505051,1000.4791868924618,0.0423180690856983,-0.0043870542351663,-0.9707639052276106,bfgs,gth-szv,H,18
2,6,1200.1689944312063,7.66463638505051,1192.504358046156,0.0030562266158751,-0.0005039110899767,-0.9707639052276106,bfgs,gth-szv,H,18
0,2,3985.1997175616825,11.206268959814237,3973.993448601868,2.101990517569458,0.002981379146467,-1.0096213434620898,ada,gth-szv,H,27
1,4,3403.018817775924,11.206268959814237,3391.81254881611,0.1711919116568007,0.002155597759972,-1.0096213434620898,ada,gth-szv,H,27
2,6,3365.376642576768,11.206268959814237,3354.1703736169534,0.0047608237848617,-0.0001659008320595,-1.0096213434620898,ada,gth-szv,H,27
0,2,1047.6942505764343,11.206268959814237,1036.48798161662,6.537478144214537,-0.0189378373861546,-1.0096213434620898,isdf,gth-szv,H,27
1,4,2498.3458557794024,11.206268959814237,2487.139586819588,2.612551163923225,-0.0085750117716434,-1.0096213434620898,isdf,gth-szv,H,27
2,6,2618.609487424244,11.206268959814237,2607.4032184644298,0.5406859532008873,-0.004185689864308,-1.0096213434620898,isdf,gth-szv,H,27
0,2,306.533595962119,11.206268959814237,295.3273270023048,7.830695594672964,-0.0253496014124248,-1.0096213434620898,bfgs,gth-szv,H,27
1,4,1177.7260023062163,11.206268959814237,1166.5197333464023,2.8207595407985138,-0.0183944882764737,-1.0096213434620898,bfgs,gth-szv,H,27
2,6,2057.867014878976,11.206268959814237,2046.6607459191616,0.5815751357851511,-0.0080269231016119,-1.0096213434620898,bfgs,gth-szv,H,27
0,2,7387.3067882662435,19.25324136163341,7368.05354690461,5.585770567312926,-0.0250723972264033,-0.9973503048087872,isdf,gth-szv,H,48
1,4,10031.22258575949,19.25324136163341,10011.969344397856,0.5772853922414344,-0.005934644456873,-0.9973503048087872,isdf,gth-szv,H,48
2,6,11716.511300101589,19.25324136163341,11697.258058739955,0.0465148622638461,-0.0013595126081941,-0.9973503048087872,isdf,gth-szv,H,48
0,2,3146.7164598017766,19.25324136163341,3127.463218440143,10.36188515613076,-0.0413021884865484,-0.9973503048087872,bfgs,gth-szv,H,48
1,4,7635.845025992335,19.25324136163341,7616.591784630701,0.6622399033641442,-0.0112478928550514,-0.9973503048087872,bfgs,gth-szv,H,48
2,6,9949.040044308213,19.25324136163341,9929.78680294658,0.0283950949000908,-0.001023159051397,-0.9973503048087872,bfgs,gth-szv,H,48
0,2,10980.457565370358,19.25324136163341,10961.204324008724,0.2319319492435927,-0.0002928730224743,-0.9973503048087872,ada,gth-szv,H,48
1,4,11173.39415597622,19.25324136163341,11154.140914614583,0.0064457923806339,-0.0001071151226786,-0.9973503048087872,ada,gth-szv,H,48
2,6,11481.51100534092,19.25324136163341,11462.257763979287,0.00042142059109,-7.396831196282427e-05,-0.9973503048087872,ada,gth-szv,H,48
0,2,4015.737118068764,14.818648497223489,4000.91846957154,3.5234054099717422,-0.0162589922468564,-1.0040203190116643,isdf,gth-szv,H,36
1,4,5517.141891514419,14.818648497223489,5502.323243017195,0.3533840611580384,-0.0029950064979746,-1.0040203190116643,isdf,gth-szv,H,36
2,6,6318.137341441663,14.818648497223489,6303.318692944439,0.034725304289357,-0.0009893915630374,-1.0040203190116643,isdf,gth-szv,H,36
0,2,1990.1904806689763,14.818648497223489,1975.3718321717529,5.523475106804702,-0.0274692115999651,-1.0040203190116643,bfgs,gth-szv,H,36
1,4,4375.084357027745,14.818648497223489,4360.265708530521,0.3192499297395803,-0.0064465833491191,-1.0040203190116643,bfgs,gth-szv,H,36
2,6,5238.700456560945,14.818648497223489,5223.881808063721,0.0176701291715168,-0.0006281536688201,-1.0040203190116643,bfgs,gth-szv,H,36
0,2,5820.740532941191,14.818648497223489,5805.921884443967,0.1231809546011822,0.0002451162200072,-1.0040203190116643,ada,gth-szv,H,36
1,4,6129.815838616042,14.818648497223489,6114.997190118818,0.0031017409748183,-4.631088489381874e-05,-1.0040203190116643,ada,gth-szv,H,36
2,6,6071.282608360626,14.818648497223489,6056.463959863402,0.0002308556168029,-6.203233882562387e-05,-1.0040203190116643,ada,gth-szv,H,36
0,2,193.2649475579305,63.23645252131014,130.02849503662034,5.047956977660664,-0.0082890693117134,-1.8323859397118956,isdf,gth-tzv2p,H,1
1,4,1323.0943116812152,63.23645252131014,1259.857859159905,2.015275127143793,-0.0007717048291842,-1.8323859397118956,isdf,gth-tzv2p,H,1
2,6,18427.895644300286,63.23645252131014,18364.659191778977,0.3012386834803863,0.0007553046787911,-1.8323859397118956,isdf,gth-tzv2p,H,1
0,2,73.92435614909994,63.23645252131014,10.68790362778979,5.378576309583219,-0.0111611722768214,-1.8323859397118956,bfgs,gth-tzv2p,H,1
1,4,111.4354449421563,63.23645252131014,48.19899242084615,1.1144065058391144,-0.0077524098622452,-1.8323859397118956,bfgs,gth-tzv2p,H,1
2,6,192.0680264455026,63.23645252131014,128.83157392419247,0.0809916014620037,-0.0009289359438651,-1.8323859397118956,bfgs,gth-tzv2p,H,1
0,2,180.4643138576868,63.23645252131014,117.22786133637663,0.2069650681051668,-0.001544243917658,-1.8323859397118956,ada,gth-tzv2p,H,1
1,4,308.0080866232377,63.23645252131014,244.7716341019276,0.0345045469067998,-8.254931381701525e-05,-1.8323859397118956,ada,gth-tzv2p,H,1
2,6,596.841284118309,63.23645252131014,533.6048315969988,0.0143232561032595,8.385876445959894e-05,-1.8323859397118956,ada,gth-tzv2p,H,1
0,2,694.6029085957794,111.13747676893408,583.4654318268452,17.408694631703366,-0.0207869680186416,-1.4097772044634873,isdf,gth-tzv2p,H,2
1,4,1192.1104013159593,111.13747676893408,1080.9729245470253,5.755913011086768,-0.0063029327144263,-1.4097772044634873,isdf,gth-tzv2p,H,2
2,6,1764.3437337816592,111.13747676893408,1653.2062570127252,1.3815490633849137,0.0008705056768196,-1.4097772044634873,isdf,gth-tzv2p,H,2
0,2,145.40638989391147,111.13747676893408,34.26891312497738,33.58488181937778,-0.0297746174060853,-1.4097772044634873,bfgs,gth-tzv2p,H,2
1,4,223.566723201578,111.13747676893408,112.42924643264392,22.967545514610947,-0.0274920234754858,-1.4097772044634873,bfgs,gth-tzv2p,H,2
2,6,416.21431585856783,111.13747676893408,305.0768390896337,9.695277138140291,-0.0173359837478603,-1.4097772044634873,bfgs,gth-tzv2p,H,2
0,2,1017.2621710095692,111.13747676893408,906.1246942406352,0.6474721010395559,-0.0018172368759021,-1.4097772044634873,ada,gth-tzv2p,H,2
1,4,1146.284448659679,111.13747676893408,1035.146971890745,0.0876998977539205,-0.0001636354700218,-1.4097772044634873,ada,gth-tzv2p,H,2
2,6,1307.2878857814355,111.13747676893408,1196.1504090125015,0.0270484977625609,-2.7954741244728964e-05,-1.4097772044634873,ada,gth-tzv2p,H,2
0,2,3150.112835463914,205.3569705643372,2944.755864899577,29.458148519864668,-0.0316540650782442,-1.1952438863504546,isdf,gth-tzv2p,H,4
1,4,4578.292465922321,205.3569705643372,4372.935495357983,5.311709914697051,-0.006509217994008,-1.1952438863504546,isdf,gth-tzv2p,H,4
2,6,5651.350566296123,205.3569705643372,5445.993595731786,1.307409999717506,0.0004293302452729,-1.1952438863504546,isdf,gth-tzv2p,H,4
0,2,358.792196377626,205.3569705643372,153.43522581328878,73.42496552440386,-0.0534599074801087,-1.1952438863504546,bfgs,gth-tzv2p,H,4
1,4,835.4495478606611,205.3569705643372,630.092577296324,44.02168580349432,-0.048953597249665,-1.1952438863504546,bfgs,gth-tzv2p,H,4
2,6,1675.1624581393164,205.3569705643372,1469.8054875749792,18.397529622145942,-0.0332055524414547,-1.1952438863504546,bfgs,gth-tzv2p,H,4
0,2,4273.192470574417,205.3569705643372,4067.83550001008,1.3982246899319284,1.0959706921331858e-05,-1.1952438863504546,ada,gth-tzv2p,H,4
1,4,4647.893778814675,205.3569705643372,4442.536808250337,0.1164966792970512,-4.025058448475782e-05,-1.1952438863504546,ada,gth-tzv2p,H,4
2,6,5069.988069238812,205.3569705643372,4864.631098674474,0.0418831892911146,-3.296291458254608e-05,-1.1952438863504546,ada,gth-tzv2p,H,4
0,2,10274.315751166852,297.950472733228,9976.365278433625,60.26974607671649,-0.0551255883531034,-1.2387727787373513,isdf,gth-tzv2p,H,6
1,4,13489.860590942648,297.950472733228,13191.91011820942,12.86874544339268,-0.006773584046865,-1.2387727787373513,isdf,gth-tzv2p,H,6
2,6,15323.920232492788,297.950472733228,15025.96975975956,2.5382217607717963,0.001860253859155,-1.2387727787373513,isdf,gth-tzv2p,H,6
0,2,678.1811832217084,297.950472733228,380.2307104884804,217.8077558433286,-0.1156204418597754,-1.2387727787373513,bfgs,gth-tzv2p,H,6
1,4,1692.09900100167,297.950472733228,1394.148528268442,165.31251064130043,-0.1111118251991425,-1.2387727787373513,bfgs,gth-tzv2p,H,6
2,6,4387.758862687662,297.950472733228,4089.8083899544345,80.07139455036564,-0.0887135784958637,-1.2387727787373513,bfgs,gth-tzv2p,H,6
0,2,13564.960147399135,297.950472733228,13267.009674665907,2.6740793246676886,0.0003971305341792,-1.2387727787373513,ada,gth-tzv2p,H,6
1,4,14383.596823752803,297.950472733228,14085.646351019575,0.5049384568381409,-0.0002890911089674,-1.2387727787373513,ada,gth-tzv2p,H,6
2,6,15112.320782610466,297.950472733228,14814.370309877238,0.2039786704980192,-3.1679582807919715e-05,-1.2387727787373513,ada,gth-tzv2p,H,6
0,2,11752.800236953124,393.6199618225421,11359.180275130582,51.585883599397306,-0.0317197302550291,-1.0425796479625524,isdf,gth-tzv2p,H,8
1,4,16421.4403084056,393.6199618225421,16027.820346583056,14.442833554583508,-0.0113322413623457,-1.0425796479625524,isdf,gth-tzv2p,H,8
2,6,19003.748320833496,393.6199618225421,18610.128359010952,1.7445122822643409,0.0012513380620593,-1.0425796479625524,isdf,gth-tzv2p,H,8
0,2,900.2163126619896,393.6199618225421,506.5963508394475,145.5031997546056,-0.0533987697512715,-1.0425796479625524,bfgs,gth-tzv2p,H,8
1,4,2053.2282449704358,393.6199618225421,1659.6082831478932,105.46671229623011,-0.0509826261593269,-1.0425796479625524,bfgs,gth-tzv2p,H,8
2,6,5900.734809039003,393.6199618225421,5507.114847216461,38.786115885772,-0.0352677372744101,-1.0425796479625524,bfgs,gth-tzv2p,H,8
0,2,16264.773592952524,393.6199618225421,15871.153631129982,2.974572886743028,0.0008411073670953,-1.0425796479625524,ada,gth-tzv2p,H,8
1,4,17432.365686787507,393.6199618225421,17038.745724964963,0.2164342890615602,0.0001265095749216,-1.0425796479625524,ada,gth-tzv2p,H,8
2,6,18107.01141592897,393.6199618225421,17713.391454106426,0.058327824012206,5.16652925774963e-05,-1.0425796479625524,ada,gth-tzv2p,H,8
0,2,96.6443557344485,30.73722355708253,65.90713217736597,0.1431095512178503,-0.0015865175277733,-1.831619418737831,ada,gth-tzvp,H,1
1,4,397.76511050294033,30.73722355708253,367.0278869458578,0.0223378128252042,-0.000196106889575,-1.831619418737831,ada,gth-tzvp,H,1
2,6,6381.762937570469,30.73722355708253,6351.025714013386,0.0131022765366796,-0.0004286168754981,-1.831619418737831,ada,gth-tzvp,H,1
0,2,418.5879101610649,30.73722355708253,387.8506866039824,2.104208096661673,-0.0074296415559724,-1.831619418737831,isdf,gth-tzvp,H,1
1,4,3107.39888504329,30.73722355708253,3076.661661486208,1.358137925367264,-0.0001814998722082,-1.831619418737831,isdf,gth-tzvp,H,1
2,6,191189.4605233728,30.73722355708253,191158.7232998157,0.0634054796351319,3.914787524439412e-05,-1.831619418737831,isdf,gth-tzvp,H,1
0,2,48.50835229594775,30.73722355708253,17.77112873886521,0.7888588435730965,-0.0072760508204139,-1.831619418737831,bfgs,gth-tzvp,H,1
1,4,70.9736199346824,30.73722355708253,40.236396377599874,0.1193188252279035,-0.0029277977310004,-1.831619418737831,bfgs,gth-tzvp,H,1
2,6,631.3489154279276,30.73722355708253,600.6116918708451,0.082988981523483,-0.0013093990420087,-1.831619418737831,bfgs,gth-tzvp,H,1
0,2,486.939499073239,53.259962406615,433.679536666624,0.2148305418864428,-0.0007860164904169,-1.4083515668219244,ada,gth-tzvp,H,2
1,4,545.5654288606527,53.259962406615,492.3054664540377,0.0341075080514502,7.788971909183928e-05,-1.4083515668219244,ada,gth-tzvp,H,2
2,6,1188.49606568347,53.259962406615,1135.2361032768551,0.0119137682695548,-0.0001928331790552,-1.4083515668219244,ada,gth-tzvp,H,2
0,2,318.87121942569865,53.259962406615,265.61125701908367,8.158740560208248,-0.0210523604155494,-1.4083515668219244,isdf,gth-tzvp,H,2
1,4,554.7813520713565,53.259962406615,501.5213896647416,4.055353955757054,-0.006087783215289,-1.4083515668219244,isdf,gth-tzvp,H,2
2,6,4402.609715945834,53.259962406615,4349.349753539219,1.7415379519485623,0.0025916910066565,-1.4083515668219244,isdf,gth-tzvp,H,2
0,2,75.07606422753787,53.259962406615,21.81610182092286,13.188685382732649,-0.0286130386673157,-1.4083515668219244,bfgs,gth-tzvp,H,2
1,4,112.75316397213024,53.259962406615,59.49320156551524,9.30752141180562,-0.0248127406765477,-1.4083515668219244,bfgs,gth-tzvp,H,2
2,6,292.3134207753532,53.259962406615,239.05345836873812,1.0583871940038931,-0.0086862149900819,-1.4083515668219244,bfgs,gth-tzvp,H,2
0,2,1857.1039534597808,96.57817037705938,1760.525783082721,0.3958279812984149,-0.0003594886607525,-1.1896727298029182,ada,gth-tzvp,H,4
1,4,2166.680573302103,96.57817037705938,2070.1024029250434,0.0590332594351679,-0.0001074117291961,-1.1896727298029182,ada,gth-tzvp,H,4
2,6,2445.059347858072,96.57817037705938,2348.4811774810123,0.0125925990019418,-0.0001642512110349,-1.1896727298029182,ada,gth-tzvp,H,4
0,2,1264.6331526990068,96.57817037705938,1168.0549823219474,15.06212994906054,-0.0252940175682536,-1.1896727298029182,isdf,gth-tzvp,H,4
1,4,2215.310382765679,96.57817037705938,2118.73221238862,4.502625086017672,0.0015422063119785,-1.1896727298029182,isdf,gth-tzvp,H,4
2,6,3813.107589076144,96.57817037705938,3716.529418699085,1.372589384820202,0.0013739121321294,-1.1896727298029182,isdf,gth-tzvp,H,4
0,2,178.04311229103456,96.57817037705938,81.4649419139752,29.4411595317658,-0.0483806863428044,-1.1896727298029182,bfgs,gth-tzvp,H,4
1,4,403.7996330559749,96.57817037705938,307.22146267891554,17.79909549266928,-0.0411866393690989,-1.1896727298029182,bfgs,gth-tzvp,H,4
2,6,859.8566708070512,96.57817037705938,763.2785004299918,5.719622852236052,-0.0248390953949175,-1.1896727298029182,bfgs,gth-tzvp,H,4
0,2,6040.552914950546,140.91020871253986,5899.642706238006,1.1426082213798177,0.0014287444592777,-1.2319779444812993,ada,gth-tzvp,H,6
1,4,6527.349654505994,140.91020871253986,6386.439445793454,0.1879242831023634,-2.122089349021472e-05,-1.2319779444812993,ada,gth-tzvp,H,6
2,6,6885.206112457597,140.91020871253986,6744.295903745056,0.0447838908027506,-0.0001051806986887,-1.2319779444812993,ada,gth-tzvp,H,6
0,2,3927.5574579076233,140.91020871253986,3786.647249195084,35.5818194541534,-0.0534032309868102,-1.2319779444812993,isdf,gth-tzvp,H,6
1,4,5954.336383264548,140.91020871253986,5813.426174552008,9.5656324649135,0.0030418724660625,-1.2319779444812993,isdf,gth-tzvp,H,6
2,6,7278.06887727047,140.91020871253986,7137.15866855793,2.062824052605915,0.005182187597801,-1.2319779444812993,isdf,gth-tzvp,H,6
0,2,318.92756323486435,140.91020871253986,178.01735452232452,94.4772410556508,-0.1095536827967289,-1.2319779444812993,bfgs,gth-tzvp,H,6
1,4,867.6742440936666,140.91020871253986,726.7640353811267,70.61551842988891,-0.1026957505514587,-1.2319779444812993,bfgs,gth-tzvp,H,6
2,6,2248.5194488969614,140.91020871253986,2107.6092401844217,30.082154840906647,-0.0789697269221267,-1.2319779444812993,bfgs,gth-tzvp,H,6
0,2,7022.661387946926,188.1724559725497,6834.488931974376,1.040218938099717,-2.365320828512374e-05,-1.035524475610306,ada,gth-tzvp,H,8
1,4,7880.034746324134,188.1724559725497,7691.862290351584,0.1208667468354145,-7.430302460464944e-05,-1.035524475610306,ada,gth-tzvp,H,8
2,6,8288.717558577919,188.1724559725497,8100.54510260537,0.01875841986947,-3.8777308883686246e-05,-1.035524475610306,ada,gth-tzvp,H,8
0,2,4665.193093031427,188.1724559725497,4477.020637058878,26.38536931402458,-0.0240330149989982,-1.035524475610306,isdf,gth-tzvp,H,8
1,4,7089.816366873705,188.1724559725497,6901.643910901155,11.477915342424431,0.0011495868597848,-1.035524475610306,isdf,gth-tzvp,H,8
2,6,8136.106413107272,188.1724559725497,7947.933957134722,1.903787992651703,0.0017930063394675,-1.035524475610306,isdf,gth-tzvp,H,8
0,2,464.8510970127528,188.1724559725497,276.6786410402031,55.48739204410026,-0.0466839596937003,-1.035524475610306,bfgs,gth-tzvp,H,8
1,4,902.5204583183838,188.1724559725497,714.3480023458341,43.61586133870408,-0.042925275047021,-1.035524475610306,bfgs,gth-tzvp,H,8
2,6,2500.337408669359,188.1724559725497,2312.164952696809,16.60660790137237,-0.0295326874892474,-1.035524475610306,bfgs,gth-tzvp,H,8
0,2,19779.66691886104,268.4426937053571,19511.22422515568,1.8552574741242,-0.0002820553697995,-1.006785789444442,ada,gth-tzvp,H,12
1,4,21612.92366167254,268.4426937053571,21344.48096796718,0.2652970545879538,8.220079031606708e-05,-1.006785789444442,ada,gth-tzvp,H,12
2,6,22144.87888379428,268.4426937053571,21876.436190088923,0.0628591916728861,2.367659576063552e-05,-1.006785789444442,ada,gth-tzvp,H,12
0,2,12750.732944137691,268.4426937053571,12482.290250432336,51.26124869583489,-0.0295307653112044,-1.006785789444442,isdf,gth-tzvp,H,12
1,4,19180.028400851195,268.4426937053571,18911.58570714584,13.619856298874172,-0.0011593093632356,-1.006785789444442,isdf,gth-tzvp,H,12
2,6,21900.229139537336,268.4426937053571,21631.78644583198,2.3546891961561527,0.0034055181626371,-1.006785789444442,isdf,gth-tzvp,H,12
0,2,852.2873565256074,268.4426937053571,583.8446628202503,135.17774584327637,-0.055996402239776,-1.006785789444442,bfgs,gth-tzvp,H,12
1,4,2494.821386028923,268.4426937053571,2226.3786923235657,103.04813323901652,-0.051291821630001,-1.006785789444442,bfgs,gth-tzvp,H,12
2,6,7167.79662102694,268.4426937053571,6899.353927321583,41.8840034459079,-0.0349089420920387,-1.006785789444442,bfgs,gth-tzvp,H,12
0,2,32084.92380760398,401.0174903357568,31683.90631726822,,-0.0355930320353516,-1.0377980050727802,ada,gth-tzvp,H,18
1,4,48203.64476133082,401.0174903357568,47802.62727099506,,0.0019067064935591,-1.0377980050727802,ada,gth-tzvp,H,18
2,6,55464.12298131314,401.0174903357568,55063.10549097739,,0.0018654564104803,-1.0377980050727802,ada,gth-tzvp,H,18
3,8,63292.3583685003,401.0174903357568,62891.34087816455,,0.0004080828275132,-1.0377980050727802,ada,gth-tzvp,H,18
4,10,71591.28704256317,401.0174903357568,71190.26955222742,,0.0008629455009658,-1.0377980050727802,ada,gth-tzvp,H,18
5,12,106369.20943221876,401.0174903357568,105968.191941883,,0.0008043776170472,-1.0377980050727802,ada,gth-tzvp,H,18
6,14,77884.84424133299,401.0174903357568,77483.82675099724,,5.7923781410895714e-05,-1.0377980050727802,ada,gth-tzvp,H,18
0,2,61006.28687912154,596.5324405484232,60409.75443857312,,-0.0356212482203757,-1.0747519016288622,ada,gth-tzvp,H,27
1,4,108923.4280800104,596.5324405484232,108326.89563946196,,0.0018894461579794,-1.0747519016288622,ada,gth-tzvp,H,27
2,6,118959.2976551847,596.5324405484232,118362.76521463628,,0.0030651519185129,-1.0747519016288622,ada,gth-tzvp,H,27
3,8,126591.18037670846,596.5324405484232,125994.64793616004,,-0.000536052731362,-1.0747519016288622,ada,gth-tzvp,H,27
4,10,130259.02874245484,596.5324405484232,129662.49630190642,,0.0007633130906452,-1.0747519016288622,ada,gth-tzvp,H,27
5,12,166007.22868193284,596.5324405484232,165410.69624138443,,0.0005589964513923,-1.0747519016288622,ada,gth-tzvp,H,27
6,14,199647.0670561607,596.5324405484232,199050.5346156123,,0.000256664361085,-1.0747519016288622,ada,gth-tzvp,H,27
0,2,163.91892807985596,23.59317752151109,140.32575055834488,1.035106643612019,-0.0123977527373853,-11.14294428484422,isdf,cc-pvdz,Li,1
1,4,542.0480407134571,23.59317752151109,518.4548631919461,0.2630897827646064,-0.0016879574757027,-11.14294428484422,isdf,cc-pvdz,Li,1
2,6,1322.340646798602,23.59317752151109,1298.7474692770909,0.0763244099181569,-0.0001878294666504,-11.14294428484422,isdf,cc-pvdz,Li,1
0,2,36.53840266905644,23.59317752151109,12.94522514754534,1.6280896962633329,-0.0176291741261547,-11.14294428484422,bfgs,cc-pvdz,Li,1
1,4,72.71596489055578,23.59317752151109,49.12278736904469,0.4837150222170545,-0.0047644597839102,-11.14294428484422,bfgs,cc-pvdz,Li,1
2,6,124.75980629676909,23.59317752151109,101.16662877525798,0.0703783391068878,-0.0010557191186109,-11.14294428484422,bfgs,cc-pvdz,Li,1
0,2,134.981216446897,23.59317752151109,111.3880389253859,0.3016663220707608,-0.0009340888551445,-11.14294428484422,ada,cc-pvdz,Li,1
1,4,205.59568410617896,23.59317752151109,182.00250658466788,0.0413730292294333,0.0003144506680108,-11.14294428484422,ada,cc-pvdz,Li,1
2,6,211.99309795543672,23.59317752151109,188.3999204339256,0.0077571002201492,2.1941521483270776e-05,-11.14294428484422,ada,cc-pvdz,Li,1
0,2,1235.620846655334,43.82556687082023,1191.7952797845137,7.481532674673046,-0.0189122867247846,-11.023332017305696,isdf,cc-pvdz,Li,2
1,4,3806.57661089044,43.82556687082023,3762.75104401962,1.8606661552028787,-0.0034057810348979,-11.023332017305696,isdf,cc-pvdz,Li,2
2,6,6821.444042275435,43.82556687082023,6777.618475404615,0.4732116835178381,-0.0001176149562418,-11.023332017305696,isdf,cc-pvdz,Li,2
0,2,98.73479575104538,43.82556687082023,54.90922888022516,17.652578839995215,-0.0369448777608951,-11.023332017305696,bfgs,cc-pvdz,Li,2
1,4,350.61124964723393,43.82556687082023,306.7856827764137,7.6439590806397,-0.0231042247733928,-11.023332017305696,bfgs,cc-pvdz,Li,2
2,6,733.2143713932279,43.82556687082023,689.3888045224077,1.4280485818703443,-0.00565048767338,-11.023332017305696,bfgs,cc-pvdz,Li,2
0,2,1460.458766981786,43.82556687082023,1416.6332001109656,1.062671969794623,-0.0067152433188706,-11.023332017305696,ada,cc-pvdz,Li,2
1,4,1331.2644465499736,43.82556687082023,1287.4388796791534,0.151573852356817,-0.0006308012439912,-11.023332017305696,ada,cc-pvdz,Li,2
2,6,1584.581355620922,43.82556687082023,1540.7557887501018,0.0375068960042744,0.0002046105619299,-11.023332017305696,ada,cc-pvdz,Li,2
0,2,4233.934408009704,84.95638893787583,4148.978019071828,14.789452274059572,-0.0294940260137348,-10.971824756644214,isdf,cc-pvdz,Li,4
1,4,12856.845616798766,84.95638893787583,12771.889227860893,2.7257172135667926,-0.0087268964303408,-10.971824756644214,isdf,cc-pvdz,Li,4
2,6,21011.26928442472,84.95638893787583,20926.31289548684,0.7521621947611916,-0.0029926779226681,-10.971824756644214,isdf,cc-pvdz,Li,4
0,2,260.5889278074866,84.95638893787583,175.63253886961078,42.91094347350234,-0.0627847918318202,-10.971824756644214,bfgs,cc-pvdz,Li,4
1,4,1293.2741409492555,84.95638893787583,1208.3177520113798,22.887205773326656,-0.0516792027640775,-10.971824756644214,bfgs,cc-pvdz,Li,4
2,6,2991.20427514567,84.95638893787583,2906.247886207794,5.74978451625375,-0.0244910905680857,-10.971824756644214,bfgs,cc-pvdz,Li,4
0,2,5098.16248312175,84.95638893787583,5013.206094183874,1.5472097800174065,-0.003881246354112,-10.971824756644214,ada,cc-pvdz,Li,4
1,4,6209.7678090456,84.95638893787583,6124.811420107724,0.2235980660850746,-8.50541859591658e-05,-10.971824756644214,ada,cc-pvdz,Li,4
2,6,7425.320442176545,84.95638893787583,7340.364053238669,0.040256170568695,0.0001287795757676,-10.971824756644214,ada,cc-pvdz,Li,4
0,2,334.3248691605512,47.37728414068378,286.9475850198674,2.0981716178036502,-0.0100058104213403,-11.147255727868302,isdf,cc-pvtz,Li,1
1,4,697.5201308823422,47.37728414068378,650.1428467416584,0.6510918223004787,0.0001525692689678,-11.147255727868302,isdf,cc-pvtz,Li,1
2,6,3119.0165071335146,47.37728414068378,3071.6392229928306,0.3953139600853174,0.0011358203399272,-11.147255727868302,isdf,cc-pvtz,Li,1
0,2,62.02315134334208,47.37728414068378,14.645867202658293,4.990536838994361,-0.0171524314731392,-11.147255727868302,bfgs,cc-pvtz,Li,1
1,4,102.08739844993748,47.37728414068378,54.71011430925368,2.8811106424300545,-0.0105640843022118,-11.147255727868302,bfgs,cc-pvtz,Li,1
2,6,200.26217354318447,47.37728414068378,152.88488940250068,0.647822399714343,-0.0020445190997335,-11.147255727868302,bfgs,cc-pvtz,Li,1
0,2,316.4686308003384,47.37728414068378,269.09134665965456,0.4060675740921461,0.0002614005734322,-11.147255727868302,ada,cc-pvtz,Li,1
1,4,406.1097507036145,47.37728414068378,358.7324665629307,0.0599596261233305,0.0003665239539198,-11.147255727868302,ada,cc-pvtz,Li,1
2,6,493.02524637739816,47.37728414068378,445.6479622367144,0.0093814725676039,0.0001536190618498,-11.147255727868302,ada,cc-pvtz,Li,1
0,2,2316.003663759996,86.8575412391761,2229.1461225208195,13.815418820755449,-0.0161274741130075,-11.041480808874534,isdf,cc-pvtz,Li,2
1,4,5917.179312517981,86.8575412391761,5830.321771278805,3.401259709927463,-0.0018504717257812,-11.041480808874534,isdf,cc-pvtz,Li,2
2,6,12992.079236844213,86.8575412391761,12905.221695605036,1.1179302256212829,0.0007991963601163,-11.041480808874534,isdf,cc-pvtz,Li,2
0,2,145.30506110304543,86.8575412391761,58.44751986386935,47.40416475312917,-0.0367862346056302,-11.041480808874534,bfgs,cc-pvtz,Li,2
1,4,450.5494848286965,86.8575412391761,363.6919435895204,32.05813120604211,-0.0323839874189619,-11.041480808874534,bfgs,cc-pvtz,Li,2
2,6,1241.954632048011,86.8575412391761,1155.097090808835,9.282012023571404,-0.0156481801558676,-11.041480808874534,bfgs,cc-pvtz,Li,2
0,2,2519.271210202636,86.8575412391761,2432.41366896346,1.3026566737253629,-0.0051923703287766,-11.041480808874534,ada,cc-pvtz,Li,2
1,4,2903.5168403468256,86.8575412391761,2816.659299107649,0.2103134387043448,-0.0005208509965175,-11.041480808874534,ada,cc-pvtz,Li,2
2,6,3196.158751108507,86.8575412391761,3109.301209869331,0.0417290733327977,0.0001426905427965,-11.041480808874534,ada,cc-pvtz,Li,2
0,2,178.99558288380487,28.78683396091541,150.20874892288947,0.94193492246099,-0.0116556742004654,-20.363353959222675,isdf,cc-pvdz,LiCl,1
1,4,716.6732238833033,28.78683396091541,687.8863899223879,0.4126852813123922,-0.0043148857667532,-20.363353959222675,isdf,cc-pvdz,LiCl,1
2,6,11890.63143690055,28.78683396091541,11861.844602939636,0.1312288979013083,0.0018095192442082,-20.363353959222675,isdf,cc-pvdz,LiCl,1
0,2,49.86480638785992,28.78683396091541,21.077972426944516,2.15060965013506,-0.0820031996899999,-20.363353959222675,bfgs,cc-pvdz,LiCl,1
1,4,80.67356270310384,28.78683396091541,51.88672874218842,0.9345332954186992,-0.0370863162851478,-20.363353959222675,bfgs,cc-pvdz,LiCl,1
2,6,223.6961707755379,28.78683396091541,194.9093368146225,0.1077971340252575,-0.0080448114385056,-20.363353959222675,bfgs,cc-pvdz,LiCl,1
0,2,172.58383363967243,28.78683396091541,143.79699967875703,0.2635302207118166,-0.0063992511531587,-20.363353959222675,ada,cc-pvdz,LiCl,1
1,4,261.34078885975214,28.78683396091541,232.5539548988367,0.0503458331584265,0.0005481564487368,-20.363353959222675,ada,cc-pvdz,LiCl,1
2,6,340.92968057754223,28.78683396091541,312.1428466166268,0.0451024298705097,-0.0010527519111604,-20.363353959222675,ada,cc-pvdz,LiCl,1
0,2,940.786342525174,54.46777405009935,886.3185684750747,6.063116937338693,-0.0109442776614514,-20.41016957305005,isdf,cc-pvdz,LiCl,2
1,4,2143.577333926902,54.46777405009935,2089.109559876803,2.36525748029273,-0.0023737121213081,-20.41016957305005,isdf,cc-pvdz,LiCl,2
2,6,7376.713320241265,54.46777405009935,7322.245546191166,0.8806455088198197,-0.0010695989357643,-20.41016957305005,isdf,cc-pvdz,LiCl,2
0,2,117.045089185748,54.46777405009935,62.57731513564866,20.13934140856532,-0.1128455361435563,-20.41016957305005,bfgs,cc-pvdz,LiCl,2
1,4,252.18971476513715,54.46777405009935,197.72194071503776,12.417013675172804,-0.0655111757122632,-20.41016957305005,bfgs,cc-pvdz,LiCl,2
2,6,643.6023593480851,54.46777405009935,589.1345852979857,2.5589120981282165,-0.0323592162085439,-20.41016957305005,bfgs,cc-pvdz,LiCl,2
0,2,1150.8927537358882,54.46777405009935,1096.424979685789,0.8953061444302116,-0.0118822787668371,-20.41016957305005,ada,cc-pvdz,LiCl,2
1,4,1420.9086994487095,54.46777405009935,1366.4409253986105,0.1352899595324978,0.0004323168436393,-20.41016957305005,ada,cc-pvdz,LiCl,2
2,6,1706.235526753806,54.46777405009935,1651.7677527037067,0.0349208546274269,-4.414765317406477e-05,-20.41016957305005,ada,cc-pvdz,LiCl,2
0,2,3836.825093417261,108.44822983506477,3728.376863582196,14.638758749919589,-0.0249360293739506,-20.471019941448727,isdf,cc-pvdz,LiCl,4
1,4,7031.575331952628,108.44822983506477,6923.127102117563,5.423434774718679,-0.0050309826473657,-20.471019941448727,isdf,cc-pvdz,LiCl,4
2,6,18343.77321074136,108.44822983506477,18235.32498090629,2.207725196229075,-0.0026318922750405,-20.471019941448727,isdf,cc-pvdz,LiCl,4
0,2,300.727627260767,108.44822983506477,192.27939742570229,52.05204871816007,-0.1383790251325187,-20.471019941448727,bfgs,cc-pvdz,LiCl,4
1,4,688.1821414630183,108.44822983506477,579.7339116279535,39.34586130050575,-0.0824034293763631,-20.471019941448727,bfgs,cc-pvdz,LiCl,4
2,6,1849.072781675572,108.44822983506477,1740.6245518405074,16.852577289236955,-0.0463170102361942,-20.471019941448727,bfgs,cc-pvdz,LiCl,4
0,2,5216.440648778425,108.44822983506477,5107.9924189433605,2.214971010936325,-0.0148810193296391,-20.471019941448727,ada,cc-pvdz,LiCl,4
1,4,6095.5601586671455,108.44822983506477,5987.111928832081,0.2321252627491077,0.0009791016120281,-20.471019941448727,ada,cc-pvdz,LiCl,4
2,6,6529.473402934063,108.44822983506477,6421.025173098999,0.0785219138888411,0.0009581951665929,-20.471019941448727,ada,cc-pvdz,LiCl,4
0,2,10340.933632342932,160.03510089538426,10180.898531447549,42.00111529449022,-0.0226023219145226,-20.4669946623425,isdf,cc-pvdz,LiCl,6
1,4,19604.690826298956,160.03510089538426,19444.65572540357,15.984895718750437,-0.0062070904906654,-20.4669946623425,isdf,cc-pvdz,LiCl,6
2,6,57229.66818518857,160.03510089538426,57069.63308429319,5.817013354737032,-0.0027267029234963,-20.4669946623425,isdf,cc-pvdz,LiCl,6
0,2,466.1812706899596,160.03510089538426,306.14616979457526,152.73652471580374,-0.1540602972083888,-20.4669946623425,bfgs,cc-pvdz,LiCl,6
1,4,1183.0717965877557,160.03510089538426,1023.0366956923716,130.32859636896828,-0.101636999358643,-20.4669946623425,bfgs,cc-pvdz,LiCl,6
2,6,4442.447713164265,160.03510089538426,4282.412612268881,69.6296161377775,-0.0661186849395036,-20.4669946623425,bfgs,cc-pvdz,LiCl,6
0,2,15797.180956768912,160.03510089538426,15637.145855873528,4.06333802494379,-0.0189479996730526,-20.4669946623425,ada,cc-pvdz,LiCl,6
1,4,17704.71782012052,160.03510089538426,17544.682719225137,0.6605476278842666,0.0003418186037684,-20.4669946623425,ada,cc-pvdz,LiCl,6
2,6,18533.896792690768,160.03510089538426,18373.861691795384,0.1821868304426091,0.0014734706951742,-20.4669946623425,ada,cc-pvdz,LiCl,6
0,2,496.34465496580674,81.56201978737644,414.7826351784303,14.38744476958195,-0.0338989308364041,-20.42202929745068,isdf,cc-pvtz,LiCl,1
1,4,4359.881753723918,81.56201978737644,4278.3197339365415,8.656464525239292,0.0053080856353879,-20.42202929745068,isdf,cc-pvtz,LiCl,1
2,6,84000.23464645905,81.56201978737644,83918.67262667167,6.103878081535156,0.0090647977034628,-20.42202929745068,isdf,cc-pvtz,LiCl,1
0,2,98.2376740705964,81.56201978737644,16.675654283219963,26.56942039821609,-0.1776740029817993,-20.42202929745068,bfgs,cc-pvtz,LiCl,1
1,4,178.74577101355456,81.56201978737644,97.18375122617812,12.56762936714012,-0.1042505072902884,-20.42202929745068,bfgs,cc-pvtz,LiCl,1
2,6,415.2595404466907,81.56201978737644,333.69752065931425,2.059730954712934,-0.0224028573934482,-20.42202929745068,bfgs,cc-pvtz,LiCl,1
0,2,605.6720168521088,81.56201978737644,524.1099970647323,1.173836539667781,0.002320104513064,-20.42202929745068,ada,cc-pvtz,LiCl,1
1,4,836.5612106898177,81.56201978737644,754.9991909024412,0.1060511785215765,0.00054039405709,-20.42202929745068,ada,cc-pvtz,LiCl,1
2,6,1584.0767851766975,81.56201978737644,1502.5147653893212,0.0573756672560077,0.0005644943393328,-20.42202929745068,ada,cc-pvtz,LiCl,1
0,2,3188.880014155264,155.82481692024243,3033.055197235021,49.803707499152495,-0.0423341556862162,-20.48046133453939,isdf,cc-pvtz,LiCl,2
1,4,10243.521122304082,155.82481692024243,10087.69630538384,24.476055867387828,0.0047238360909318,-20.48046133453939,isdf,cc-pvtz,LiCl,2
2,6,88723.15147861264,155.82481692024243,88567.3266616924,17.884123287157127,0.0043745351375115,-20.48046133453939,isdf,cc-pvtz,LiCl,2
0,2,215.9622316572001,155.82481692024243,60.13741473695767,126.42882446546513,-0.2068335513157961,-20.48046133453939,bfgs,cc-pvtz,LiCl,2
1,4,409.8046868378963,155.82481692024243,253.97986991765387,101.09392569016028,-0.1616699137673549,-20.48046133453939,bfgs,cc-pvtz,LiCl,2
2,6,1266.4550167040445,155.82481692024243,1110.630199783802,48.2757537253689,-0.0644091375686741,-20.48046133453939,bfgs,cc-pvtz,LiCl,2
0,2,4439.195207726793,155.82481692024243,4283.370390806551,2.8826674084149597,-0.0057923910706527,-20.48046133453939,ada,cc-pvtz,LiCl,2
1,4,4852.706008096439,155.82481692024243,4696.881191176197,0.3696524600547454,0.0010969683370198,-20.48046133453939,ada,cc-pvtz,LiCl,2
2,6,5166.559025332602,155.82481692024243,5010.734208412359,0.1450107400604394,0.0007704831165682,-20.48046133453939,ada,cc-pvtz,LiCl,2
0,2,115.27996772149932,24.076470448182462,91.20349727331688,0.7284379182048134,-0.0110101316509565,-7.256757218217883,isdf,cc-pvdz,Si,1
1,4,189.41185698309124,24.076470448182462,165.3353865349088,0.1318866983262564,-0.0005138546023584,-7.256757218217883,isdf,cc-pvdz,Si,1
2,6,568.3449522174145,24.076470448182462,544.268481769232,0.0297623982047587,-0.0015297866993941,-7.256757218217883,isdf,cc-pvdz,Si,1
0,2,34.647409172396365,24.076470448182462,10.570938724213908,1.4826475150606342,-0.0574563162894641,-7.256757218217883,bfgs,cc-pvdz,Si,1
1,4,58.396625658235415,24.076470448182462,34.32015521005295,0.6036344970228653,-0.0279281963216551,-7.256757218217883,bfgs,cc-pvdz,Si,1
2,6,112.36840323773224,24.076470448182462,88.29193278954979,0.0647264819917953,-0.0064865896027193,-7.256757218217883,bfgs,cc-pvdz,Si,1
0,2,122.9790118676364,24.076470448182462,98.90254141945393,0.2226257686128779,-0.0014720034530855,-7.256757218217883,ada,cc-pvdz,Si,1
1,4,163.6743036142151,24.076470448182462,139.59783316603264,0.0202462569850477,-0.0005948396677428,-7.256757218217883,ada,cc-pvdz,Si,1
2,6,210.34658495143304,24.076470448182462,186.27011450325057,0.0074595252327202,-0.0004802292690957,-7.256757218217883,ada,cc-pvdz,Si,1
0,2,722.8240612037141,46.614872631141296,676.2091885725728,4.431322154499748,-0.0152087596752519,-7.470164797723302,isdf,cc-pvdz,Si,2
1,4,1027.323100617244,46.614872631141296,980.7082279861028,1.227495821528341,-0.002746472029476,-7.470164797723302,isdf,cc-pvdz,Si,2
2,6,1381.1183270958977,46.614872631141296,1334.5034544647565,0.7080603774637994,-0.0011566023191988,-7.470164797723302,isdf,cc-pvdz,Si,2
0,2,88.28415118387451,46.614872631141296,41.66927855273322,14.4348566832212,-0.1086756344012647,-7.470164797723302,bfgs,cc-pvdz,Si,2
1,4,189.91451294879695,46.614872631141296,143.2996403176557,9.530164531133686,-0.0681129655665655,-7.470164797723302,bfgs,cc-pvdz,Si,2
2,6,281.1455181408474,46.614872631141296,234.5306455097061,6.763640543316335,-0.0535195059999784,-7.470164797723302,bfgs,cc-pvdz,Si,2
0,2,959.8592107657876,46.614872631141296,913.2443381346465,0.8757888260979506,-0.0128127607668915,-7.470164797723302,ada,cc-pvdz,Si,2
1,4,1095.96456273631,46.614872631141296,1049.3496901051687,0.0894854524728797,-0.0016528254808028,-7.470164797723302,ada,cc-pvdz,Si,2
2,6,1196.5176801061557,46.614872631141296,1149.9028074750142,0.0328028047229704,-0.0007256503268822,-7.470164797723302,ada,cc-pvdz,Si,2
0,2,3135.0867254078416,93.002169272323,3042.0845561355186,10.926259346786503,-0.0319517168485035,-7.622466407736677,isdf,cc-pvdz,Si,4
1,4,4412.84272154827,93.002169272323,4319.840552275947,3.5943946516466165,-0.0018093495600099,-7.622466407736677,isdf,cc-pvdz,Si,4
2,6,5326.656606504088,93.002169272323,5233.654437231765,2.531986566897197,-0.001498010747075,-7.622466407736677,isdf,cc-pvdz,Si,4
0,2,219.24827249819333,93.002169272323,126.24610322587034,37.963160787615095,-0.1337286169799751,-7.622466407736677,bfgs,cc-pvdz,Si,4
1,4,526.2882608938261,93.002169272323,433.28609162150303,28.746903514807578,-0.0969093264043632,-7.622466407736677,bfgs,cc-pvdz,Si,4
2,6,730.3847138958184,93.002169272323,637.3825446234954,24.41453974550584,-0.0836554773431315,-7.622466407736677,bfgs,cc-pvdz,Si,4
0,2,4436.449902178719,93.002169272323,4343.447732906396,2.0648640745163744,-0.0179003626534637,-7.622466407736677,ada,cc-pvdz,Si,4
1,4,4809.5645983175455,93.002169272323,4716.562429045222,0.1786295965517919,-0.0012794715370771,-7.622466407736677,ada,cc-pvdz,Si,4
2,6,5262.312775006717,93.002169272323,5169.310605734394,0.0700247602878901,-0.0001677557857266,-7.622466407736677,ada,cc-pvdz,Si,4
0,2,9758.304475646804,136.89795302213338,9621.40652262467,31.593533796035416,-0.0394014996919933,-7.6542166714605235,isdf,cc-pvdz,Si,6
1,4,13191.12223986205,136.89795302213338,13054.224286839915,11.728905699866187,-0.0050266561087939,-7.6542166714605235,isdf,cc-pvdz,Si,6
2,6,14827.152521420254,136.89795302213338,14690.25456839812,8.499952545749059,-0.0006692563633174,-7.6542166714605235,isdf,cc-pvdz,Si,6
0,2,387.623366222976,136.89795302213338,250.72541320084264,117.36690743788584,-0.1632349009693712,-7.6542166714605235,bfgs,cc-pvdz,Si,6
1,4,890.7450030887835,136.89795302213338,753.8470500666501,104.16229379625706,-0.1347974472998228,-7.6542166714605235,bfgs,cc-pvdz,Si,6
2,6,1221.2151854152828,136.89795302213338,1084.3172323931494,96.42888624441042,-0.1184203869478466,-7.6542166714605235,bfgs,cc-pvdz,Si,6
0,2,14263.198814385409,136.89795302213338,14126.300861363276,3.2646204079349403,-0.0190543879634139,-7.6542166714605235,ada,cc-pvdz,Si,6
1,4,15118.234163503215,136.89795302213338,14981.336210481084,0.5699344645361559,-0.0014655940870786,-7.6542166714605235,ada,cc-pvdz,Si,6
2,6,15667.054579562586,136.89795302213338,15530.156626540453,0.247939820290456,0.0004314537489324,-7.6542166714605235,ada,cc-pvdz,Si,6
0,2,552.6062468039174,87.85058199188666,464.7556648120308,6.762823238408362,-0.0247408157831756,-7.341584497672202,isdf,cc-pvtz,Si,1
1,4,880.9622568413231,87.85058199188666,793.1116748494364,3.1580017344254463,-0.0036157256501532,-7.341584497672202,isdf,cc-pvtz,Si,1
2,6,2457.4325192474244,87.85058199188666,2369.581937255538,2.457033969223683,0.0003637081594787,-7.341584497672202,isdf,cc-pvtz,Si,1
0,2,106.41768795360304,87.85058199188666,18.56710596171639,15.554356417367767,-0.1244117821767423,-7.341584497672202,bfgs,cc-pvtz,Si,1
1,4,132.49306585001528,87.85058199188666,44.64248385812862,12.279495635846391,-0.1044855584784301,-7.341584497672202,bfgs,cc-pvtz,Si,1
2,6,173.6297732204535,87.85058199188666,85.77919122856684,9.523288928835314,-0.0813229849241485,-7.341584497672202,bfgs,cc-pvtz,Si,1
0,2,675.3367999150395,87.85058199188666,587.4862179231528,1.0280850292071255,-0.0016545173209623,-7.341584497672202,ada,cc-pvtz,Si,1
1,4,733.6463626364194,87.85058199188666,645.7957806445328,0.0760623358054218,-0.0002110730739568,-7.341584497672202,ada,cc-pvtz,Si,1
2,6,963.0672055959044,87.85058199188666,875.2166236040176,0.036946321336731,-0.000127207185578,-7.341584497672202,ada,cc-pvtz,Si,1
0,2,3901.5288142936233,170.46100921841168,3731.067805075212,28.564341829784333,-0.040331239313585,-7.542846977679737,isdf,cc-pvtz,Si,2
1,4,5116.279091565631,170.46100921841168,4945.8180823472185,13.4258512566564,-0.0052082374657436,-7.542846977679737,isdf,cc-pvtz,Si,2
2,6,7539.376306761131,170.46100921841168,7368.915297542719,9.0126786976808,0.0020901992908228,-7.542846977679737,isdf,cc-pvtz,Si,2
0,2,233.54421056733847,170.46100921841168,63.083201348926856,102.04202749713116,-0.1716681743080341,-7.542846977679737,bfgs,cc-pvtz,Si,2
1,4,330.9860451986003,170.46100921841168,160.52503598018865,92.1335629806448,-0.1557083967283414,-7.542846977679737,bfgs,cc-pvtz,Si,2
2,6,459.0692643355525,170.46100921841168,288.6082551171408,82.88061380356058,-0.1358151360763519,-7.542846977679737,bfgs,cc-pvtz,Si,2
0,2,4908.759620438505,170.46100921841168,4738.298611220093,2.744903692752498,-0.0088377980949649,-7.542846977679737,ada,cc-pvtz,Si,2
1,4,5177.07507987439,170.46100921841168,5006.614070655978,0.3437148995546892,5.448588366352425e-05,-7.542846977679737,ada,cc-pvtz,Si,2
2,6,5639.526142346371,170.46100921841168,5469.065133127959,0.1558908748038948,0.000833745932617,-7.542846977679737,ada,cc-pvtz,Si,2


==> figures/plot_diamond_extrap/Resources_fdm_resource_estimates_thc_resource_estimates_with_mp2.csv <==
,index,system,basis,kmesh,num_spin_orbitals,M,delta_eri,delta_mp2,lambdas,total_toffolis_values,total_logical_qubits,integral_error,num_kpts,type,delta,nthc,toffolis_per_step,beta,chi,lambda_tot,lambda_one_body,lambda_two_body,loss,emp2,thc_type,weighting,ada_opt_amount,dE
0,0,C,cc-pvdz,1,52,208,0.034496,0.00083,134.0,924042320,1260,3.8914e-05,1,supercell,8.3e-07,8,7024,21.0,16,,,,,,,,,
1,1,C,cc-pvdz,4,208,832,0.17423,0.0004,873.6,24927742575,5208,1.0604e-05,1,supercell,4.0000000000000003e-07,8,29065,23.0,16,,,,,,,,,
2,2,C,cc-pvdz,2,104,416,0.11532,0.00014000000000000001,357.5,4989811575,2536,2.9546e-05,1,supercell,1.4e-07,8,14217,22.0,16,,,,,,,,,
3,3,C,cc-pvdz,2,104,416,0.11276,0.00015,357.6,4991204841,2536,2.8789e-05,1,supercell,1.5e-07,8,14217,22.0,16,,,,,,,,,
4,4,C,cc-pvdz,4,208,832,0.22653,0.00062,862.1,24599598725,5208,1.2586e-05,1,supercell,6.2e-07,8,29065,23.0,16,,,,,,,,,
5,5,C,cc-pvdz,3,156,624,0.26791,0.0002,913.7,19506662158,2723,2.6872e-05,1,supercell,2.0000000000000002e-07,8,21746,23.0,16,,,,,,,,,
6,6,C,cc-pvtz,1,116,464,0.1045,0.0003,526.1,7876078002,2547,2.1739e-05,1,supercell,3e-07,8,15249,21.0,16,,,,,,,,,
7,7,C,cc-pvtz,2,232,928,0.082536,3e-05,1710.3,52434435152,5233,4.2171e-06,1,supercell,3.0000000000000004e-08,8,31228,22.0,16,,,,,,,,,
8,8,C,cc-pvtz,2,232,928,0.092569,6e-05,1703.4,52222896680,5233,4.6917e-06,1,supercell,6.000000000000001e-08,8,31228,22.0,16,,,,,,,,,
9,33,C,cc-pvdz,6,312,1248,0.21868,1e-05,1934.5,84460822152,5575,6.0219e-06,1,supercell,1e-08,8,44472,24.0,16,,,,,,,,,
10,37,C,cc-pvdz,6,312,1248,0.087234,5e-05,1969.5,85988969016,5575,2.4115e-06,1,supercell,5.0000000000000004e-08,8,44472,24.0,16,,,,,,,,,
11,1,C,cc-pvdz,1,52,208,,-4.999249847337239e-05,,13312698217,9134,,1,kpoint,-4.999249847337239e-05,8,39533,21.0,16,343.0089366944304,56.46000746814209,286.54892922628835,0.0003633485279347,-10.377568555345754,ada,sum_squares_mo,3000.0,0.0016
12,1,C,cc-pvdz,2,52,208,,-6.045476863114629e-05,,93845943232,18152,,2,kpoint,-6.045476863114629e-05,8,51556,22.0,16,1854.1129843764893,110.59590881963165,1743.5170755568577,0.0032931313109178,-10.792199085252888,ada,sum_squares_mo,3000.0,0.0016
13,1,C,cc-pvdz,4,52,208,,1.935762946558839e-05,,514884353655,18263,,4,kpoint,1.935762946558839e-05,8,66669,23.0,16,7866.577640238007,221.1063753710033,7645.471264867004,0.0108783320189973,-11.05721403218063,ada,sum_squares_mo,3000.0,0.0016
14,1,C,cc-pvdz,6,52,208,,0.0003055258186055,,1642836193600,18885,,6,kpoint,0.0003055258186055,8,70336,24.0,16,23791.21895098474,327.5023778789387,23463.7165731058,0.0654546971514584,-11.098170473547976,ada,sum_squares_mo,3000.0,0.0016
15,1,C,cc-pvdz,8,52,208,,8.283040224199567e-05,,3065035834037,36397,,8,kpoint,8.283040224199567e-05,8,91909,24.0,16,33968.59706607158,442.5140601146919,33526.08300595689,0.0483448540852693,-11.191519406625968,ada,sum_squares_mo,3000.0,0.0016


==> figures/plot_diamond_extrap/Resources_fdm_resource_estimates_thc_resource_estimates_with_mp2_scaled_lambda.csv <==
,system,basis,num_spin_orbitals,M,num_kpts,kmesh,type,nthc,beta,chi,dE,delta,lambda_tot,lambda_one_body,lambda_two_body,toffolis_per_step,total_toffolis_values,total_logical_qubits
0,C,cc-pvtz,232,928,1,kmesh_211,supercell,8,23.0,16,0.0016,3e-05,5135.015169123002,414.7906422054938,4720.224526917508,230416,580796938320,80241
1,C,cc-pvtz,232,928,1,kmesh_211,supercell,8,23.0,16,0.0016,3e-05,5107.373628120643,414.7906419713548,4692.582986149288,230416,577670654032,80241
2,C,cc-pvtz,116,464,1,kmesh_111,supercell,8,22.0,16,0.0016,0.0003,1235.5820478559378,211.31687244426735,1024.2651754116705,111800,135616754000,38135
3,C,cc-pvdz,312,1248,1,kmesh_123,supercell,8,24.0,16,0.0016,1e-05,6470.312795980852,327.5024078098072,6142.810388171044,316284,334850819652,84418
4,C,cc-pvdz,312,1248,1,kmesh_123,supercell,8,24.0,16,0.0016,1e-05,6610.285685374916,327.5024077968545,6282.783277578062,316284,342094672104,84418
5,C,cc-pvdz,104,416,1,kmesh_112,supercell,8,22.0,16,0.0016,0.00015,1014.2199068330352,110.59593316464608,903.623973668389,101854,50708523170,38119
6,C,cc-pvdz,104,416,1,kmesh_112,supercell,8,22.0,16,0.0016,0.00015,1014.3961008157798,110.59593315047309,903.8001676653068,101854,50717282614,38119
7,C,cc-pvdz,208,832,1,kmesh_122,supercell,8,23.0,16,0.0016,0.0004,2608.543828176513,221.1064029085841,2387.437425267929,210174,134560330542,80213
8,C,cc-pvdz,208,832,1,kmesh_122,supercell,8,23.0,16,0.0016,0.0004,2654.613672574531,221.10640294189395,2433.507269632637,210174,136936978134,80213
9,C,cc-pvdz,156,624,1,kmesh_311,supercell,8,23.0,16,0.0016,0.0002,3034.0708196933624,161.37468717228725,2872.696132521075,154173,153078063354,40224
10,C,cc-pvdz,52,208,1,kmesh_111,supercell,8,21.0,16,0.0016,0.00083,330.7675954598117,56.46000777404103,274.3075876857706,49524,16081978044,18095
11,C,cc-pvdz,52,208,1,1,kpoint,8,21.0,16,0.0016,-4.999249847337239e-05,343.0089366944304,56.46000746814209,286.54892922628835,49524,16677157476,18095
12,C,cc-pvdz,52,208,2,2,kpoint,8,22.0,16,0.0016,-6.045476863114629e-05,927.0564921882446,55.29795440981582,871.7585377784288,63703,57978393608,18152
13,C,cc-pvdz,52,208,4,4,kpoint,8,23.0,16,0.0016,1.935762946558839e-05,1966.6444100595018,55.27659384275083,1911.367816216751,86644,167287816356,36180
14,C,cc-pvdz,52,208,6,6,kpoint,8,24.0,16,0.0016,0.0003055258186055,3965.203158497457,54.583729646489786,3910.619428850967,90823,353558499090,37312
15,C,cc-pvdz,52,208,8,8,kpoint,8,24.0,16,0.0016,8.283040224199567e-05,4246.074633258948,55.31425751433649,4190.760375744611,116284,484738575300,36393


==> figures/plot_diamond_extrap/Resources_ncr_resource_estimates_df_resource_estimates_with_mp2.csv <==
,system,basis,kmesh,type,type_for_merge_thresh,naux,emp2,delta,num_spin_orbitals,num_kpts,dE,beta,chi,toffolis_per_step,total_toffolis_values,total_logical_qubits,L,Lxi,nk_values,lambda_tot,lambda_one_body,lambda_two_body,type_for_merge
0,C,cc-pvdz,1,kpoint,kpoint,0.008,-10.37721244208343,0.0003561132623453034,52,1,0.0016,20,10,21021,2443964523,2393,336,2410,1.0,118.42413764345318,65.40129433700808,53.022843306445104,kpoint
1,C,cc-pvdz,1,kpoint,kpoint,0.005,-10.37758098233339,1.2426987614944096e-05,52,1,0.0016,20,10,21486,2516784096,2393,336,2734,1.0,119.3129584318232,65.40129433700808,53.91166409481512,kpoint
2,C,cc-pvdz,1,kpoint,kpoint,0.002,-10.37759645611427,2.7900768495570105e-05,52,1,0.0016,20,10,22232,2622420024,2393,336,3253,1.0,120.149770764593,65.40129433700808,54.74847642758493,kpoint
3,C,cc-pvdz,1,kpoint,kpoint,0.001,-10.377542126801169,2.642854460610522e-05,52,1,0.0016,20,10,22532,2661141860,2393,336,3461,1.0,120.30066495610154,65.40129433700808,54.89937061909346,kpoint
4,C,cc-pvdz,1,kpoint,kpoint,0.0005,-10.377542642105116,2.5913240659036774e-05,52,1,0.0016,20,10,22758,2689153554,2393,336,3620,1.0,120.35970438425365,65.40129433700808,54.958410047245565,kpoint
5,C,cc-pvdz,1,kpoint,kpoint,0.0001,-10.377565007502438,3.5478433364488637e-06,52,1,0.0016,20,10,23044,2723639492,2393,336,3817,1.0,120.3897498629186,65.40129433700808,54.9884555259105,kpoint
6,C,cc-pvdz,1,kpoint,kpoint,1e-05,-10.377568552525727,2.82004819496251e-09,52,1,0.0016,20,10,23149,2736096055,2393,336,3891,1.0,120.3919477910649,65.40129433700808,54.99065345405682,kpoint
7,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.377212399089677,0.00035611327771079004,52,1,0.0016,10,10,12524,1456077812,2384,336,2410,1.0,118.42413764508102,65.40129433582179,53.02284330925923,supercell_cmplx_scf
8,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.377580939372583,1.2427005195547736e-05,52,1,0.0016,10,10,12827,1502503472,2384,336,2734,1.0,119.3129584331606,65.40129433582179,53.911664097338814,supercell_cmplx_scf
9,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.377596413140106,2.7900772717970312e-05,52,1,0.0016,10,10,13314,1570479498,2384,336,3253,1.0,120.14977076708564,65.40129433582179,54.74847643126385,supercell_cmplx_scf
10,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.377542083830223,2.642853716494642e-05,52,1,0.0016,10,10,13510,1595598550,2384,336,3461,1.0,120.30066495854834,65.40129433582179,54.89937062272656,supercell_cmplx_scf
11,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.377542599132191,2.5913235196739492e-05,52,1,0.0016,10,10,13656,1613633928,2384,336,3620,1.0,120.35970438605318,65.40129433582179,54.9584100502314,supercell_cmplx_scf
12,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.377564964527046,3.5478403415112325e-06,52,1,0.0016,10,10,13844,1636263892,2384,336,3817,1.0,120.38974986505428,65.40129433582179,54.9884555292325,supercell_cmplx_scf
13,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.377568509547405,2.8199824697594522e-09,52,1,0.0016,10,10,13912,1644328840,2384,336,3891,1.0,120.39194779315083,65.40129433582179,54.990653457329046,supercell_cmplx_scf
14,C,cc-pvdz,2,kpoint,kpoint,0.008,-10.792108319284102,9.076596885293498e-05,52,2,0.0016,20,10,36225,21884609250,8701,672,21841,1.0,615.3612188158629,131.63143481776217,483.7297839981008,kpoint
15,C,cc-pvdz,2,kpoint,kpoint,0.005,-10.792116292437775,8.279281517964421e-05,52,2,0.0016,20,10,37797,23158184103,8701,672,25200,1.0,624.0896724981924,131.63143481776217,492.4582376804302,kpoint
16,C,cc-pvdz,2,kpoint,kpoint,0.002,-10.79216487090689,3.421434606565299e-05,52,2,0.0016,20,10,40510,25198475810,8701,672,31657,1.0,633.5954224519705,131.63143481776217,501.9639876342084,kpoint
17,C,cc-pvdz,2,kpoint,kpoint,0.001,-10.792183223349541,1.5861903413849632e-05,52,2,0.0016,20,10,41700,26024344500,8702,672,34629,1.0,635.687075343736,131.63143481776217,504.0556405259738,kpoint
18,C,cc-pvdz,2,kpoint,kpoint,0.0005,-10.79218752183731,1.1563415645454711e-05,52,2,0.0016,20,10,42562,26598866528,8702,672,37019,1.0,636.5621677134698,131.63143481776217,504.9307328957076,kpoint
19,C,cc-pvdz,2,kpoint,kpoint,0.0001,-10.792199712962503,6.277095483397943e-07,52,2,0.0016,20,10,43627,27281097402,8702,672,39979,1.0,636.9510907995422,131.63143481776217,505.31965598178,kpoint
20,C,cc-pvdz,2,kpoint,kpoint,1e-05,-10.792199153781635,6.852867961981701e-08,52,2,0.0016,20,10,44134,27599682374,8702,672,41394,1.0,636.9872033770374,131.63143481776217,505.3557685592753,kpoint
21,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-21.584504037337002,0.00010588704958536255,104,1,0.0016,10,10,27911,10992300774,4633,672,9314,1.0,401.1554775820417,131.6314260900863,269.5240514919554,supercell_cmplx_scf
22,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-21.5845064753293,0.00010832504188229564,104,1,0.0016,10,10,29020,11533882920,4633,672,10628,1.0,404.8343383984831,131.6314260900863,273.2029123083967,supercell_cmplx_scf
23,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-21.584374568926574,2.3581360842683807e-05,104,1,0.0016,10,10,30861,12366033561,4633,672,12809,1.0,408.1496689694493,131.6314260900863,276.51824287936296,supercell_cmplx_scf
24,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-21.58438942840581,8.721881606277293e-06,104,1,0.0016,10,10,31793,12766415564,4633,672,14022,1.0,409.0129571656141,131.6314260900863,277.3815310755278,supercell_cmplx_scf
25,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-21.584398782628384,6.323409671438185e-07,104,1,0.0016,10,10,32467,13047935361,4633,672,14958,1.0,409.353802317337,131.6314260900863,277.7223762272507,supercell_cmplx_scf
26,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-21.5843980565292,9.375821719004307e-08,104,1,0.0016,10,10,33379,13420060329,4633,672,16226,1.0,409.5252894667011,131.6314260900863,277.8938633766148,supercell_cmplx_scf
27,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-21.58439812459404,2.569337809177341e-08,104,1,0.0016,10,10,33740,13565673100,8796,672,16774,1.0,409.53978486650624,131.6314260900863,277.90835877642,supercell_cmplx_scf
28,C,cc-pvdz,4,kpoint,kpoint,0.008,-11.057227654596563,1.3622427019299721e-05,52,4,0.0016,20,10,64348,169385106492,17149,1344,110055,2.0,2681.2679251688664,265.2689432752035,2415.998981893663,kpoint
29,C,cc-pvdz,4,kpoint,kpoint,0.005,-11.057152057729837,6.197443970634708e-05,52,4,0.0016,20,10,68088,182343272664,17149,1344,128467,2.0,2727.842203700343,265.2689432752035,2462.57326042514,kpoint
30,C,cc-pvdz,4,kpoint,kpoint,0.002,-11.057176643829013,3.73883405302422e-05,52,4,0.0016,20,10,74666,203634341820,17150,1344,163227,2.0,2777.9737375037453,265.2689432752035,2512.7047942285417,kpoint
31,C,cc-pvdz,4,kpoint,kpoint,0.001,-11.057200999535237,1.3032634306853197e-05,52,4,0.0016,20,10,77912,213451143328,17150,1344,181283,2.0,2790.5776752224274,265.2689432752035,2525.308731947224,kpoint
32,C,cc-pvdz,4,kpoint,kpoint,0.0005,-11.057207767156633,6.265012910233736e-06,52,4,0.0016,20,10,80282,220320782752,17150,1344,194484,2.0,2795.3568885847403,265.2689432752035,2530.0879453095367,kpoint
33,C,cc-pvdz,4,kpoint,kpoint,0.0001,-11.05721463706021,6.048906655564679e-07,52,4,0.0016,20,10,83413,229104815016,17150,1344,211905,2.0,2797.696075404876,265.2689432752035,2532.4271321296724,kpoint
34,C,cc-pvdz,4,kpoint,kpoint,1e-05,-11.057214025235973,6.933570162459546e-09,52,4,0.0016,20,10,84847,233060200163,17150,1344,219902,2.0,2797.896547836589,265.2689432752035,2532.6276045613854,kpoint
35,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-44.22834408487505,0.0005125375882428784,208,1,0.0016,10,10,65490,84106056420,17437,1344,34494,1.0,1308.1344300537307,265.2685698876653,1042.8658601660654,supercell_cmplx_scf
36,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-44.22859569404053,0.00026092842276170813,208,1,0.0016,10,10,67926,88238726892,17437,1344,39944,1.0,1323.192983302902,265.2685698876653,1057.9244134152366,supercell_cmplx_scf
37,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-44.228723628053416,0.00013299440987424305,208,1,0.0016,10,10,71997,94559851842,17437,1344,49593,1.0,1337.803616247861,265.2685698876653,1072.535046360196,supercell_cmplx_scf
38,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-44.22879461578584,6.200667745304145e-05,208,1,0.0016,10,10,74476,98117884868,17437,1344,55471,1.0,1341.9361349177043,265.2685698876653,1076.6675650300392,supercell_cmplx_scf
39,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-44.22882749396475,2.9128498539421344e-05,208,1,0.0016,10,10,76331,100679902021,17437,1344,59865,1.0,1343.5122544937717,265.2685698876653,1078.2436846061064,supercell_cmplx_scf
40,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-44.22885590672357,7.157397234891505e-07,208,1,0.0016,10,10,79012,104283198080,17438,1344,66192,1.0,1344.3776077783336,265.2685698876653,1079.1090378906683,supercell_cmplx_scf
41,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-44.22885661982665,2.636639351294434e-09,208,1,0.0016,10,10,80161,105805305510,17438,1344,68911,1.0,1344.4488907834675,265.2685698876653,1079.1803208958022,supercell_cmplx_scf
42,C,cc-pvdz,6,kpoint,kpoint,0.008,-11.098182589250195,1.211570244308291e-05,52,6,0.0016,20,10,94969,694679716045,33937,2016,271121,3.0,7450.798335068705,398.80296599063047,7051.995369078074,kpoint
43,C,cc-pvdz,6,kpoint,kpoint,0.005,-11.098164391638376,6.081909376121075e-06,52,6,0.0016,20,10,100276,744649676276,33937,2016,316412,3.0,7564.06173630766,398.80296599063047,7165.258770317029,kpoint
44,C,cc-pvdz,6,kpoint,kpoint,0.002,-11.098145782338033,2.469120971859695e-05,52,6,0.0016,20,10,110162,831120183374,33937,2016,400765,3.0,7684.791616723007,398.80296599063047,7285.988650732376,kpoint
45,C,cc-pvdz,6,kpoint,kpoint,0.001,-11.098162511269198,7.962278553819147e-06,52,6,0.0016,20,10,115163,872456922572,33937,2016,446125,3.0,7716.6909266229695,398.80296599063047,7317.887960632339,kpoint
46,C,cc-pvdz,6,kpoint,kpoint,0.0005,-11.098165672749756,4.800797995585526e-06,52,6,0.0016,20,10,118390,898245056300,33937,2016,477901,3.0,7728.227621579277,398.80296599063047,7329.424655588647,kpoint
47,C,cc-pvdz,6,kpoint,kpoint,0.0001,-11.098170250846003,2.227017485978422e-07,52,6,0.0016,20,10,122850,932800909950,33937,2016,521801,3.0,7734.172466956593,398.80296599063047,7335.369500965962,kpoint
48,C,cc-pvdz,6,kpoint,kpoint,1e-05,-11.098170433906853,3.9640898563675364e-08,52,6,0.0016,20,10,124838,947959849760,33938,2016,541914,3.0,7734.695391103072,398.80296599063047,7335.892425112442,kpoint
49,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-66.5875205003768,0.0015026657587071668,312,1,0.0016,10,10,104434,299555979184,26078,2016,70713,1.0,2921.7036996927227,398.80268345832906,2522.9010162343934,supercell_cmplx_scf
50,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-66.58840510032249,0.0006180658130148231,312,1,0.0016,10,10,109549,317842291679,26078,2016,82837,1.0,2955.3115905926843,398.80268345832906,2556.508907134355,supercell_cmplx_scf
51,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-66.58887338342089,0.00014978271461529857,312,1,0.0016,10,10,119050,349351272600,26078,2016,105359,1.0,2989.0487459396645,398.80268345832906,2590.246062481336,supercell_cmplx_scf
52,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-66.58897475032346,4.841581204573231e-05,312,1,0.0016,10,10,125137,368447125950,26078,2016,119792,1.0,2999.0902245504512,398.80268345832906,2600.287541092122,supercell_cmplx_scf
53,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-66.5890024571651,2.070897041051012e-05,312,1,0.0016,10,10,129942,383113456164,26079,2016,131144,1.0,3003.1564912209838,398.80268345832906,2604.3538077626545,supercell_cmplx_scf
54,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-66.58902091801029,2.2481252131001384e-06,312,1,0.0016,10,10,136830,403723072350,26079,2016,147782,1.0,3005.3994643884,398.80268345832906,2606.596780930071,supercell_cmplx_scf
55,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-66.58902315128819,1.4847316265331756e-08,312,1,0.0016,10,10,140189,413661990805,26079,2016,155895,1.0,3005.6032157354275,398.80268345832906,2606.8005322770987,supercell_cmplx_scf
56,C,cc-pvdz,8,kpoint,kpoint,0.008,-11.191556555113081,3.714848902802714e-05,52,8,0.0016,20,10,119928,1317353313480,34043,2688,485041,3.0,11188.75526352475,532.4195593776892,10656.33570414706,kpoint
57,C,cc-pvdz,8,kpoint,kpoint,0.005,-11.191500060266163,1.9346357889915566e-05,52,8,0.0016,20,10,128143,1433322895477,34044,2688,567429,3.0,11393.292136472852,532.4195593776892,10860.872577095162,kpoint
58,C,cc-pvdz,8,kpoint,kpoint,0.002,-11.191492561021285,2.684560276833281e-05,52,8,0.0016,20,10,142540,1625419112460,34044,2688,722924,3.0,11615.2534771987,532.4195593776892,11082.83391782101,kpoint
59,C,cc-pvdz,8,kpoint,kpoint,0.001,-11.191507663259587,1.1743364465743866e-05,52,8,0.0016,20,10,149853,1717155936408,34044,2688,804310,3.0,11671.975615467203,532.4195593776892,11139.556056089514,kpoint
60,C,cc-pvdz,8,kpoint,kpoint,0.0005,-11.191514300500467,5.106123586173794e-06,52,8,0.0016,20,10,155152,1781118273856,34044,2688,863278,3.0,11693.256423927549,532.4195593776892,11160.836864549858,kpoint
61,C,cc-pvdz,8,kpoint,kpoint,0.0001,-11.191519856104009,4.4947995547772734e-07,52,8,0.0016,20,10,162292,1864788798652,34044,2688,942770,3.0,11703.954775338458,532.4195593776892,11171.535215960768,kpoint
62,C,cc-pvdz,8,kpoint,kpoint,1e-05,-11.191519393204263,1.341978972391189e-08,52,8,0.0016,20,10,165569,1902590797594,34044,2688,979221,3.0,11704.86574703677,532.4195593776892,11172.44618765908,kpoint
63,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-89.53053345200622,0.0016222799920342368,416,1,0.0016,10,10,149793,620693059896,34710,2688,123036,1.0,4220.709164469771,532.4167113070185,3688.292453162752,supercell_cmplx_scf
64,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-89.53132299906721,0.0008327329310446885,416,1,0.0016,10,10,158898,667756133160,34713,2688,144839,1.0,4280.5498426476815,532.4167113070185,3748.133131340663,supercell_cmplx_scf
65,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-89.5319143762163,0.00024135578195227936,416,1,0.0016,10,10,175410,747564092100,34713,2688,185540,1.0,4341.043192968818,532.4167113070185,3808.6264816618,supercell_cmplx_scf
66,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-89.53205002996798,0.00010570203028237302,416,1,0.0016,10,10,185468,793624619784,34713,2688,210782,1.0,4358.591468112654,532.4167113070185,3826.174756805636,supercell_cmplx_scf
67,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-89.53211132354659,4.440845167152929e-05,416,1,0.0016,10,10,192265,824046636410,34713,2688,230605,1.0,4365.677273864436,532.4167113070185,3833.2605625574174,supercell_cmplx_scf
68,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-89.53215263643568,3.095562576049815e-06,416,1,0.0016,10,10,201849,865888206918,34713,2688,259130,1.0,4369.535822288075,532.4167113070185,3837.119110981057,supercell_cmplx_scf
69,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-89.53215577957825,4.75799879495753e-08,416,1,0.0016,10,10,205557,881863169055,67998,2688,272533,1.0,4369.874567637599,532.4167113070185,3837.457856330581,supercell_cmplx_scf
70,C,cc-pvdz,9,kpoint,kpoint,0.008,-11.110897962155196,4.2493692914646886e-05,52,9,0.0016,20,10,134272,2420060791040,34118,3024,625880,4.0,18358.657196865803,600.1837910025191,17758.473405863282,kpoint
71,C,cc-pvdz,9,kpoint,kpoint,0.005,-11.110831083815338,2.4384646943431676e-05,52,9,0.0016,20,10,143766,2628150016968,34118,3024,731572,4.0,18620.61691271268,600.1837910025191,18020.43312171016,kpoint
72,C,cc-pvdz,9,kpoint,kpoint,0.002,-11.110828525470312,2.694299196903671e-05,52,9,0.0016,20,10,161027,2986929596669,34118,3024,923661,4.0,18894.10765955613,600.1837910025191,18293.92386855361,kpoint
73,C,cc-pvdz,9,kpoint,kpoint,0.001,-11.110850992792637,4.475669644676827e-06,52,9,0.0016,20,10,170003,3165096813664,34118,3024,1023599,4.0,18964.02404732137,600.1837910025191,18363.840256318854,kpoint
74,C,cc-pvdz,9,kpoint,kpoint,0.0005,-11.11085211261371,3.3558485714735298e-06,52,9,0.0016,20,10,175513,3272101144910,67463,3024,1094376,4.0,18989.674224233782,600.1837910025191,18389.49043323126,kpoint
75,C,cc-pvdz,9,kpoint,kpoint,0.0001,-11.110855516958026,4.849574430920711e-08,52,9,0.0016,20,10,181152,3379540735008,67463,3024,1190603,4.0,19002.67085709329,600.1837910025191,18402.487066090765,kpoint
76,C,cc-pvdz,9,kpoint,kpoint,1e-05,-11.110855456912043,1.1550238099289345e-08,52,9,0.0016,20,10,183748,3428177432348,67463,3024,1234895,4.0,19003.8139859126,600.1837910025191,18403.63019491008,kpoint
77,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-99.99424746996247,0.0034514953034090468,468,1,0.0016,10,10,170355,998106537900,39031,3024,144365,1.0,5967.907015665113,600.1842119809038,5367.72280368421,supercell_cmplx_scf
78,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-99.99643199417386,0.0012669710920221178,468,1,0.0016,10,10,180880,1072385969200,39031,3024,170015,1.0,6038.939115412441,600.1842119809038,5438.754903431538,supercell_cmplx_scf
79,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-99.99748560971739,0.00021335554849599703,468,1,0.0016,10,10,200162,1200921359014,39031,3024,218410,1.0,6111.291722644649,600.1842119809038,5511.107510663745,supercell_cmplx_scf
80,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-99.99765024890092,4.871636495806797e-05,468,1,0.0016,10,10,212193,1277694261954,39031,3024,250282,1.0,6133.324962779952,600.1842119809038,5533.140750799049,supercell_cmplx_scf
81,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-99.99767509556602,2.3869699859346838e-05,468,1,0.0016,10,10,220957,1332480967543,39032,3024,276323,1.0,6142.615055034844,600.1842119809038,5542.43084305394,supercell_cmplx_scf
82,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-99.99769575618933,3.2090765529346754e-06,468,1,0.0016,10,10,232098,1400864614680,76476,3024,315519,1.0,6147.87261077002,600.1842119809038,5547.688398789117,supercell_cmplx_scf
83,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-99.99769892416403,4.110185614081274e-08,468,1,0.0016,10,10,236389,1426880407906,76476,3024,335863,1.0,6148.375120859751,600.1842119809038,5548.190908878848,supercell_cmplx_scf
84,C,cc-pvdz,12,kpoint,kpoint,0.008,-11.245221660690243,3.860968114821617e-05,52,12,0.0016,20,10,179783,5089947618894,67620,4032,1147217,4.0,28837.97651957851,810.3796966860137,28027.596822892498,kpoint
85,C,cc-pvdz,12,kpoint,kpoint,0.005,-11.245182720378846,3.3063024851287537e-07,52,12,0.0016,20,10,191202,5503176155202,67620,4032,1342151,4.0,29317.105458114373,810.3796966860137,28506.72576142836,kpoint
86,C,cc-pvdz,12,kpoint,kpoint,0.002,-11.245171809938443,1.1241070652090457e-05,52,12,0.0016,20,10,212450,6222207981500,67620,4032,1704901,4.0,29832.378719123422,810.3796966860137,29021.99902243741,kpoint
87,C,cc-pvdz,12,kpoint,kpoint,0.001,-11.245179017936438,4.033072656284276e-06,52,12,0.0016,20,10,222385,6543036154735,67620,4032,1900538,4.0,29969.11526730689,810.3796966860137,29158.73557062088,kpoint
88,C,cc-pvdz,12,kpoint,kpoint,0.0005,-11.245180617779221,2.433229873588516e-06,52,12,0.0016,20,10,229346,6758982575280,67620,4032,2037592,4.0,30018.5874833012,810.3796966860137,29208.207786615185,kpoint
89,C,cc-pvdz,12,kpoint,kpoint,0.0001,-11.245183191692504,1.4068340981054916e-07,52,12,0.0016,20,10,238825,7044406082500,67621,4032,2229032,4.0,30044.48016984504,810.3796966860137,29234.100473159026,kpoint
90,C,cc-pvdz,12,kpoint,kpoint,1e-05,-11.245183034473401,1.653569370319019e-08,52,12,0.0016,20,10,243242,7175242758782,67621,4032,2319519,4.0,30046.793251343974,810.3796966860137,29236.41355465796,kpoint
91,C,cc-pvdz,18,kpoint,kpoint,0.008,-11.273734277281713,7.681748242482911e-05,52,18,0.0016,20,10,261637,17750418212345,67976,6048,2637499,5.0,69105.00969904354,1221.668636859317,67883.34106218422,kpoint
92,C,cc-pvdz,18,kpoint,kpoint,0.005,-11.273653589237396,3.870561892327373e-06,52,18,0.0016,20,10,282305,19465837078270,67976,6048,3097602,5.0,70235.16610617068,1221.668636859317,69013.49746931136,kpoint
93,C,cc-pvdz,18,kpoint,kpoint,0.002,-11.273652231247231,5.228552057090496e-06,52,18,0.0016,20,10,320178,22453665307710,67976,6048,3940669,5.0,71432.50136979004,1221.668636859317,70210.83273293072,kpoint
94,C,cc-pvdz,18,kpoint,kpoint,0.001,-11.273655835447563,1.6243517251268713e-06,52,18,0.0016,20,10,338841,23869425188484,134697,6048,4401463,5.0,71753.99834979417,1221.668636859317,70532.32971293485,kpoint
95,C,cc-pvdz,18,kpoint,kpoint,0.0005,-11.273655853854626,1.6059446625860119e-06,52,18,0.0016,20,10,348212,24568939636616,134697,6048,4721385,5.0,71869.19540879944,1221.668636859317,70647.52677194012,kpoint
96,C,cc-pvdz,18,kpoint,kpoint,0.0001,-11.273657602485082,1.4268579384690838e-07,52,18,0.0016,20,10,361298,25513607442960,134697,6048,5168067,5.0,71929.39620594961,1221.668636859317,70707.72756909029,kpoint
97,C,cc-pvdz,18,kpoint,kpoint,1e-05,-11.273657445455598,1.4343690679652354e-08,52,18,0.0016,20,10,367381,25945081421749,134697,6048,5375652,5.0,71934.70207185268,1221.668636859317,70713.03343499335,kpoint
98,C,cc-pvdz,27,kpoint,kpoint,0.008,-11.277172574598794,0.00010299056968143816,52,27,0.0016,20,10,388355,61248350557625,135160,9072,5985014,5.0,160644.4031969782,1833.5263460628064,158810.8768509154,kpoint
99,C,cc-pvdz,27,kpoint,kpoint,0.005,-11.277067811244795,1.7727843175663338e-06,52,27,0.0016,20,10,418562,67079022789482,135160,9072,7046880,5.0,163240.1688308656,1833.5263460628064,161406.64248480278,kpoint
100,C,cc-pvdz,27,kpoint,kpoint,0.002,-11.277051771722226,1.78123068863556e-05,52,27,0.0016,20,10,466623,76027064573232,135161,9072,8960857,5.0,165959.52545945838,1833.5263460628064,164125.99911339558,kpoint
101,C,cc-pvdz,27,kpoint,kpoint,0.001,-11.277064807948218,4.776080894330903e-06,52,27,0.0016,20,10,492117,80532371801739,135161,9072,10005107,5.0,166687.1907755607,1833.5263460628064,164853.6644294979,kpoint
102,C,cc-pvdz,27,kpoint,kpoint,0.0005,-11.277066340768902,3.24326020972876e-06,52,27,0.0016,20,10,509349,83483011641855,135161,9072,10730536,5.0,166948.58960253635,1833.5263460628064,165115.06325647354,kpoint
103,C,cc-pvdz,27,kpoint,kpoint,0.0001,-11.277069620554173,3.652506030960012e-08,52,27,0.0016,20,10,532138,87289621876668,135161,9072,11745149,5.0,167085.37731825566,1833.5263460628064,165251.85097219286,kpoint
104,C,cc-pvdz,27,kpoint,kpoint,1e-05,-11.2770695786025,5.4266120486090585e-09,52,27,0.0016,20,10,542631,89017220445699,135161,9072,12212245,5.0,167097.33812700945,1833.5263460628064,165263.81178094665,kpoint
105,C,cc-pvtz,1,kpoint,kpoint,0.008,-10.457204966852233,0.00010358126163367842,116,1,0.0016,20,10,50657,33211590369,9799,436,9335,1.0,667.8054105291299,270.0370553055414,397.76835522358846,kpoint
106,C,cc-pvtz,1,kpoint,kpoint,0.005,-10.45723788397777,7.066413609635447e-05,116,1,0.0016,20,10,51117,33600277557,9799,436,9879,1.0,669.5406923812059,270.0370553055414,399.5036370756644,kpoint
107,C,cc-pvtz,1,kpoint,kpoint,0.002,-10.457303533203454,5.014910412270979e-06,116,1,0.0016,20,10,51701,34044281284,9799,436,10569,1.0,670.7262191755028,270.0370553055414,400.68916386996136,kpoint
108,C,cc-pvtz,1,kpoint,kpoint,0.001,-10.457308660876429,1.1276256195458245e-07,116,1,0.0016,20,10,52000,34254584000,9799,436,10926,1.0,670.9890028979385,270.0370553055414,400.951947592397,kpoint
109,C,cc-pvtz,1,kpoint,kpoint,0.0005,-10.457304855733605,3.69238026109997e-06,116,1,0.0016,20,10,52171,34370933023,9799,436,11130,1.0,671.061048636245,270.0370553055414,401.0239933307036,kpoint
110,C,cc-pvtz,1,kpoint,kpoint,0.0001,-10.457309133417114,5.853032476466069e-07,116,1,0.0016,20,10,52495,34586960690,9799,436,11514,1.0,671.1113127610327,270.0370553055414,401.0742574554912,kpoint
111,C,cc-pvtz,1,kpoint,kpoint,1e-05,-10.457308568179183,2.0065316519435328e-08,116,1,0.0016,20,10,52655,34692641885,9799,436,11704,1.0,671.116389715502,270.0370553055414,401.0793344099606,kpoint
112,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.457204968826392,0.00010358121369336004,116,1,0.0016,10,10,29777,19522307409,5149,436,9335,1.0,667.8053955517846,270.0370482724801,397.76834727930446,supercell_cmplx_scf
113,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.457237885898437,7.066414164924595e-05,116,1,0.0016,10,10,30237,19875415077,5149,436,9879,1.0,669.5406778599682,270.0370482724801,399.5036295874881,supercell_cmplx_scf
114,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.457303535140294,5.014899791433436e-06,116,1,0.0016,10,10,30821,20295135364,5149,436,10569,1.0,670.7262040615267,270.0370482724801,400.6891557890466,supercell_cmplx_scf
115,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.457308662789112,1.1274902611546622e-07,116,1,0.0016,10,10,31120,20500051040,5149,436,10926,1.0,670.988987749547,270.0370482724801,400.9519394770669,supercell_cmplx_scf
116,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.457304857647419,3.6923926671761365e-06,116,1,0.0016,10,10,31291,20614917583,5149,436,11130,1.0,671.0610334808653,270.0370482724801,401.0239852083851,supercell_cmplx_scf
117,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.45730913534139,5.853013043122246e-07,116,1,0.0016,10,10,31615,20829922130,5149,436,11514,1.0,671.1112977112099,270.0370482724801,401.07424943872974,supercell_cmplx_scf
118,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.457308570105528,2.0065442640770925e-08,116,1,0.0016,10,10,31775,20935498925,5149,436,11704,1.0,671.116374665459,270.0370482724801,401.0793263929789,supercell_cmplx_scf
119,C,cc-pvtz,2,kpoint,kpoint,0.008,-10.86118266994151,6.610410647311937e-05,116,2,0.0016,20,10,92186,350816404208,19208,872,88805,1.0,3876.2781241677294,530.3794767021739,3345.898647465556,kpoint
120,C,cc-pvtz,2,kpoint,kpoint,0.005,-10.861218461793666,3.0312254317266252e-05,116,2,0.0016,20,10,94965,363620700105,19208,872,96533,1.0,3900.183564080313,530.3794767021739,3369.8040873781392,kpoint
121,C,cc-pvtz,2,kpoint,kpoint,0.002,-10.861247480624042,1.29342394039611e-06,116,2,0.0016,20,10,98460,378568558620,19208,872,106257,1.0,3916.379146876574,530.3794767021739,3385.9996701744003,kpoint
122,C,cc-pvtz,2,kpoint,kpoint,0.001,-10.861250025925203,1.2518772205538653e-06,116,2,0.0016,20,10,99981,384720989121,19208,872,110496,1.0,3919.479860722327,530.3794767021739,3389.100384020153,kpoint
123,C,cc-pvtz,2,kpoint,kpoint,0.0005,-10.86124817521812,5.988298621417698e-07,116,2,0.0016,20,10,101080,389060053480,19208,872,113549,1.0,3920.5902656053113,530.3794767021739,3390.2107889031377,kpoint
124,C,cc-pvtz,2,kpoint,kpoint,0.0001,-10.861248484102088,2.899458948490974e-07,116,2,0.0016,20,10,102792,395713017216,19208,872,118319,1.0,3921.218453927978,530.3794767021739,3390.838977225804,kpoint
125,C,cc-pvtz,2,kpoint,kpoint,1e-05,-10.861248781941685,7.893701692296418e-09,116,2,0.0016,20,10,103921,400067479567,19208,872,121462,1.0,3921.2988332032846,530.3794767021739,3390.919356501111,kpoint
126,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-21.72238385769142,0.00011339576870383894,232,1,0.0016,10,10,71750,169319668000,10150,872,36936,1.0,2403.728591940512,530.262407428372,1873.46618451214,supercell_cmplx_scf
127,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-21.722447569052985,4.968440713781774e-05,232,1,0.0016,10,10,72997,172883685899,19432,872,39700,1.0,2412.39784846688,530.262407428372,1882.1354410385077,supercell_cmplx_scf
128,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-21.7225070895571,9.836096978688147e-06,232,1,0.0016,10,10,74477,176823740262,19432,872,43210,1.0,2418.3456108526434,530.262407428372,1888.083203424272,supercell_cmplx_scf
129,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-21.72249857154074,1.3180806170964843e-06,232,1,0.0016,10,10,75145,178495149735,19432,872,44797,1.0,2419.5040085263763,530.262407428372,1889.2416010980044,supercell_cmplx_scf
130,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-21.72250172854129,4.4750811660776435e-06,232,1,0.0016,10,10,75672,179780553864,19432,872,46041,1.0,2419.955960986319,530.262407428372,1889.6935535579469,supercell_cmplx_scf
131,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-21.72249719929184,5.41682823040901e-08,232,1,0.0016,10,10,76475,181707123675,19432,872,47947,1.0,2420.207176307076,530.262407428372,1889.944768878704,supercell_cmplx_scf
132,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-21.722497256768445,3.3083225048358145e-09,232,1,0.0016,10,10,76917,182759330103,19432,872,48996,1.0,2420.2338031845475,530.262407428372,1889.9713957561755,supercell_cmplx_scf
133,C,cc-pvtz,4,kpoint,kpoint,0.008,-11.121998839217797,1.5553716014693464e-05,116,4,0.0016,20,10,173923,2974122258752,38027,1744,457899,2.0,17418.144927778936,1052.1790944198256,16365.96583335911,kpoint
134,C,cc-pvtz,4,kpoint,kpoint,0.005,-11.121991438887356,8.15338557380585e-06,116,4,0.0016,20,10,181676,3130422457448,38027,1744,501047,2.0,17551.1462385999,1052.1790944198256,16498.967144180075,kpoint
135,C,cc-pvtz,4,kpoint,kpoint,0.002,-11.121991799425317,8.513923534181345e-06,116,4,0.0016,20,10,191501,3317104679105,38028,1744,556342,2.0,17643.641900735205,1052.1790944198256,16591.46280631538,kpoint
136,C,cc-pvtz,4,kpoint,kpoint,0.001,-11.12198707050509,3.7850033081099355e-06,116,4,0.0016,20,10,195999,3398648727867,38028,1744,581923,2.0,17662.51400749465,1052.1790944198256,16610.334913074825,kpoint
137,C,cc-pvtz,4,kpoint,kpoint,0.0005,-11.12198363296634,3.474645584589098e-07,116,4,0.0016,20,10,198756,3447718171416,75164,1744,599651,2.0,17668.984676184315,1052.1790944198256,16616.80558176449,kpoint
138,C,cc-pvtz,4,kpoint,kpoint,0.0001,-11.121982997217124,2.8828465836738815e-07,116,4,0.0016,20,10,201772,3500740769876,75164,1744,626551,2.0,17672.547218760377,1052.1790944198256,16620.36812434055,kpoint
139,C,cc-pvtz,4,kpoint,kpoint,1e-05,-11.121983286229348,7.275655633520728e-10,116,4,0.0016,20,10,203544,3531567985704,75164,1744,643339,2.0,17672.962626869055,1052.1790944198256,16620.78353244923,kpoint
140,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-44.487779590444035,0.00015316008577315188,464,1,0.0016,10,10,168251,1368929506734,38697,1744,142329,1.0,8287.498954815503,1049.5713525523563,7237.927602263146,supercell_cmplx_scf
141,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-44.48789941596253,3.333456727716566e-05,464,1,0.0016,10,10,173735,1420510696645,38697,1744,155575,1.0,8328.31748759001,1049.5713525523563,7278.746135037652,supercell_cmplx_scf
142,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-44.487942026590964,9.276061156526794e-06,464,1,0.0016,10,10,180915,1484473608975,38697,1744,173274,1.0,8357.916121081329,1049.5713525523563,7308.344768528973,supercell_cmplx_scf
143,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-44.48793993950107,7.188971260063681e-06,464,1,0.0016,10,10,184229,1512767509547,38697,1744,181589,1.0,8364.004486624366,1049.5713525523563,7314.43313407201,supercell_cmplx_scf
144,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-44.48793511202692,2.361497109859556e-06,464,1,0.0016,10,10,186565,1532340993295,38697,1744,187449,1.0,8366.14391924076,1049.5713525523563,7316.572566688403,supercell_cmplx_scf
145,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-44.48793267648967,7.404013757650318e-08,464,1,0.0016,10,10,190180,1562258903940,38697,1744,196526,1.0,8367.356347614403,1049.5713525523563,7317.784995062046,supercell_cmplx_scf
146,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-44.48793275398831,3.4585028174660692e-09,464,1,0.0016,10,10,191932,1576672437340,38697,1744,200925,1.0,8367.469577916141,1049.5713525523563,7317.898225363784,supercell_cmplx_scf
147,C,cc-pvtz,6,kpoint,kpoint,0.008,-11.16211592775169,4.321700182430277e-05,116,6,0.0016,20,10,254010,11886487361520,75422,2616,1126418,3.0,47665.35368012705,1563.7293272532493,46101.624352873805,kpoint
148,C,cc-pvtz,6,kpoint,kpoint,0.005,-11.162152612950337,6.531803178333462e-06,116,6,0.0016,20,10,263535,12416825744700,75422,2616,1232453,3.0,47992.3907762814,1563.7293272532493,46428.66144902815,kpoint
149,C,cc-pvtz,6,kpoint,kpoint,0.002,-11.162164035679442,4.890925927369949e-06,116,6,0.0016,20,10,275486,13040431742656,75422,2616,1365480,3.0,48216.15091416927,1563.7293272532493,46652.421586916025,kpoint
150,C,cc-pvtz,6,kpoint,kpoint,0.001,-11.162162987419356,3.842665840636528e-06,116,6,0.0016,20,10,280818,13304856364740,75422,2616,1424825,3.0,48259.78117180348,1563.7293272532493,46696.05184455023,kpoint
151,C,cc-pvtz,6,kpoint,kpoint,0.0005,-11.162161890012838,2.7452593229781996e-06,116,6,0.0016,20,10,284503,13483631338405,75422,2616,1465853,3.0,48274.75950226975,1563.7293272532493,46711.0301750165,kpoint
152,C,cc-pvtz,6,kpoint,kpoint,0.0001,-11.162159134192152,1.0561363339434138e-08,116,6,0.0016,20,10,290437,13767312971531,75422,2616,1531893,3.0,48283.344243112464,1563.7293272532493,46719.614915859216,kpoint
153,C,cc-pvtz,6,kpoint,kpoint,1e-05,-11.1621591451239,3.703846118696674e-10,116,6,0.0016,20,10,294163,13944228692084,75422,2616,1573367,3.0,48284.3685167517,1563.7293272532493,46720.639189498455,kpoint
154,C,cc-pvtz,8,kpoint,kpoint,0.008,-11.253993643703474,1.0476420479577087e-05,116,8,0.0016,20,10,336644,24279270246000,75657,3488,2028218,3.0,73462.35630502204,2117.3831992866903,71344.97310573535,kpoint
155,C,cc-pvtz,8,kpoint,kpoint,0.005,-11.253999288411915,1.612112892068751e-05,116,8,0.0016,20,10,353827,25725951613824,75658,3488,2222032,3.0,74059.46643187296,2117.3831992866903,71942.08323258627,kpoint
156,C,cc-pvtz,8,kpoint,kpoint,0.002,-11.25399570270994,1.253542694534815e-05,116,8,0.0016,20,10,372800,27258650241600,149946,3488,2471629,3.0,74478.09250050983,2117.3831992866903,72360.70930122313,kpoint
157,C,cc-pvtz,8,kpoint,kpoint,0.001,-11.253987397116859,4.22983386449971e-06,116,8,0.0016,20,10,379281,27763962774765,149946,3488,2586090,3.0,74562.50116110689,2117.3831992866903,72445.1179618202,kpoint
158,C,cc-pvtz,8,kpoint,kpoint,0.0005,-11.25398452087449,1.3535914948903383e-06,116,8,0.0016,20,10,383623,28092771751565,149946,3488,2665803,3.0,74591.62311983528,2117.3831992866903,72474.23992054859,kpoint
159,C,cc-pvtz,8,kpoint,kpoint,0.0001,-11.25398308777301,7.95099843742264e-08,116,8,0.0016,20,10,390100,28573319214000,149946,3488,2788622,3.0,74607.90466334086,2117.3831992866903,72490.52146405417,kpoint
160,C,cc-pvtz,8,kpoint,kpoint,1e-05,-11.25398317122328,3.940286319448205e-09,116,8,0.0016,20,10,394089,28866209791194,149946,3488,2864246,3.0,74609.74423191676,2117.3831992866903,72492.36103263007,kpoint
161,C,cc-pvtz,9,kpoint,kpoint,0.008,-11.174995569126699,7.054985520049684e-05,116,9,0.0016,20,10,381521,43678413753513,150096,3924,2610715,4.0,116613.41510437496,2336.034658872953,114277.380445502,kpoint
162,C,cc-pvtz,9,kpoint,kpoint,0.005,-11.175053411843797,1.2707138102641125e-05,116,9,0.0016,20,10,394306,45431011095206,150096,3924,2852379,4.0,117359.73543004732,2336.034658872953,115023.70077117436,kpoint
163,C,cc-pvtz,9,kpoint,kpoint,0.002,-11.175066065877537,5.310436179684075e-08,116,9,0.0016,20,10,409966,47437166679932,150096,3924,3149349,4.0,117861.23951655575,2336.034658872953,115525.2048576828,kpoint
164,C,cc-pvtz,9,kpoint,kpoint,0.001,-11.175069762099954,3.6431180543416986e-06,116,9,0.0016,20,10,416811,48268488581238,150096,3924,3279166,4.0,117957.24788764188,2336.034658872953,115621.21322876892,kpoint
165,C,cc-pvtz,9,kpoint,kpoint,0.0005,-11.175069023331703,2.9043498042113924e-06,116,9,0.0016,20,10,421605,48837441099195,150096,3924,3370086,4.0,117990.55746086748,2336.034658872953,115654.5228019945,kpoint
166,C,cc-pvtz,9,kpoint,kpoint,0.0001,-11.17506643396217,3.149802711988059e-07,116,9,0.0016,20,10,429328,49740133321136,150096,3924,3516488,4.0,118009.7350679459,2336.034658872953,115673.70040907296,kpoint
167,C,cc-pvtz,9,kpoint,kpoint,1e-05,-11.175066122218539,3.2366394009386568e-09,116,9,0.0016,20,10,433970,50278875863410,150096,3924,3604520,4.0,118011.9411513998,2336.034658872953,115675.90649252685,kpoint
168,BN,cc-pvdz,1,kpoint,kpoint,0.008,-12.010472805991467,0.00040112608978404296,52,1,0.0016,20,10,20948,2482924544,2396,340,2343,1.0,120.73065690832208,64.19321519896636,56.53744170935573,kpoint
169,BN,cc-pvdz,1,kpoint,kpoint,0.005,-12.010676299464878,0.00019763261637351093,52,1,0.0016,20,10,21493,2569380685,2396,340,2724,1.0,121.76734009537331,64.19321519896636,57.57412489640696,kpoint
170,BN,cc-pvdz,1,kpoint,kpoint,0.002,-12.010832224160863,4.170792038848958e-05,52,1,0.0016,20,10,22201,2670380682,2396,340,3216,1.0,122.51726766120336,64.19321519896636,58.32405246223701,kpoint
171,BN,cc-pvdz,1,kpoint,kpoint,0.001,-12.0108697400873,4.191993951963013e-06,52,1,0.0016,20,10,22653,2729777112,2396,340,3529,1.0,122.74419708335734,64.19321519896636,58.550981884390985,kpoint
172,BN,cc-pvdz,1,kpoint,kpoint,0.0005,-12.010852027671884,2.190440936722382e-05,52,1,0.0016,20,10,22838,2753189414,2396,340,3658,1.0,122.79332819157888,64.19321519896636,58.60011299261251,kpoint
173,BN,cc-pvdz,1,kpoint,kpoint,0.0001,-12.01087276944225,1.1626390019614519e-06,52,1,0.0016,20,10,23078,2782606772,2396,340,3825,1.0,122.81507339704191,64.19321519896636,58.62185819807555,kpoint
174,BN,cc-pvdz,1,kpoint,kpoint,1e-05,-12.010873922196849,9.8844026297229e-09,52,1,0.0016,20,10,23232,2801244864,2396,340,3933,1.0,122.81834095921616,64.19321519896636,58.62512576024981,kpoint
175,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.01047285712908,0.00040112639741529676,52,1,0.0016,10,10,12464,1477332992,2384,340,2343,1.0,120.7306569062432,64.19321519928941,56.53744170695379,supercell_cmplx_scf
176,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.010676350845491,0.00019763268100447817,52,1,0.0016,10,10,12818,1532327810,2384,340,2724,1.0,121.76734009230998,64.19321519928941,57.574124893020574,supercell_cmplx_scf
177,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.010832275587864,4.1707938631674324e-05,52,1,0.0016,10,10,13280,1597344960,2384,340,3216,1.0,122.51726766136576,64.19321519928941,58.32405246207635,supercell_cmplx_scf
178,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.010869791527728,4.191998767666405e-06,52,1,0.0016,10,10,13576,1635962304,2384,340,3529,1.0,122.74419708356854,64.19321519928941,58.550981884279125,supercell_cmplx_scf
179,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.010852079085208,2.1904441288356225e-05,52,1,0.0016,10,10,13696,1651093888,2384,340,3658,1.0,122.79332819124213,64.19321519928941,58.60011299195271,supercell_cmplx_scf
180,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.010872820885538,1.162640957730332e-06,52,1,0.0016,10,10,13853,1670311622,2384,340,3825,1.0,122.81507339679996,64.19321519928941,58.62185819751053,supercell_cmplx_scf
181,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.010873973642084,9.884411511507096e-09,52,1,0.0016,10,10,13953,1682410881,2384,340,3933,1.0,122.81834095914716,64.19321519928941,58.62512575985775,supercell_cmplx_scf
182,BN,cc-pvdz,2,kpoint,kpoint,0.008,-12.36693455524296,0.0001262874833845018,52,2,0.0016,20,10,36174,22588890474,8703,680,21704,1.0,636.059978556686,124.47103261868918,511.58894593799687,kpoint
183,BN,cc-pvdz,2,kpoint,kpoint,0.005,-12.366704162614402,0.00010410514517289471,52,2,0.0016,20,10,37754,23885219116,8703,680,25071,1.0,644.4157251478572,124.47103261868918,519.944692529168,kpoint
184,BN,cc-pvdz,2,kpoint,kpoint,0.002,-12.366821559099783,1.329134020799927e-05,52,2,0.0016,20,10,40345,25872602980,8703,680,31210,1.0,653.2061806231673,124.47103261868918,528.7351480044781,kpoint
185,BN,cc-pvdz,2,kpoint,kpoint,0.001,-12.366812373779899,4.1060203237464066e-06,52,2,0.0016,20,10,41742,26868407076,8704,680,34698,1.0,655.6446482666163,124.47103261868918,531.1736156479271,kpoint
186,BN,cc-pvdz,2,kpoint,kpoint,0.0005,-12.366810472480658,2.2047210830322683e-06,52,2,0.0016,20,10,42655,27494773175,8704,680,37232,1.0,656.5685876162039,124.47103261868918,532.0975549975147,kpoint
187,BN,cc-pvdz,2,kpoint,kpoint,0.0001,-12.366806694642102,1.5731174727307007e-06,52,2,0.0016,20,10,43759,28224861313,8704,680,40304,1.0,656.9977193659051,124.47103261868918,532.526686747216,kpoint
188,BN,cc-pvdz,2,kpoint,kpoint,1e-05,-12.366808283511238,1.5751663084984102e-08,52,2,0.0016,20,10,44289,28568309427,8704,680,41775,1.0,657.0353808084229,124.47103261868918,532.5643481897338,kpoint
189,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-24.733325265837554,0.000288627982559575,104,1,0.0016,10,10,27714,11091724794,4635,680,9069,1.0,407.6608689590215,124.47103462898764,283.1898343300339,supercell_cmplx_scf
190,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-24.733450533238713,0.000163360581399985,104,1,0.0016,10,10,28843,11647322574,4635,680,10399,1.0,411.32479564420623,124.47103462898764,286.8537610152186,supercell_cmplx_scf
191,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-24.733540025068827,7.386875128645443e-05,104,1,0.0016,10,10,30781,12535623812,4635,680,12696,1.0,414.82327470668906,124.47103462898764,290.3522400777014,supercell_cmplx_scf
192,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-24.733585676690495,2.821712961775802e-05,104,1,0.0016,10,10,31828,12991998632,4635,680,14046,1.0,415.78265757663866,124.47103462898764,291.311622947651,supercell_cmplx_scf
193,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-24.73361191790901,1.975911104068473e-06,104,1,0.0016,10,10,32564,13304185020,4635,680,15069,1.0,416.15049087173446,124.47103462898764,291.6794562427468,supercell_cmplx_scf
194,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-24.733613732539112,1.6128100099876974e-07,104,1,0.0016,10,10,33524,13702432140,4636,680,16388,1.0,416.3339920391268,124.47103462898764,291.8629574101392,supercell_cmplx_scf
195,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-24.733613903081103,9.260990196935381e-09,104,1,0.0016,10,10,33837,13830839913,8798,680,16946,1.0,416.34792279135246,124.47103462898764,291.8768881623648,supercell_cmplx_scf
196,BN,cc-pvdz,4,kpoint,kpoint,0.008,-12.59183106715118,0.000429436587550569,52,4,0.0016,20,10,64181,175214322543,17145,1360,109436,2.0,2780.757515485785,249.00315261597527,2531.754362869809,kpoint
197,BN,cc-pvdz,4,kpoint,kpoint,0.005,-12.591405079309295,3.4487456659348936e-06,52,4,0.0016,20,10,67844,188149458504,17145,1360,127463,2.0,2824.8251973874094,249.00315261597527,2575.822044771434,kpoint
198,BN,cc-pvdz,4,kpoint,kpoint,0.002,-12.591377854355976,2.3776207653369852e-05,52,4,0.0016,20,10,74376,209822282352,17146,1360,161832,2.0,2873.550403738755,249.00315261597527,2624.5472511227795,kpoint
199,BN,cc-pvdz,4,kpoint,kpoint,0.001,-12.591398327556538,3.303007090948995e-06,52,4,0.0016,20,10,77905,220822813170,17146,1360,181483,2.0,2887.2115112132897,249.00315261597527,2638.208358597314,kpoint
200,BN,cc-pvdz,4,kpoint,kpoint,0.0005,-12.59140196649576,3.3593213011329226e-07,52,4,0.0016,20,10,80563,228777973620,17146,1360,196272,2.0,2892.5350268056304,249.00315261597527,2643.531874189655,kpoint
201,BN,cc-pvdz,4,kpoint,kpoint,0.0001,-12.591399776984401,1.8535792278839835e-06,52,4,0.0016,20,10,83884,238420221724,17146,1360,214758,2.0,2895.1032603809517,249.00315261597527,2646.100107764976,kpoint
202,BN,cc-pvdz,4,kpoint,kpoint,1e-05,-12.591401636270154,5.706525030291232e-09,52,4,0.0016,20,10,85261,242350470494,17146,1360,222423,2.0,2895.2989256983374,249.00315261597527,2646.295773082362,kpoint
203,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-50.364833503512834,0.0007717009423799936,208,1,0.0016,10,10,65218,84904444608,17433,1360,33981,1.0,1326.0586575429618,249.0027354543652,1077.0559220885966,supercell_cmplx_scf
204,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-50.365335327127745,0.00026987732746874826,208,1,0.0016,10,10,67607,88981020657,17433,1360,39287,1.0,1340.6201365442084,249.0027354543652,1091.6174010898433,supercell_cmplx_scf
205,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-50.36559672909222,8.475362996307467e-06,208,1,0.0016,10,10,71805,95560248150,17433,1360,49236,1.0,1355.5722426779614,249.0027354543652,1106.5695072235962,supercell_cmplx_scf
206,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-50.36560306291939,2.1415358233412007e-06,208,1,0.0016,10,10,74394,99320156064,17433,1360,55370,1.0,1359.8768611330147,249.0027354543652,1110.8741256786495,supercell_cmplx_scf
207,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-50.365593032679634,1.2171775580327449e-05,208,1,0.0016,10,10,76406,102135338470,17433,1360,60141,1.0,1361.5963958828895,249.0027354543652,1112.5936604285243,supercell_cmplx_scf
208,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-50.365604328713324,8.757418896720992e-07,208,1,0.0016,10,10,79266,106030164900,17434,1360,66883,1.0,1362.518613723328,249.0027354543652,1113.515878268963,supercell_cmplx_scf
209,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-50.365605200226405,4.2288093027309515e-09,208,1,0.0016,10,10,80445,107612965845,17434,1360,69680,1.0,1362.5912242036268,249.0027354543652,1113.5884887492616,supercell_cmplx_scf
210,BN,cc-pvdz,6,kpoint,kpoint,0.008,-12.618648571556072,0.0005140551937312665,52,6,0.0016,20,10,94918,717451750864,33937,2040,270634,3.0,7699.175300284251,371.120190999114,7328.055109285136,kpoint
211,BN,cc-pvdz,6,kpoint,kpoint,0.005,-12.61823695965491,0.00010244329256892115,52,6,0.0016,20,10,100188,768080882448,33937,2040,315613,3.0,7808.926020895054,371.120190999114,7437.8058298959395,kpoint
212,BN,cc-pvdz,6,kpoint,kpoint,0.002,-12.61814781570485,1.32993425090433e-05,52,6,0.0016,20,10,109754,853775487968,33937,2040,397236,3.0,7923.615419143593,371.120190999114,7552.4952281444785,kpoint
213,BN,cc-pvdz,6,kpoint,kpoint,0.001,-12.618124743888721,9.772473619662492e-06,52,6,0.0016,20,10,115144,899525193344,33937,2040,445880,3.0,7957.416687110703,371.120190999114,7586.296496111589,kpoint
214,BN,cc-pvdz,6,kpoint,kpoint,0.0005,-12.618126664984931,7.851377409551219e-06,52,6,0.0016,20,10,118732,929039430832,33937,2040,481206,3.0,7970.148519405928,371.120190999114,7599.028328406814,kpoint
215,BN,cc-pvdz,6,kpoint,kpoint,0.0001,-12.618133212914323,1.303448017964115e-06,52,6,0.0016,20,10,123612,968026338816,33938,2040,529296,3.0,7976.762219643537,371.120190999114,7605.642028644423,kpoint
216,BN,cc-pvdz,6,kpoint,kpoint,1e-05,-12.61813452265852,6.296179577702787e-09,52,6,0.0016,20,10,125408,982149305856,33938,2040,547693,3.0,7977.233898516672,371.120190999114,7606.113707517558,kpoint
217,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-75.70680430155586,0.0020017372679745904,312,1,0.0016,10,10,103838,298335919420,26078,2040,69285,1.0,2926.505113128548,371.12015734118273,2555.384955787365,supercell_cmplx_scf
218,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-75.7079001029569,0.0009059358669389894,312,1,0.0016,10,10,108860,316261487180,26078,2040,81189,1.0,2959.2251578617525,371.12015734118273,2588.10500052057,supercell_cmplx_scf
219,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-75.7086271160941,0.0001789227297308571,312,1,0.0016,10,10,118440,348038190360,26078,2040,103901,1.0,2993.1498789424204,371.12015734118273,2622.0297216012377,supercell_cmplx_scf
220,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-75.7087639246102,4.211421364175294e-05,312,1,0.0016,10,10,124757,367873211526,26078,2040,118873,1.0,3003.5391772949524,371.12015734118273,2632.4190199537697,supercell_cmplx_scf
221,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-75.70878374762691,2.2291196927426427e-05,312,1,0.0016,10,10,129915,383638475340,26079,2040,131067,1.0,3007.896217763712,371.12015734118273,2636.7760604225296,supercell_cmplx_scf
222,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-75.70880419212436,1.8466994760046873e-06,312,1,0.0016,10,10,137307,405792576669,26079,2040,148917,1.0,3010.311958401101,371.12015734118273,2639.1918010599184,supercell_cmplx_scf
223,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-75.70880599599062,4.2833221414184663e-08,312,1,0.0016,10,10,140851,416295976027,26079,2040,157477,1.0,3010.5259800445165,371.12015734118273,2639.405822703334,supercell_cmplx_scf
224,BN,cc-pvdz,8,kpoint,kpoint,0.008,-12.700613619286798,0.0005553740451276212,52,8,0.0016,20,10,119496,1360111956216,34043,2720,480718,3.0,11593.682147778763,498.0538309780912,11095.628316800674,kpoint
225,BN,cc-pvdz,8,kpoint,kpoint,0.005,-12.70010156710774,4.332186606958999e-05,52,8,0.0016,20,10,127655,1477842659095,34044,2720,562363,3.0,11792.08094636169,498.0538309780912,11294.027115383598,kpoint
226,BN,cc-pvdz,8,kpoint,kpoint,0.002,-12.70002886537105,2.9379870621681903e-05,52,8,0.0016,20,10,142018,1674533527910,34047,2720,716631,3.0,12010.208147331126,498.0538309780912,11512.154316353037,kpoint
227,BN,cc-pvdz,8,kpoint,kpoint,0.001,-12.70004673477658,1.1510465091291167e-05,52,8,0.0016,20,10,149963,1777242555341,34047,2720,805070,3.0,12071.53932095122,498.0538309780912,11573.485489973127,kpoint
228,BN,cc-pvdz,8,kpoint,kpoint,0.0005,-12.700054194083505,4.0511581662627805e-06,52,8,0.0016,20,10,155915,1851410952435,34047,2720,871315,3.0,12095.255088998523,498.0538309780912,11597.201258020432,kpoint
229,BN,cc-pvdz,8,kpoint,kpoint,0.0001,-12.700056455329321,1.7899123498921199e-06,52,8,0.0016,20,10,163563,1944117014772,34047,2720,956426,3.0,12107.024501655556,498.0538309780912,11608.970670677463,kpoint
230,BN,cc-pvdz,8,kpoint,kpoint,1e-05,-12.700058248827148,3.585476804346399e-09,52,8,0.0016,20,10,166618,1980572337290,34047,2720,990461,3.0,12107.901315472422,498.0538309780912,11609.84748449433,kpoint
231,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-101.59803503154878,0.0024310286485587085,416,1,0.0016,10,10,149110,625462024850,34715,2720,121323,1.0,4272.619363747748,498.0529945275231,3774.566369220225,supercell_cmplx_scf
232,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-101.59932813689373,0.0011379233036024061,416,1,0.0016,10,10,158083,672134928155,34716,2720,142772,1.0,4330.832450535544,498.0529945275231,3832.7794560080206,supercell_cmplx_scf
233,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-101.60030643551063,0.0001596246867023865,416,1,0.0016,10,10,174691,753098665803,34716,2720,183630,1.0,4391.181959733298,498.0529945275231,3893.128965205775,supercell_cmplx_scf
234,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-101.60041701801444,4.904218289425444e-05,416,1,0.0016,10,10,185214,801783812226,34716,2720,210043,1.0,4409.441005633455,498.0529945275231,3911.388011105932,supercell_cmplx_scf
235,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-101.60043362519022,3.243500711391789e-05,416,1,0.0016,10,10,192521,834844599022,34716,2720,231241,1.0,4417.0023152368985,498.0529945275231,3918.949320709376,supercell_cmplx_scf
236,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-101.60046258320467,3.4769926600120016e-06,416,1,0.0016,10,10,202701,879806866317,34716,2720,261552,1.0,4421.111567983498,498.0529945275231,3923.058573455976,supercell_cmplx_scf
237,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-101.6004660227464,3.745093124507548e-08,416,1,0.0016,10,10,206239,895234414118,68001,2720,275570,1.0,4421.463227570509,498.0529945275231,3923.410233042986,supercell_cmplx_scf
238,BN,cc-pvdz,9,kpoint,kpoint,0.008,-12.626220247955764,0.0005412260684138914,52,9,0.0016,20,10,134316,2502248249592,34118,3060,626323,4.0,18975.915446229654,556.8273524097312,18419.088093819923,kpoint
239,BN,cc-pvdz,9,kpoint,kpoint,0.005,-12.625812264414183,0.0001332425268323334,52,9,0.0016,20,10,143518,2708882444516,34118,3060,728756,4.0,19225.7763398518,556.8273524097312,18668.94898744207,kpoint
240,BN,cc-pvdz,9,kpoint,kpoint,0.002,-12.625684384180264,5.362292913702049e-06,52,9,0.0016,20,10,160230,3065317669050,34118,3060,914740,4.0,19486.405847461632,556.8273524097312,18929.5784950519,kpoint
241,BN,cc-pvdz,9,kpoint,kpoint,0.001,-12.62567665014634,2.37174100981008e-06,52,9,0.0016,20,10,170066,3266178243562,34118,3060,1024221,4.0,19562.41498883024,556.8273524097312,19005.587636420507,kpoint
242,BN,cc-pvdz,9,kpoint,kpoint,0.0005,-12.62567983127531,8.093879593218389e-07,52,9,0.0016,20,10,176059,3386219508724,67463,3060,1103598,4.0,19591.016434783192,556.8273524097312,19034.18908237346,kpoint
243,BN,cc-pvdz,9,kpoint,kpoint,0.0001,-12.625679020226253,1.6610979258757652e-09,52,9,0.0016,20,10,182151,3505944997215,67463,3060,1207525,4.0,19605.305949872632,556.8273524097312,19048.4785974629,kpoint
244,BN,cc-pvdz,9,kpoint,kpoint,1e-05,-12.625679025771863,3.884512267404716e-09,52,9,0.0016,20,10,184582,3552928657402,67463,3060,1249045,4.0,19606.37207183647,556.8273524097312,19049.54471942674,kpoint
245,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-113.62716303444705,0.003959620064307501,468,1,0.0016,10,10,169150,989059800250,39031,3060,141439,1.0,5955.944182419212,556.8276891943998,5399.116493224812,supercell_cmplx_scf
246,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-113.6292607453984,0.0018619091129608023,468,1,0.0016,10,10,179437,1061306513739,39031,3060,166385,1.0,6024.6090233447485,556.8276891943998,5467.781334150349,supercell_cmplx_scf
247,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-113.6307940638527,0.0003285906586540932,468,1,0.0016,10,10,198756,1189613293020,39031,3060,214868,1.0,6096.570906810293,556.8276891943998,5539.743217615894,supercell_cmplx_scf
248,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-113.63105533452106,6.731999029341296e-05,468,1,0.0016,10,10,211435,1270235935150,39031,3060,248007,1.0,6119.382253925341,556.8276891943998,5562.554564730941,supercell_cmplx_scf
249,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-113.63110201774033,2.0636771026261158e-05,468,1,0.0016,10,10,220695,1327981623345,39032,3060,275525,1.0,6129.141171280339,556.8276891943998,5572.31348208594,supercell_cmplx_scf
250,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-113.63112278200016,1.2748880351409753e-07,468,1,0.0016,10,10,232500,1400299140000,76476,3060,317397,1.0,6134.765335840239,556.8276891943998,5577.937646645839,supercell_cmplx_scf
251,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-113.63112272327152,6.87601584559161e-08,468,1,0.0016,10,10,237065,1427916696345,76476,3060,339033,1.0,6135.295896261569,556.8276891943998,5578.46820706717,supercell_cmplx_scf
252,BN,cc-pvdz,12,kpoint,kpoint,0.008,-12.73935551313155,0.0006407438720721359,52,12,0.0016,20,10,179604,5242597295832,67619,4080,1144214,4.0,29732.442682308225,752.7708165342481,28979.671865773977,kpoint
253,BN,cc-pvdz,12,kpoint,kpoint,0.005,-12.73888114853071,0.00016637927123319685,52,12,0.0016,20,10,190935,5661421895205,67619,4080,1337591,4.0,30202.30409218849,752.7708165342481,29449.53327565424,kpoint
254,BN,cc-pvdz,12,kpoint,kpoint,0.002,-12.738710205629209,4.563630268350494e-06,52,12,0.0016,20,10,211659,6379204782153,67619,4080,1691321,4.0,30699.40085429133,752.7708165342481,29946.63003775708,kpoint
255,BN,cc-pvdz,12,kpoint,kpoint,0.001,-12.738702146381302,1.2622878175605479e-05,52,12,0.0016,20,10,222256,6729865673008,67619,4080,1898012,4.0,30842.743718036167,752.7708165342481,30089.97290150192,kpoint
256,BN,cc-pvdz,12,kpoint,kpoint,0.0005,-12.738706695820378,8.073439099476332e-06,52,12,0.0016,20,10,230118,6980499283212,67619,4080,2052819,4.0,30898.400230564017,752.7708165342481,30145.62941402977,kpoint
257,BN,cc-pvdz,12,kpoint,kpoint,0.0001,-12.738713838316466,9.309430115678197e-07,52,12,0.0016,20,10,240396,7299064417320,67620,4080,2261236,4.0,30927.161625074048,752.7708165342481,30174.3908085398,kpoint
258,BN,cc-pvdz,12,kpoint,kpoint,1e-05,-12.738714781064777,1.1805299848788309e-08,52,12,0.0016,20,10,244481,7423615201914,67620,4080,2344909,4.0,30929.32459409761,752.7708165342481,30176.553777563364,kpoint
259,BN,cc-pvdz,18,kpoint,kpoint,0.008,-12.76002171236375,0.0006498308588618329,52,18,0.0016,20,10,261688,18279382548784,67975,6120,2638858,5.0,71150.47749708568,1132.3188705765283,70018.15862650915,kpoint
260,BN,cc-pvdz,18,kpoint,kpoint,0.005,-12.759549131483332,0.00017724997844403845,52,18,0.0016,20,10,281867,19991146100813,67975,6120,3088031,5.0,72242.63230989253,1132.3188705765283,71110.313439316,kpoint
261,BN,cc-pvdz,18,kpoint,kpoint,0.002,-12.759369351932921,2.529571967002653e-06,52,18,0.0016,20,10,318618,22956527264670,67975,6120,3906138,5.0,73389.84781415654,1132.3188705765283,72257.52894358001,kpoint
262,BN,cc-pvdz,18,kpoint,kpoint,0.001,-12.759362730702769,9.150802119606283e-06,52,18,0.0016,20,10,338374,24490257459452,134696,6120,4385858,5.0,73721.89115873256,1132.3188705765283,72589.57228815602,kpoint
263,BN,cc-pvdz,18,kpoint,kpoint,0.0005,-12.759365782288274,6.099216614430247e-06,52,18,0.0016,20,10,348896,25295933419840,134696,6120,4745048,5.0,73850.7353178203,1132.3188705765283,72718.41644724377,kpoint
264,BN,cc-pvdz,18,kpoint,kpoint,0.0001,-12.759371498722082,3.8278280634074235e-07,52,18,0.0016,20,10,363392,26371220804608,134696,6120,5239814,5.0,73918.81103445552,1132.3188705765283,72786.49216387898,kpoint
265,BN,cc-pvdz,18,kpoint,kpoint,1e-05,-12.759371880816788,6.881002434511174e-10,52,18,0.0016,20,10,369143,26790428085523,134696,6120,5436077,5.0,73923.94194111222,1132.3188705765283,72791.62307053569,kpoint
266,BN,cc-pvdz,27,kpoint,kpoint,0.008,-12.762728981212353,0.0007089313437660394,52,27,0.0016,20,10,388897,63212737854050,135160,9180,6002993,5.0,165565.60165754674,1701.175119492057,163864.4265380547,kpoint
267,BN,cc-pvdz,27,kpoint,kpoint,0.005,-12.762197043629575,0.00017699376098789799,52,27,0.0016,20,10,418191,68998639936875,135160,9180,7031734,5.0,168060.61673214324,1701.175119492057,166359.4416126512,kpoint
268,BN,cc-pvdz,27,kpoint,kpoint,0.002,-12.762017100515985,2.9493526021440175e-06,52,27,0.0016,20,10,464884,77892267677084,135161,9180,8888964,5.0,170667.11712743324,1701.175119492057,168965.9420079412,kpoint
269,BN,cc-pvdz,27,kpoint,kpoint,0.001,-12.76201196643469,8.083433897354553e-06,52,27,0.0016,20,10,491565,82727777323590,135161,9180,9981939,5.0,171423.55942544452,1701.175119492057,169722.38430595247,kpoint
270,BN,cc-pvdz,27,kpoint,kpoint,0.0005,-12.762015919262133,4.130606454211261e-06,52,27,0.0016,20,10,510872,86123981874320,135161,9180,10797582,5.0,171716.53014047394,1701.175119492057,170015.3550209819,kpoint
271,BN,cc-pvdz,27,kpoint,kpoint,0.0001,-12.762019757770803,2.920977841824879e-07,52,27,0.0016,20,10,535741,90396612374389,135161,9180,11904929,5.0,171868.93080480865,1701.175119492057,170167.7556853166,kpoint
272,BN,cc-pvdz,27,kpoint,kpoint,1e-05,-12.762020049427443,4.41144010210337e-10,52,27,0.0016,20,10,545804,92100820510384,135161,9180,12352859,5.0,171880.6113201207,1701.175119492057,170179.43620062864,kpoint
273,BN,cc-pvtz,1,kpoint,kpoint,0.008,-12.08977395235471,0.00011409451866661868,116,1,0.0016,20,10,50547,34706682234,5159,426,9213,1.0,699.3866197476161,281.09366516928185,418.2929545783343,kpoint
274,BN,cc-pvtz,1,kpoint,kpoint,0.005,-12.089819501034139,6.854583923754376e-05,116,1,0.0016,20,10,51014,35112783158,9800,426,9759,1.0,701.093488238078,281.09366516928185,419.9998230687961,kpoint
275,BN,cc-pvtz,1,kpoint,kpoint,0.002,-12.089901617918887,1.3571045510474278e-05,116,1,0.0016,20,10,51604,35580441960,9800,426,10458,1.0,702.3080615465751,281.09366516928185,421.2143963772933,kpoint
276,BN,cc-pvtz,1,kpoint,kpoint,0.001,-12.089893734439366,5.6875659897315245e-06,116,1,0.0016,20,10,51874,35778742776,9800,426,10777,1.0,702.5468365733275,281.09366516928185,421.4531714040456,kpoint
277,BN,cc-pvtz,1,kpoint,kpoint,0.0005,-12.089892127217887,4.080344510271061e-06,116,1,0.0016,20,10,52054,35907265632,9800,426,10991,1.0,702.6317140759559,281.09366516928185,421.538048906674,kpoint
278,BN,cc-pvtz,1,kpoint,kpoint,0.0001,-12.089888007757818,3.9115558791991134e-08,116,1,0.0016,20,10,52358,36119271016,9800,426,11352,1.0,702.6773090537861,281.09366516928185,421.58364388450417,kpoint
279,BN,cc-pvtz,1,kpoint,kpoint,1e-05,-12.089888048315382,1.4420056260178171e-09,116,1,0.0016,20,10,52441,36176686055,9800,426,11451,1.0,702.6797410157149,281.09366516928185,421.58607584643306,kpoint
280,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.089772787602932,0.00011409221055558305,116,1,0.0016,10,10,29673,20374134606,5150,426,9213,1.0,699.3866196014995,281.0936658853393,418.2929537161602,supercell_cmplx_scf
281,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.089818337017366,6.854279612156233e-05,116,1,0.0016,10,10,30134,20741141798,5150,426,9759,1.0,701.0934879754562,281.0936658853393,419.99982209011694,supercell_cmplx_scf
282,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.089900450735806,1.3570922318351109e-05,116,1,0.0016,10,10,30724,21183890760,5150,426,10458,1.0,702.3080612853406,281.0936658853393,421.2143954000013,supercell_cmplx_scf
283,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.089892567296008,5.687482520499998e-06,116,1,0.0016,10,10,30994,21377305656,5150,426,10777,1.0,702.546836250372,281.0936658853393,421.4531703650328,supercell_cmplx_scf
284,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.089890960078602,4.080265114225767e-06,116,1,0.0016,10,10,31174,21504074592,5150,426,10991,1.0,702.6317137386316,281.0936658853393,421.5380478532922,supercell_cmplx_scf
285,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.089886840700737,3.911275037182804e-08,116,1,0.0016,10,10,31478,21715161256,5150,426,11352,1.0,702.677308676117,281.0936658853393,421.5836427907777,supercell_cmplx_scf
286,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.089886881255573,1.4420855620755901e-09,116,1,0.0016,10,10,31561,21772513655,5150,426,11451,1.0,702.6797406384168,281.0936658853393,421.5860747530775,supercell_cmplx_scf
287,BN,cc-pvtz,2,kpoint,kpoint,0.008,-12.438945310733686,8.644451376049744e-05,116,2,0.0016,20,10,91668,366199176456,19207,852,87414,1.0,4069.111760674396,549.38071021871,3519.731050455686,kpoint
288,BN,cc-pvtz,2,kpoint,kpoint,0.005,-12.438981918552617,4.9836694829608064e-05,116,2,0.0016,20,10,94517,379832821424,19207,852,95342,1.0,4093.384864535502,549.38071021871,3544.004154316792,kpoint
289,BN,cc-pvtz,2,kpoint,kpoint,0.002,-12.439026855490026,4.89975742112847e-06,116,2,0.0016,20,10,98037,395558707230,19207,852,105135,1.0,4109.802764458403,549.38071021871,3560.422054239693,kpoint
290,BN,cc-pvtz,2,kpoint,kpoint,0.001,-12.439027486104054,4.26914339257678e-06,116,2,0.0016,20,10,99639,402340687776,19207,852,109586,1.0,4113.056678542947,549.38071021871,3563.6759683242376,kpoint
291,BN,cc-pvtz,2,kpoint,kpoint,0.0005,-12.439030515472016,1.2397754307613695e-06,116,2,0.0016,20,10,100768,407013439552,19207,852,112733,1.0,4114.20748519805,549.38071021871,3564.8267749793395,kpoint
292,BN,cc-pvtz,2,kpoint,kpoint,0.0001,-12.439031898766027,1.435185801312855e-07,116,2,0.0016,20,10,102222,412942226742,19207,852,116780,1.0,4114.763974349327,549.38071021871,3565.383264130617,kpoint
293,BN,cc-pvtz,2,kpoint,kpoint,1e-05,-12.439031739679026,1.556842121885893e-08,116,2,0.0016,20,10,102949,415884001841,19207,852,118800,1.0,4114.813667425095,549.38071021871,3565.432957206385,kpoint
294,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-24.878100126968437,3.8257909626082665e-05,232,1,0.0016,10,10,71417,176680801644,10149,852,36487,1.0,2519.926012933944,549.7685057587967,1970.157507175147,supercell_cmplx_scf
295,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-24.878046743806,1.512525281199828e-05,232,1,0.0016,10,10,72784,180678200976,19431,852,39237,1.0,2528.539914223291,549.7685057587967,1978.7714084644945,supercell_cmplx_scf
296,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-24.87805594953099,5.919527822584314e-06,232,1,0.0016,10,10,74303,184891349929,19431,852,42838,1.0,2534.60459948491,549.7685057587967,1984.8360937261132,supercell_cmplx_scf
297,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-24.878067085642293,5.216583481626458e-06,232,1,0.0016,10,10,75004,186725158144,19431,852,44500,1.0,2535.819714320113,549.7685057587967,1986.0512085613163,supercell_cmplx_scf
298,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-24.878063245232052,1.3761732411410321e-06,232,1,0.0016,10,10,75506,188007750326,19431,852,45695,1.0,2536.2626240283003,549.7685057587967,1986.494118269504,supercell_cmplx_scf
299,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-24.878061695674226,1.733845849116733e-07,232,1,0.0016,10,10,76145,189614527665,19431,852,47205,1.0,2536.4734201708407,549.7685057587967,1986.704914412044,supercell_cmplx_scf
300,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-24.878061871081304,2.022492395781228e-09,232,1,0.0016,10,10,76460,190400309700,19431,852,47950,1.0,2536.491656101016,549.7685057587967,1986.7231503422197,supercell_cmplx_scf
301,BN,cc-pvtz,4,kpoint,kpoint,0.008,-12.65901073810254,5.932306749478755e-05,116,4,0.0016,20,10,172878,3107237946264,38026,1704,452222,2.0,18307.745738763228,1086.6801386923153,17221.065600070913,kpoint
302,BN,cc-pvtz,4,kpoint,kpoint,0.005,-12.659049031903244,2.102926679015127e-05,116,4,0.0016,20,10,180683,3271081056974,38026,1704,495643,2.0,18440.559603840036,1086.6801386923153,17353.87946514772,kpoint
303,BN,cc-pvtz,4,kpoint,kpoint,0.002,-12.659066525414104,3.5357559298176966e-06,116,4,0.0016,20,10,190668,3469366327800,38027,1704,551729,2.0,18534.140442134136,1086.6801386923153,17447.46030344182,kpoint
304,BN,cc-pvtz,4,kpoint,kpoint,0.001,-12.659068638687119,1.422482915458545e-06,116,4,0.0016,20,10,195168,3554828595264,38027,1704,577329,2.0,18552.829471679517,1086.6801386923153,17466.1493329872,kpoint
305,BN,cc-pvtz,4,kpoint,kpoint,0.0005,-12.659069226848535,8.34321498999202e-07,116,4,0.0016,20,10,198294,3613078091316,75163,1704,595754,2.0,18559.56827007484,1086.6801386923153,17472.888131382526,kpoint
306,BN,cc-pvtz,4,kpoint,kpoint,0.0001,-12.659070092070609,3.090057454357975e-08,116,4,0.0016,20,10,200876,3660745542532,75163,1704,618548,2.0,18562.718444321592,1086.6801386923153,17476.038305629278,kpoint
307,BN,cc-pvtz,4,kpoint,kpoint,1e-05,-12.659070056600434,4.569599809656211e-09,116,4,0.0016,20,10,202094,3682997230826,75163,1704,629794,2.0,18562.995614326886,1086.6801386923153,17476.315475634572,kpoint
308,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-50.63620812868958,7.243176302296206e-05,464,1,0.0016,10,10,167918,1421589925886,38698,1704,141583,1.0,8623.373084230934,1088.484218256926,7534.888865974008,supercell_cmplx_scf
309,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-50.63625206610449,2.849434811480478e-05,464,1,0.0016,10,10,173325,1474223067150,38698,1704,154635,1.0,8663.673006936355,1088.484218256926,7575.188788679428,supercell_cmplx_scf
310,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-50.63628672093493,6.160482328709804e-06,464,1,0.0016,10,10,180553,1540955578132,38698,1704,172424,1.0,8693.31663568369,1088.484218256926,7604.832417426764,supercell_cmplx_scf
311,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-50.636286466633585,5.906180980730369e-06,464,1,0.0016,10,10,183900,1570633810500,38698,1704,180822,1.0,8699.480399969869,1088.484218256926,7610.996181712942,supercell_cmplx_scf
312,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-50.636282684331256,2.123878651616451e-06,464,1,0.0016,10,10,186197,1590639076675,38698,1704,186589,1.0,8701.598733572357,1088.484218256926,7613.11451531543,supercell_cmplx_scf
313,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-50.6362809049838,3.445311946848051e-07,464,1,0.0016,10,10,189072,1615385979792,38698,1704,193808,1.0,8702.603223292712,1088.484218256926,7614.119005035786,supercell_cmplx_scf
314,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-50.63628056254715,2.094544981900981e-09,464,1,0.0016,10,10,190156,1624660917792,38698,1704,196521,1.0,8702.67530938282,1088.484218256926,7614.191091125894,supercell_cmplx_scf
315,BN,cc-pvtz,6,kpoint,kpoint,0.008,-12.685046767179953,5.002466354042667e-06,116,6,0.0016,20,10,253362,12459110300508,75421,2556,1119545,3.0,50089.37941581114,1614.214814154876,48475.164601656266,kpoint
316,BN,cc-pvtz,6,kpoint,kpoint,0.005,-12.685047032403462,5.267689862975544e-06,116,6,0.0016,20,10,262612,12995147093908,75421,2556,1222511,3.0,50404.20053700628,1614.214814154876,48789.9857228514,kpoint
317,BN,cc-pvtz,6,kpoint,kpoint,0.002,-12.685045396684293,3.631970693973585e-06,116,6,0.0016,20,10,274720,13655093311680,75421,2556,1357275,3.0,50629.60006621898,1614.214814154876,49015.38525206411,kpoint
318,BN,cc-pvtz,6,kpoint,kpoint,0.001,-12.685044650454312,2.8857407130544743e-06,116,6,0.0016,20,10,280192,13939355585408,75421,2556,1418178,3.0,50674.21915857187,1614.214814154876,49060.00434441699,kpoint
319,BN,cc-pvtz,6,kpoint,kpoint,0.0005,-12.68504315488034,1.3901667408333651e-06,116,6,0.0016,20,10,283986,14132431804482,75421,2556,1460397,3.0,50689.74023958848,1614.214814154876,49075.5254254336,kpoint
320,BN,cc-pvtz,6,kpoint,kpoint,0.0001,-12.685042040022484,2.753088850226959e-07,116,6,0.0016,20,10,288772,14372699053108,75421,2556,1513665,3.0,50697.12726237727,1614.214814154876,49082.91244822239,kpoint
321,BN,cc-pvtz,6,kpoint,kpoint,1e-05,-12.685041764111944,6.016556142185436e-10,116,6,0.0016,20,10,291096,14488551499032,75421,2556,1539555,3.0,50697.766663112845,1614.214814154876,49083.55184895797,kpoint
322,BN,cc-pvtz,8,kpoint,kpoint,0.008,-12.765394858311543,6.111144799270107e-05,116,8,0.0016,20,10,334707,25389632930565,75657,3408,2006844,3.0,77266.58702690408,2166.535563260564,75100.05146364351,kpoint
323,BN,cc-pvtz,8,kpoint,kpoint,0.005,-12.76543940777652,1.6561983015250803e-05,116,8,0.0016,20,10,351721,26883340914910,75658,3408,2198272,3.0,77854.73699430555,2166.535563260564,75688.20143104499,kpoint
324,BN,cc-pvtz,8,kpoint,kpoint,0.002,-12.765452169558747,3.800200788717234e-06,116,8,0.0016,20,10,371810,28575331506410,149946,3408,2454453,3.0,78283.51418771443,2166.535563260564,76116.97862445387,kpoint
325,BN,cc-pvtz,8,kpoint,kpoint,0.001,-12.765457268041871,1.2982823349716455e-06,116,8,0.0016,20,10,378352,29109533805456,149946,3408,2569940,3.0,78368.09997744608,2166.535563260564,76201.56441418552,kpoint
326,BN,cc-pvtz,8,kpoint,kpoint,0.0005,-12.765455678798245,2.9096129061656484e-07,116,8,0.0016,20,10,382867,29468218957149,149946,3408,2651742,3.0,78398.19369527488,2166.535563260564,76231.65813201432,kpoint
327,BN,cc-pvtz,8,kpoint,kpoint,0.0001,-12.765455891655057,7.810447932854458e-08,116,8,0.0016,20,10,388237,29886922579573,149946,3408,2753595,3.0,78412.33371164974,2166.535563260564,76245.79814838918,kpoint
328,BN,cc-pvtz,8,kpoint,kpoint,1e-05,-12.765455968226956,1.5325802849019965e-09,116,8,0.0016,20,10,390897,30092173576920,149946,3408,2804028,3.0,78413.58770847836,2166.535563260564,76247.05214521779,kpoint
329,BN,cc-pvtz,9,kpoint,kpoint,0.008,-12.692341203775875,1.0907313274799435e-05,116,9,0.0016,20,10,380550,45686557311000,150096,3834,2593999,4.0,122286.0201318634,2407.930607272083,119878.08952459133,kpoint
330,BN,cc-pvtz,9,kpoint,kpoint,0.005,-12.692354367527804,2.2564386537027303e-06,116,9,0.0016,20,10,393038,47463463040772,150096,3834,2828767,4.0,123005.6289931863,2407.930607272083,120597.69838591422,kpoint
331,BN,cc-pvtz,9,kpoint,kpoint,0.002,-12.692356510804164,4.399715013647665e-06,116,9,0.0016,20,10,408849,49574881647354,150096,3834,3128626,4.0,123509.06923539004,2407.930607272083,121101.13862811796,kpoint
332,BN,cc-pvtz,9,kpoint,kpoint,0.001,-12.692354321226864,2.210137713731797e-06,116,9,0.0016,20,10,415928,50473436364712,150096,3834,3262820,4.0,123607.4996064822,2407.930607272083,121199.56899921013,kpoint
333,BN,cc-pvtz,9,kpoint,kpoint,0.0005,-12.692353684277313,1.5731881628511246e-06,116,9,0.0016,20,10,420887,51089447200869,150096,3834,3356826,4.0,123641.93553141732,2407.930607272083,121234.00492414524,kpoint
334,BN,cc-pvtz,9,kpoint,kpoint,0.0001,-12.692352341904558,2.3081540767577735e-07,116,9,0.0016,20,10,426955,51832718270815,150096,3834,3471914,4.0,123657.93378523269,2407.930607272083,121250.0031779606,kpoint
335,BN,cc-pvtz,9,kpoint,kpoint,1e-05,-12.692352112185336,1.0961862528802158e-09,116,9,0.0016,20,10,430105,52215746564020,150096,3834,3531680,4.0,123659.3911540312,2407.930607272083,121251.46054675912,kpoint
336,Si,cc-pvdz,1,kpoint,kpoint,0.008,-7.25688240856424,0.00012519034605773527,52,1,0.0016,20,10,20499,1308717657,2393,300,2063,1.0,65.02930623175615,27.701094047700263,37.32821218405589,kpoint
337,Si,cc-pvdz,1,kpoint,kpoint,0.005,-7.256812438113899,5.52198957164407e-05,52,1,0.0016,20,10,20989,1357820388,2393,300,2396,1.0,65.89466493245114,27.701094047700263,38.19357088475087,kpoint
338,Si,cc-pvdz,1,kpoint,kpoint,0.002,-7.256767807035362,1.0588817179524312e-05,52,1,0.0016,20,10,21697,1419786589,2393,300,2887,1.0,66.65351570076751,27.701094047700263,38.95242165306725,kpoint
339,Si,cc-pvdz,1,kpoint,kpoint,0.001,-7.25675957865988,2.360441697213389e-06,52,1,0.0016,20,10,22039,1445802478,2395,300,3126,1.0,66.82128447989395,27.701094047700263,39.12019043219369,kpoint
340,Si,cc-pvdz,1,kpoint,kpoint,0.0005,-7.256757296632345,7.841416227449827e-08,52,1,0.0016,20,10,22271,1462291589,2395,300,3287,1.0,66.87872437210706,27.701094047700263,39.1776303244068,kpoint
341,Si,cc-pvdz,1,kpoint,kpoint,0.0001,-7.256757561309373,3.4309119012476685e-07,52,1,0.0016,20,10,22459,1475039743,2395,300,3418,1.0,66.89744994719989,27.701094047700263,39.19635589949962,kpoint
342,Si,cc-pvdz,1,kpoint,kpoint,1e-05,-7.25675719775116,2.046702274327572e-08,52,1,0.0016,20,10,22533,1479922374,2395,300,3469,1.0,66.8989444015092,27.701094047700263,39.19785035380893,kpoint
343,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.25688285176412,0.00012519303065072762,52,1,0.0016,10,10,12176,777352368,2384,300,2063,1.0,65.02930623147539,27.70109404778924,37.32821218368616,supercell_cmplx_scf
344,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.25681287768308,5.521894961102447e-05,52,1,0.0016,10,10,12499,808585308,2384,300,2396,1.0,65.8946649317873,27.70109404778924,38.19357088399806,supercell_cmplx_scf
345,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.256768248167268,1.0589433799168546e-05,52,1,0.0016,10,10,12962,848194394,2384,300,2887,1.0,66.65351569887723,27.70109404778924,38.952421651088,supercell_cmplx_scf
346,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.256760019595425,2.36086195570806e-06,52,1,0.0016,10,10,13184,864896768,2386,300,3126,1.0,66.82128447770744,27.70109404778924,39.1201904299182,supercell_cmplx_scf
347,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.256757737204051,7.847058203225288e-08,52,1,0.0016,10,10,13336,875628424,2386,300,3287,1.0,66.87872436984556,27.70109404778924,39.17763032205632,supercell_cmplx_scf
348,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.256758001828347,3.4309487784156545e-07,52,1,0.0016,10,10,13458,883881066,2386,300,3418,1.0,66.89744994480414,27.70109404778924,39.1963558970149,supercell_cmplx_scf
349,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.256757638266376,2.0467092909370876e-08,52,1,0.0016,10,10,13507,887112746,2386,300,3469,1.0,66.89894439914947,27.70109404778924,39.19785035136023,supercell_cmplx_scf
350,Si,cc-pvdz,2,kpoint,kpoint,0.008,-7.469856637911566,0.0003081598386538431,52,2,0.0016,20,10,34579,13182828802,8697,600,18442,1.0,388.3249702639064,54.591273103213055,333.73369716069334,kpoint
351,Si,cc-pvdz,2,kpoint,kpoint,0.005,-7.470000184975299,0.00016461277492130222,52,2,0.0016,20,10,36161,14089772040,8697,600,21821,1.0,396.8835243538132,54.591273103213055,342.29225125060015,kpoint
352,Si,cc-pvdz,2,kpoint,kpoint,0.002,-7.4701153075415165,4.949020870359533e-05,52,2,0.0016,20,10,38929,15498140977,8697,600,27895,1.0,405.513733893974,54.591273103213055,350.9224607907609,kpoint
353,Si,cc-pvdz,2,kpoint,kpoint,0.001,-7.47016680767111,2.0099208901669385e-06,52,2,0.0016,20,10,40208,16093412832,8697,600,31043,1.0,407.6951768372893,54.591273103213055,353.1039037340762,kpoint
354,Si,cc-pvdz,2,kpoint,kpoint,0.0005,-7.470162244943176,2.552807043976202e-06,52,2,0.0016,20,10,41111,16487278773,8698,600,33260,1.0,408.4990377232928,54.591273103213055,353.9077646200797,kpoint
355,Si,cc-pvdz,2,kpoint,kpoint,0.0001,-7.470164292419181,5.05331039235557e-07,52,2,0.0016,20,10,42116,16904814892,8698,600,35920,1.0,408.8493715185876,54.591273103213055,354.25809841537455,kpoint
356,Si,cc-pvdz,2,kpoint,kpoint,1e-05,-7.470164753547299,4.420292132323311e-08,52,2,0.0016,20,10,42499,17059736085,8698,600,36991,1.0,408.8771047257952,54.591273103213055,354.2858316225821,kpoint
357,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-14.940235406575859,9.418384668258284e-05,104,1,0.0016,10,10,26593,6208667710,4628,600,7931,1.0,237.81057822204085,54.591263236990734,183.2193149850501,supercell_cmplx_scf
358,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-14.940307208322901,2.2382099640338993e-05,104,1,0.0016,10,10,27753,6573409062,4629,600,9190,1.0,241.25700671989676,54.591263236990734,186.665743482906,supercell_cmplx_scf
359,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-14.940322510737948,7.0796845932363794e-06,104,1,0.0016,10,10,29501,7078145429,4629,600,11261,1.0,244.3891644447979,54.591263236990734,189.7979012078072,supercell_cmplx_scf
360,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-14.940343570934472,1.3980511930355988e-05,104,1,0.0016,10,10,30572,7362104464,4629,600,12529,1.0,245.28844033089337,54.591263236990734,190.69717709390264,supercell_cmplx_scf
361,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-14.94032708732656,2.5030959811545017e-06,104,1,0.0016,10,10,31345,7558784060,4629,600,13470,1.0,245.63131773141825,54.591263236990734,191.0400544944275,supercell_cmplx_scf
362,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-14.94032900704039,5.833821514755755e-07,104,1,0.0016,10,10,32110,7747918230,4629,600,14535,1.0,245.77888340093463,54.591263236990734,191.1876201639439,supercell_cmplx_scf
363,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-14.940329596823048,6.4005067912376035e-09,104,1,0.0016,10,10,32440,7827901760,4629,600,14991,1.0,245.79019173817568,54.591263236990734,191.19892850118492,supercell_cmplx_scf
364,Si,cc-pvdz,4,kpoint,kpoint,0.008,-7.62236192775372,0.0001044799865459467,52,4,0.0016,20,10,60227,104440423651,17148,1200,92152,2.0,1766.3527841482385,109.397773879738,1656.9550102685005,kpoint
365,Si,cc-pvdz,4,kpoint,kpoint,0.005,-7.622440982368963,2.5425371302567612e-05,52,4,0.0016,20,10,64339,114350798463,17148,1200,110179,2.0,1810.359623345254,109.397773879738,1700.961849465516,kpoint
366,Si,cc-pvdz,4,kpoint,kpoint,0.002,-7.62244182772475,2.4580015515418552e-05,52,4,0.0016,20,10,71078,129568725902,17149,1200,143773,2.0,1856.79921716792,109.397773879738,1747.4014432881822,kpoint
367,Si,cc-pvdz,4,kpoint,kpoint,0.001,-7.622464669816483,1.737923782663131e-06,52,4,0.0016,20,10,74432,136601476864,17149,1200,162129,2.0,1869.3714881037915,109.397773879738,1759.9737142240533,kpoint
368,Si,cc-pvdz,4,kpoint,kpoint,0.0005,-7.622462515306455,3.892433810825935e-06,52,4,0.0016,20,10,76754,141212623232,17149,1200,175046,2.0,1874.012804702715,109.397773879738,1764.615030822977,kpoint
369,Si,cc-pvdz,4,kpoint,kpoint,0.0001,-7.622465449768181,9.579720847696649e-07,52,4,0.0016,20,10,79587,146594399193,17149,1200,190823,2.0,1876.1829718547328,109.397773879738,1766.7851979749948,kpoint
370,Si,cc-pvdz,4,kpoint,kpoint,1e-05,-7.622466377757049,2.998321679825722e-08,52,4,0.0016,20,10,80643,148551663870,17149,1200,196686,2.0,1876.3367998083309,109.397773879738,1766.9390259285929,kpoint
371,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-30.48895365614271,0.0009116523287815426,208,1,0.0016,10,10,61822,49104039982,9113,1200,28963,1.0,809.0476593437488,109.39758081499102,699.6500785287578,supercell_cmplx_scf
372,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-30.48956131450901,0.00030399396247915433,208,1,0.0016,10,10,65329,52805953332,17436,1200,34213,1.0,823.3353530994788,109.39758081499102,713.9377722844878,supercell_cmplx_scf
373,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-30.489794240184246,7.10682872444579e-05,208,1,0.0016,10,10,69458,57103852830,17436,1200,43662,1.0,837.4190278199833,109.39758081499102,728.0214470049923,supercell_cmplx_scf
374,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-30.48983165059703,3.365787446085733e-05,208,1,0.0016,10,10,71969,59461219614,17436,1200,49610,1.0,841.5658209165412,109.39758081499102,732.1682401015502,supercell_cmplx_scf
375,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-30.489847217432544,1.809103894601094e-05,208,1,0.0016,10,10,73869,61148388855,17436,1200,54114,1.0,843.1841471392934,109.39758081499102,733.7865663243024,supercell_cmplx_scf
376,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-30.48986396119833,1.3472731588137776e-06,208,1,0.0016,10,10,76217,63150052652,17436,1200,59679,1.0,843.9596337195769,109.39758081499102,734.5620529045859,supercell_cmplx_scf
377,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-30.489865309132643,6.611529101974156e-10,208,1,0.0016,10,10,77036,63832491816,17436,1200,61622,1.0,844.0110316156414,109.39758081499102,734.6134508006504,supercell_cmplx_scf
378,Si,cc-pvdz,6,kpoint,kpoint,0.008,-7.654218087524434,1.4166265236426057e-06,52,6,0.0016,20,10,87222,423198701784,17270,1800,226966,3.0,4942.177553467178,163.47990720903812,4778.69764625814,kpoint
379,Si,cc-pvdz,6,kpoint,kpoint,0.005,-7.6541778797129565,3.879118495397904e-05,52,6,0.0016,20,10,94955,470825061910,33935,1800,271749,3.0,5050.586694609975,163.47990720903812,4887.106787400937,kpoint
380,Si,cc-pvdz,6,kpoint,kpoint,0.002,-7.65418251831316,3.4152584750479775e-05,52,6,0.0016,20,10,104634,530516353140,33935,1800,354351,3.0,5164.473301318424,163.47990720903812,5000.993394109386,kpoint
381,Si,cc-pvdz,6,kpoint,kpoint,0.001,-7.654203311831092,1.3359066818097176e-05,52,6,0.0016,20,10,109993,561067803413,33935,1800,400099,3.0,5195.775510287965,163.47990720903812,5032.295603078926,kpoint
382,Si,cc-pvdz,6,kpoint,kpoint,0.0005,-7.654209075933611,7.594964299251217e-06,52,6,0.0016,20,10,113628,580876335264,33935,1800,431902,3.0,5207.13001002987,163.47990720903812,5043.650102820832,kpoint
383,Si,cc-pvdz,6,kpoint,kpoint,0.0001,-7.654216372247344,2.986505664992478e-07,52,6,0.0016,20,10,117645,602041934670,33935,1800,471438,3.0,5212.586992689674,163.47990720903812,5049.107085480636,kpoint
384,Si,cc-pvdz,6,kpoint,kpoint,1e-05,-7.6542166650867856,5.811124914600896e-09,52,6,0.0016,20,10,118951,608764929829,33935,1800,484321,3.0,5212.926000522996,163.47990720903812,5049.446093313958,kpoint
385,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-45.92284226717296,0.002457942333187191,312,1,0.0016,10,10,99143,177819216509,26073,1800,58422,1.0,1826.908206162324,163.47985700730388,1663.4283491550202,supercell_cmplx_scf
386,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-45.92436963936156,0.0009305701445896375,312,1,0.0016,10,10,104046,189814135134,26074,1800,70008,1.0,1858.246063633098,163.47985700730388,1694.766206625794,supercell_cmplx_scf
387,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-45.925186578097,0.00011363140914966152,312,1,0.0016,10,10,113366,210449354786,26074,1800,92099,1.0,1890.8838810100965,163.47985700730388,1727.4040240027923,supercell_cmplx_scf
388,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-45.92525929214865,4.091735749511827e-05,312,1,0.0016,10,10,119585,223187703920,26074,1800,106841,1.0,1901.050094487142,163.47985700730388,1737.5702374798382,supercell_cmplx_scf
389,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-45.92528365505427,1.6554451875094855e-05,312,1,0.0016,10,10,124452,232774274088,26074,1800,118375,1.0,1905.1671402320733,163.47985700730388,1741.687283224769,supercell_cmplx_scf
390,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-45.92529998581246,2.236936893496022e-07,312,1,0.0016,10,10,130819,244950859179,26075,1800,133478,1.0,1907.2523624551663,163.47985700730388,1743.7725054478626,supercell_cmplx_scf
391,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-45.92530021899767,9.491522234839067e-09,312,1,0.0016,10,10,133302,249620392086,26075,1800,139479,1.0,1907.4068262273604,163.47985700730388,1743.9269692200564,supercell_cmplx_scf
392,Si,cc-pvdz,8,kpoint,kpoint,0.008,-7.700771091969708,2.0375752844969952e-05,52,8,0.0016,20,10,111418,820824762350,34044,2400,404990,3.0,7504.040750495066,219.1203470216084,7284.920403473458,kpoint
393,Si,cc-pvdz,8,kpoint,kpoint,0.005,-7.700816717786636,6.600156977309979e-05,52,8,0.0016,20,10,119818,905232778170,34044,2400,484446,3.0,7695.525205960208,219.1203470216084,7476.404858938599,kpoint
394,Si,cc-pvdz,8,kpoint,kpoint,0.002,-7.700740384758072,1.0331458790702186e-05,52,8,0.0016,20,10,134624,1044336525568,34045,2400,635360,3.0,7901.654528902414,219.1203470216084,7682.534181880806,kpoint
395,Si,cc-pvdz,8,kpoint,kpoint,0.001,-7.700752592802734,1.8765858706970562e-06,52,8,0.0016,20,10,142151,1110734366364,34045,2400,719120,3.0,7959.034005748643,219.1203470216084,7739.913658727034,kpoint
396,Si,cc-pvdz,8,kpoint,kpoint,0.0005,-7.700750762103858,4.588699464846968e-08,52,8,0.0016,20,10,147374,1154561812020,34045,2400,777234,3.0,7979.880750752015,219.1203470216084,7760.760403730406,kpoint
397,Si,cc-pvdz,8,kpoint,kpoint,0.0001,-7.700749992077308,7.241395545420914e-07,52,8,0.0016,20,10,153817,1206531780431,34045,2400,848949,3.0,7989.773937931273,219.1203470216084,7770.653590909665,kpoint
398,Si,cc-pvdz,8,kpoint,kpoint,1e-05,-7.7007507012158865,1.5000976461010396e-08,52,8,0.0016,20,10,156258,1225787132088,34045,2400,876150,3.0,7990.480290255256,219.1203470216084,7771.359943233648,kpoint
399,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-61.6027578518985,0.003248234234888514,416,1,0.0016,10,10,140552,368618000040,34713,2400,101248,1.0,2671.403849334238,219.11982970811567,2452.2840196261227,supercell_cmplx_scf
400,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-61.60495591296094,0.0010501731724517072,416,1,0.0016,10,10,149281,399605681189,34713,2400,121936,1.0,2726.6360442651608,219.11982970811567,2507.5162145570453,supercell_cmplx_scf
401,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-61.605877847739436,0.00012823839395537107,416,1,0.0016,10,10,165882,453537478554,34714,2400,161823,1.0,2784.927322424777,219.11982970811567,2565.8074927166613,supercell_cmplx_scf
402,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-61.60595649065265,4.959548073912856e-05,416,1,0.0016,10,10,176279,485059696861,34714,2400,187841,1.0,2802.816355807428,219.11982970811567,2583.6965260993125,supercell_cmplx_scf
403,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-61.60597501940901,3.1066724382355915e-05,416,1,0.0016,10,10,184340,508544841220,34714,2400,208076,1.0,2810.022318910282,219.11982970811567,2590.902489202166,supercell_cmplx_scf
404,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-61.606004683333374,1.4028000165922094e-06,416,1,0.0016,10,10,193361,534112969138,34714,2400,234012,1.0,2813.6122605018845,219.11982970811567,2594.492430793769,supercell_cmplx_scf
405,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-61.606006076954536,9.178855009395193e-09,416,1,0.0016,10,10,196645,543232992370,34714,2400,243785,1.0,2813.865487494269,219.11982970811567,2594.745657786153,supercell_cmplx_scf
406,Si,cc-pvdz,9,kpoint,kpoint,0.008,-7.6654680618628195,0.00010527603427146204,52,9,0.0016,20,10,124218,1490830772922,34113,2700,523855,4.0,12224.860256754086,246.42533864460967,11978.434918109477,kpoint
407,Si,cc-pvdz,9,kpoint,kpoint,0.005,-7.665379231757954,1.6445929405861648e-05,52,9,0.0016,20,10,134362,1645584755714,34114,2700,628006,4.0,12475.095554325771,246.42533864460967,12228.670215681164,kpoint
408,Si,cc-pvdz,9,kpoint,kpoint,0.002,-7.665334127111785,2.8658716763274583e-05,52,9,0.0016,20,10,151418,1893194850054,34114,2700,817863,4.0,12735.555948576754,246.42533864460967,12489.130609932145,kpoint
409,Si,cc-pvdz,9,kpoint,kpoint,0.001,-7.665347117847661,1.5667980886924227e-05,52,9,0.0016,20,10,160431,2016696762483,34114,2700,918198,4.0,12804.19822456134,246.42533864460967,12557.772885916733,kpoint
410,Si,cc-pvdz,9,kpoint,kpoint,0.0005,-7.665353239158209,9.54667033870038e-06,52,9,0.0016,20,10,166814,2101116413096,34114,2700,989203,4.0,12829.735180926256,246.42533864460967,12583.309842281647,kpoint
411,Si,cc-pvdz,9,kpoint,kpoint,0.0001,-7.665362412604168,3.7322438029008254e-07,52,9,0.0016,20,10,174166,2195710936166,67459,2700,1073082,4.0,12841.385591636828,246.42533864460967,12594.960252992218,kpoint
412,Si,cc-pvdz,9,kpoint,kpoint,1e-05,-7.665362788436233,2.60768473481221e-09,52,9,0.0016,20,10,175943,2218250284654,67459,2700,1103389,4.0,12842.176561942684,246.42533864460967,12595.751223298075,kpoint
413,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-68.98273037679988,0.005534639427011712,468,1,0.0016,10,10,159422,585886531274,39026,2700,118476,1.0,3743.392288348949,246.4252674436464,3496.967020905302,supercell_cmplx_scf
414,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-68.98627179786858,0.001993218358308013,468,1,0.0016,10,10,169599,634199009397,39027,2700,142784,1.0,3808.924177374368,246.4252674436464,3562.498909930721,supercell_cmplx_scf
415,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-68.98803998136584,0.0002250348610459696,468,1,0.0016,10,10,188790,718864556130,39027,2700,190123,1.0,3878.538435678688,246.4252674436464,3632.1131682350415,supercell_cmplx_scf
416,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-68.98821424595032,5.0770276573075535e-05,468,1,0.0016,10,10,201654,772231976460,39027,2700,222413,1.0,3900.686129819533,246.4252674436464,3654.2608623758874,supercell_cmplx_scf
417,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-68.98824150586059,2.3510366304435593e-05,468,1,0.0016,10,10,211558,812095847352,39027,2700,248692,1.0,3910.010223841072,246.4252674436464,3663.584956397425,supercell_cmplx_scf
418,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-68.98826450475642,5.11470474862108e-07,468,1,0.0016,10,10,223675,859692849425,39028,2700,284714,1.0,3914.947731040952,246.4252674436464,3668.5224635973054,supercell_cmplx_scf
419,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-68.98826501510747,1.1194174476258922e-09,468,1,0.0016,10,10,228798,879471369846,76472,2700,300350,1.0,3915.3402931224814,246.4252674436464,3668.915025678835,supercell_cmplx_scf
420,Si,cc-pvdz,12,kpoint,kpoint,0.008,-7.744318559300631,0.00010056387814572076,52,12,0.0016,20,10,165204,3133446074928,34271,3600,958660,4.0,19319.76132895553,333.52747816737315,18986.23385078816,kpoint
421,Si,cc-pvdz,12,kpoint,kpoint,0.005,-7.744245037348229,2.7041925743098716e-05,52,12,0.0016,20,10,179731,3489198422488,67616,3600,1148688,4.0,19774.3752026949,333.52747816737315,19440.847724527528,kpoint
422,Si,cc-pvdz,12,kpoint,kpoint,0.002,-7.744204763648108,1.3231774377508998e-05,52,12,0.0016,20,10,200628,3990636977184,67616,3600,1505324,4.0,20260.52887055777,333.52747816737315,19927.0013923904,kpoint
423,Si,cc-pvdz,12,kpoint,kpoint,0.001,-7.744211971793202,6.023629283369303e-06,52,12,0.0016,20,10,212229,4249581813072,67616,3600,1703362,4.0,20395.838837540945,333.52747816737315,20062.31135937357,kpoint
424,Si,cc-pvdz,12,kpoint,kpoint,0.0005,-7.744215481957299,2.5134651870928337e-06,52,12,0.0016,20,10,219255,4400919028995,67616,3600,1841640,4.0,20445.32228463181,333.52747816737315,20111.794806464437,kpoint
425,Si,cc-pvdz,12,kpoint,kpoint,0.0001,-7.744217683702795,3.117196909485642e-07,52,12,0.0016,20,10,227958,4580925885756,67616,3600,2012981,4.0,20469.089670114816,333.52747816737315,20135.562191947443,kpoint
426,Si,cc-pvdz,12,kpoint,kpoint,1e-05,-7.744217986672364,8.750121516243325e-09,52,12,0.0016,20,10,231005,4642515339170,67616,3600,2073020,4.0,20470.670170817026,333.52747816737315,20137.14269264965,kpoint
427,Si,cc-pvdz,18,kpoint,kpoint,0.008,-7.76581536960771,0.00017640740597624216,52,18,0.0016,20,10,240055,10923447596535,67965,5400,2199802,5.0,46349.92922597289,503.6823407770493,45846.24688519584,kpoint
428,Si,cc-pvdz,18,kpoint,kpoint,0.005,-7.765689784789272,5.0822587538412733e-05,52,18,0.0016,20,10,261628,12176394474732,67965,5400,2643451,5.0,47406.13900848655,503.6823407770493,46902.4566677095,kpoint
429,Si,cc-pvdz,18,kpoint,kpoint,0.002,-7.765628465711348,1.0496490385314416e-05,52,18,0.0016,20,10,299157,14259109593414,67965,5400,3478859,5.0,48550.458626422,503.6823407770493,48046.77628564495,kpoint
430,Si,cc-pvdz,18,kpoint,kpoint,0.001,-7.765628365164732,1.0597037001680576e-05,52,18,0.0016,20,10,320041,15354330541576,67965,5400,3943737,5.0,48868.09076345549,503.6823407770493,48364.40842267844,kpoint
431,Si,cc-pvdz,18,kpoint,kpoint,0.0005,-7.765634127059106,4.835142627612754e-06,52,18,0.0016,20,10,334702,16096126436436,67966,5400,4269590,5.0,48985.00627981805,503.6823407770493,48481.323939041,kpoint
432,Si,cc-pvdz,18,kpoint,kpoint,0.0001,-7.765638758128293,2.0407344081263545e-07,52,18,0.0016,20,10,346439,16679591120736,134686,5400,4670164,5.0,49040.932827359495,503.6823407770493,48537.250486582445,kpoint
433,Si,cc-pvdz,18,kpoint,kpoint,1e-05,-7.765638959706965,2.4947688359588938e-09,52,18,0.0016,20,10,350429,16872936631017,134686,5400,4806321,5.0,49044.54857459851,503.6823407770493,48540.86623382146,kpoint
434,Si,cc-pvdz,27,kpoint,kpoint,0.008,-7.767254401755386,0.0002490548076696797,52,27,0.0016,20,10,359173,38044059591364,135165,8100,4988575,5.0,107890.51664027885,755.9044207098511,107134.61221956898,kpoint
435,Si,cc-pvdz,27,kpoint,kpoint,0.005,-7.7670834261767645,7.807922904845555e-05,52,27,0.0016,20,10,389030,42132374209790,135165,8100,6007684,5.0,110314.58738992506,755.9044207098511,109558.6829692152,kpoint
436,Si,cc-pvdz,27,kpoint,kpoint,0.002,-7.7669934611848666,1.1885762849495052e-05,52,27,0.0016,20,10,440571,48841446409962,135165,8100,7913335,5.0,112920.47901311742,755.9044207098511,112164.57459240756,kpoint
437,Si,cc-pvdz,27,kpoint,kpoint,0.001,-7.76698885559453,1.6491353186154356e-05,52,27,0.0016,20,10,466672,52063523871568,135166,8100,8962422,5.0,113637.56453365572,755.9044207098511,112881.66011294589,kpoint
438,Si,cc-pvdz,27,kpoint,kpoint,0.0005,-7.76699720229243,8.144655286201896e-06,52,27,0.0016,20,10,484737,54205427575959,135166,8100,9702411,5.0,113903.40503480932,755.9044207098511,113147.50061409948,kpoint
439,Si,cc-pvdz,27,kpoint,kpoint,0.0001,-7.76700511757539,2.2937232646569328e-07,52,27,0.0016,20,10,506549,56707179871136,135166,8100,10605392,5.0,114029.36081418816,755.9044207098511,113273.45639347832,kpoint
440,Si,cc-pvdz,27,kpoint,kpoint,1e-05,-7.767005345254994,1.6927224066876079e-09,52,27,0.0016,20,10,513655,57506875779685,135166,8100,10921841,5.0,114037.67537885146,755.9044207098511,113281.7709581416,kpoint
441,Si,cc-pvtz,1,kpoint,kpoint,0.008,-7.341604375283651,1.987761277710831e-05,116,1,0.0016,20,10,49376,18313410272,5155,400,8398,1.0,377.791872069217,111.7920998365997,265.9997722326173,kpoint
442,Si,cc-pvtz,1,kpoint,kpoint,0.005,-7.34160836476609,2.3867095216623113e-05,116,1,0.0016,20,10,50308,18762368600,5155,400,9061,1.0,379.8835624996161,111.7920998365997,268.0914626630164,kpoint
443,Si,cc-pvtz,1,kpoint,kpoint,0.002,-7.341581838288507,2.6593823667653282e-06,116,1,0.0016,20,10,51094,19125812644,9796,400,9887,1.0,381.2843412866529,111.7920998365997,269.49224145005314,kpoint
444,Si,cc-pvtz,1,kpoint,kpoint,0.001,-7.341588466552488,3.968881614468955e-06,116,1,0.0016,20,10,51398,19253022626,9796,400,10245,1.0,381.5511275760927,111.7920998365997,269.7590277394929,kpoint
445,Si,cc-pvtz,1,kpoint,kpoint,0.0005,-7.341585287981383,7.903105094797525e-07,116,1,0.0016,20,10,51593,19330555682,9796,400,10477,1.0,381.6395555522873,111.7920998365997,269.8474557156876,kpoint
446,Si,cc-pvtz,1,kpoint,kpoint,0.0001,-7.3415846196794154,1.220085419362249e-07,116,1,0.0016,20,10,51772,19399227260,9796,400,10691,1.0,381.6708856785239,111.7920998365997,269.8787858419242,kpoint
447,Si,cc-pvtz,1,kpoint,kpoint,1e-05,-7.341584498053205,3.823314997930538e-10,116,1,0.0016,20,10,51828,19420314396,9796,400,10755,1.0,381.6726243654556,111.7920998365997,269.8805245288559,kpoint
448,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.341604424763017,1.9877886556329827e-05,116,1,0.0016,10,10,28909,10722261373,5146,400,8398,1.0,377.7918722111042,111.79209985002184,265.9997723610824,supercell_cmplx_scf
449,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.341608414048059,2.386717159819085e-05,116,1,0.0016,10,10,29510,11005754500,5146,400,9061,1.0,379.88356264139645,111.79209985002184,268.0914627913746,supercell_cmplx_scf
450,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.34158188750079,2.659375670788222e-06,116,1,0.0016,10,10,30214,11309885764,5146,400,9887,1.0,381.2843414245541,111.79209985002184,269.4922415745323,supercell_cmplx_scf
451,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.341588515768938,3.968892476891028e-06,116,1,0.0016,10,10,30518,11431646066,5146,400,10245,1.0,381.5511276825826,111.79209985002184,269.7590278325608,supercell_cmplx_scf
452,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.341585337193271,7.903168102174618e-07,116,1,0.0016,10,10,30713,11507362562,5146,400,10477,1.0,381.6395556484861,111.79209985002184,269.8474557984643,supercell_cmplx_scf
453,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.3415846688852575,1.2200879684343136e-07,116,1,0.0016,10,10,30892,11575386860,5146,400,10691,1.0,381.6708857695763,111.79209985002184,269.87878591955445,supercell_cmplx_scf
454,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.341584547258786,3.823252825441159e-10,116,1,0.0016,10,10,30948,11596432236,5146,400,10755,1.0,381.6726244572228,111.79209985002184,269.880524607201,supercell_cmplx_scf
455,Si,cc-pvtz,2,kpoint,kpoint,0.008,-7.542862658475823,1.5680709329224385e-05,116,2,0.0016,20,10,88221,212968846398,19206,800,77900,1.0,2458.918153544748,219.1225197251615,2239.7956338195863,kpoint
456,Si,cc-pvtz,2,kpoint,kpoint,0.005,-7.542840541470046,6.436296447809298e-06,116,2,0.0016,20,10,91355,222869383935,19206,800,86620,1.0,2484.952675795852,219.1225197251615,2265.8301560706905,kpoint
457,Si,cc-pvtz,2,kpoint,kpoint,0.002,-7.542843805435306,3.172331187073496e-06,116,2,0.0016,20,10,95593,235025427765,19206,800,98415,1.0,2504.314169049728,219.1225197251615,2285.1916493245662,kpoint
458,Si,cc-pvtz,2,kpoint,kpoint,0.001,-7.542846477816391,4.999501026503594e-07,116,2,0.0016,20,10,97479,240027805566,19206,800,103663,1.0,2508.132534923578,219.1225197251615,2289.010015198417,kpoint
459,Si,cc-pvtz,2,kpoint,kpoint,0.0005,-7.542846800152645,1.7761384807357672e-07,116,2,0.0016,20,10,98672,243084787008,19206,800,106980,1.0,2509.3649721469264,219.1225197251615,2290.242452421765,kpoint
460,Si,cc-pvtz,2,kpoint,kpoint,0.0001,-7.542847081997849,1.0423135510251313e-07,116,2,0.0016,20,10,99871,246085539614,19206,800,110320,1.0,2509.843534552228,219.1225197251615,2290.7210148270665,kpoint
461,Si,cc-pvtz,2,kpoint,kpoint,1e-05,-7.542846978355134,5.88640247656258e-10,116,2,0.0016,20,10,100413,247424660910,19206,800,111824,1.0,2509.8808104669206,219.1225197251615,2290.758290741759,kpoint
462,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-15.085726668387862,3.2435345000081384e-05,232,1,0.0016,10,10,68710,98465552600,10146,800,32673,1.0,1459.7023004795485,219.122054799372,1240.5802456801764,supercell_cmplx_scf
463,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-15.08571129953818,1.7066495319184583e-05,232,1,0.0016,10,10,71015,102471520340,10146,800,35954,1.0,1469.781942702759,219.122054799372,1250.6598879033866,supercell_cmplx_scf
464,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-15.085703877941162,9.644898300464888e-06,232,1,0.0016,10,10,73229,106196549342,19428,800,40360,1.0,1477.1595171057263,219.122054799372,1258.0374623063542,supercell_cmplx_scf
465,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-15.085693602038477,6.310043847435054e-07,232,1,0.0016,10,10,74019,107442575526,19428,800,42236,1.0,1478.5399358539714,219.122054799372,1259.417881054599,supercell_cmplx_scf
466,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-15.085694147243863,8.579899812843905e-08,232,1,0.0016,10,10,74497,108166962108,19428,800,43365,1.0,1478.9581839312275,219.122054799372,1259.8361291318556,supercell_cmplx_scf
467,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-15.085694287331695,5.428883298463916e-08,232,1,0.0016,10,10,74992,108897832992,19428,800,44541,1.0,1479.1231813668185,219.122054799372,1260.0011265674464,supercell_cmplx_scf
468,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-15.08569423547313,2.4302675427634313e-09,232,1,0.0016,10,10,75220,109229895580,19428,800,45073,1.0,1479.13617605039,219.122054799372,1260.014121251018,supercell_cmplx_scf
469,Si,cc-pvtz,4,kpoint,kpoint,0.008,-7.670540486637116,4.956308836323586e-05,120,4,0.0016,20,10,166047,1857236193141,39322,1600,398805,2.0,11392.949655805069,432.219700449358,10960.729955355711,kpoint
470,Si,cc-pvtz,4,kpoint,kpoint,0.005,-7.670498288605877,7.365057124175678e-06,120,4,0.0016,20,10,174787,1979817592610,39322,1600,447448,2.0,11537.617152091889,432.219700449358,11105.39745164253,kpoint
471,Si,cc-pvtz,4,kpoint,kpoint,0.002,-7.670488260100364,2.6634483889509397e-06,120,4,0.0016,20,10,186758,2135490887530,39322,1600,514049,2.0,11647.12086491384,432.219700449358,11214.901164464482,kpoint
472,Si,cc-pvtz,4,kpoint,kpoint,0.001,-7.670490665321543,2.5822721028134765e-07,120,4,0.0016,20,10,192288,2203024579488,39323,1600,545212,2.0,11669.902883512395,432.219700449358,11237.68318306304,kpoint
473,Si,cc-pvtz,4,kpoint,kpoint,0.0005,-7.6704907366547195,1.8689403358251866e-07,120,4,0.0016,20,10,195729,2243839604748,39323,1600,564786,2.0,11677.146272026552,432.219700449358,11244.926571577194,kpoint
474,Si,cc-pvtz,4,kpoint,kpoint,0.0001,-7.670490995120863,7.157211001640462e-08,120,4,0.0016,20,10,199307,2285435032756,39323,1600,585142,2.0,11680.096296054817,432.219700449358,11247.87659560546,kpoint
475,Si,cc-pvtz,4,kpoint,kpoint,1e-05,-7.670490926185997,2.63724420079825e-09,120,4,0.0016,20,10,200615,2300471664655,39323,1600,592591,2.0,11680.288479555846,432.219700449358,11248.068779106488,kpoint
476,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-30.68175997080092,0.000204437887063591,464,1,0.0016,10,10,160494,815633717880,38689,1600,124053,1.0,5176.502220074015,432.21540288624055,4744.286817187774,supercell_cmplx_scf
477,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-30.681931777265905,3.2631422076434546e-05,464,1,0.0016,10,10,166752,854777922336,38690,1600,139001,1.0,5221.343690460119,432.21540288624055,4789.128287573878,supercell_cmplx_scf
478,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-30.681968776011633,4.367323651166544e-06,464,1,0.0016,10,10,175747,907037121133,38690,1600,160727,1.0,5256.990150843651,432.21540288624055,4824.77474795741,supercell_cmplx_scf
479,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-30.68196623751753,1.8288295464685689e-06,464,1,0.0016,10,10,179737,928910472605,38690,1600,170621,1.0,5264.248964961786,432.21540288624055,4832.033562075546,supercell_cmplx_scf
480,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-30.68196531633215,9.076441678246283e-07,464,1,0.0016,10,10,182229,942203928531,38690,1600,176879,1.0,5266.564904495289,432.21540288624055,4834.349501609048,supercell_cmplx_scf
481,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-30.681964385258645,2.3429336692970537e-08,464,1,0.0016,10,10,184679,955033282885,38690,1600,183025,1.0,5267.45751820822,432.21540288624055,4835.242115321979,supercell_cmplx_scf
482,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-30.68196440767084,1.0171419262405834e-09,464,1,0.0016,10,10,185337,958444348320,38690,1600,184674,1.0,5267.503189590831,432.21540288624055,4835.28778670459,supercell_cmplx_scf
483,Si,cc-pvtz,6,kpoint,kpoint,0.008,-7.718212722895447,3.1931253359651635e-05,116,6,0.0016,20,10,241048,7477330413272,75420,2400,982884,3.0,31596.80300169192,641.2902117944896,30955.512789897428,kpoint
484,Si,cc-pvtz,6,kpoint,kpoint,0.005,-7.71820283098411,2.2039342022495134e-05,116,6,0.0016,20,10,251794,7898254300274,75421,2400,1102328,3.0,31951.10188548956,641.2902117944896,31309.81167369507,kpoint
485,Si,cc-pvtz,6,kpoint,kpoint,0.002,-7.718184230949909,3.4393078216510276e-06,116,6,0.0016,20,10,266330,8423977950500,75421,2400,1264125,3.0,32217.899850632963,641.2902117944896,31576.609638838472,kpoint
486,Si,cc-pvtz,6,kpoint,kpoint,0.001,-7.718182849801657,2.0581595698843103e-06,116,6,0.0016,20,10,272876,8645330017016,75421,2400,1336991,3.0,32271.290666933037,641.2902117944896,31630.000455138543,kpoint
487,Si,cc-pvtz,6,kpoint,kpoint,0.0005,-7.718181394082488,6.024404006765849e-07,116,6,0.0016,20,10,277096,8783741474112,75421,2400,1383938,3.0,32288.61301455437,641.2902117944896,31647.32280275988,kpoint
488,Si,cc-pvtz,6,kpoint,kpoint,0.0001,-7.718180803845627,1.2203539512256611e-08,116,6,0.0016,20,10,281408,8922340620928,75421,2400,1431939,3.0,32295.53292080412,641.2902117944896,31654.242709009628,kpoint
489,Si,cc-pvtz,6,kpoint,kpoint,1e-05,-7.7181807916771,3.501288148299864e-11,116,6,0.0016,20,10,282839,8967829379559,75421,2400,1447870,3.0,32295.9554468282,641.2902117944896,31654.665235033703,kpoint
490,Si,cc-pvtz,8,kpoint,kpoint,0.008,-7.76234281553031,5.8536978400525186e-05,116,8,0.0016,20,10,312696,14941768102848,75654,3200,1762470,3.0,48672.06476583134,858.3386089520442,47813.7261568793,kpoint
491,Si,cc-pvtz,8,kpoint,kpoint,0.005,-7.762291533475574,7.25492366449032e-06,116,8,0.0016,20,10,332477,16100469028801,75654,3200,1982642,3.0,49326.1277374157,858.3386089520442,48467.78912846366,kpoint
492,Si,cc-pvtz,8,kpoint,kpoint,0.002,-7.7622896511947745,5.3726428648204205e-06,116,8,0.0016,20,10,358965,17556363242955,75655,3200,2281311,3.0,49817.57167339468,858.3386089520442,48959.23306444263,kpoint
493,Si,cc-pvtz,8,kpoint,kpoint,0.001,-7.76228544158565,1.1630337404255897e-06,116,8,0.0016,20,10,369879,18127385855598,149943,3200,2421328,3.0,49920.11838578111,858.3386089520442,49061.77977682906,kpoint
494,Si,cc-pvtz,8,kpoint,kpoint,0.0005,-7.762285165811489,8.872595795850202e-07,116,8,0.0016,20,10,374916,18386357158236,149943,3200,2510293,3.0,49953.02804372929,858.3386089520442,49094.68943477725,kpoint
495,Si,cc-pvtz,8,kpoint,kpoint,0.0001,-7.76228439155281,1.1300090019261688e-07,116,8,0.0016,20,10,380211,18651052515069,149943,3200,2603772,3.0,49966.48165664577,858.3386089520442,49108.14304769373,kpoint
496,Si,cc-pvtz,8,kpoint,kpoint,1e-05,-7.762284280431519,1.8796093570472294e-09,116,8,0.0016,20,10,382067,18742419328507,149943,3200,2637649,3.0,49967.33912392279,858.3386089520442,49109.00051497074,kpoint
497,Si,cc-pvtz,9,kpoint,kpoint,0.008,-7.729040036939213,1.0248948695945614e-05,116,9,0.0016,20,10,359305,27424238694560,75788,3600,2276236,4.0,77744.81310305855,955.1232584382316,76789.68984462031,kpoint
498,Si,cc-pvtz,9,kpoint,kpoint,0.005,-7.729037927041688,8.139051170807932e-06,116,9,0.0016,20,10,378114,29163908998818,150092,3600,2552591,4.0,78563.90777007112,955.1232584382316,77608.78451163288,kpoint
499,Si,cc-pvtz,9,kpoint,kpoint,0.002,-7.729033522811175,3.7348206580745114e-06,116,9,0.0016,20,10,397438,30887425942044,150092,3600,2913961,4.0,79161.2108550468,955.1232584382316,78206.08759660856,kpoint
500,Si,cc-pvtz,9,kpoint,kpoint,0.001,-7.729031500504238,1.7125137210527441e-06,116,9,0.0016,20,10,405935,31594914372945,150092,3600,3075091,4.0,79279.47858791793,955.1232584382316,78324.35532947969,kpoint
501,Si,cc-pvtz,9,kpoint,kpoint,0.0005,-7.729029889816577,1.0182605958419799e-07,116,9,0.0016,20,10,411154,32015911534372,150092,3600,3174067,4.0,79316.1189346667,955.1232584382316,78360.99567622846,kpoint
502,Si,cc-pvtz,9,kpoint,kpoint,0.0001,-7.729029798738581,1.0748063772325622e-08,116,9,0.0016,20,10,416674,32451938227394,150092,3600,3278765,4.0,79331.25758949287,955.1232584382316,78376.13433105464,kpoint
503,Si,cc-pvtz,9,kpoint,kpoint,1e-05,-7.729029788659457,6.689395704029266e-10,116,9,0.0016,20,10,418645,32605830071710,150092,3600,3316113,4.0,79332.1923565044,955.1232584382316,78377.06909806616,kpoint
504,Li,cc-pvdz,1,kpoint,kpoint,0.008,-11.142952053243572,7.768393409435248e-06,52,1,0.0016,20,10,18407,959998678,2390,128,976,1.0,53.12265450199835,23.650966719099547,29.4716877828988,kpoint
505,Li,cc-pvdz,1,kpoint,kpoint,0.005,-11.142947461681462,3.1768312993563086e-06,52,1,0.0016,20,10,18532,969983412,2391,128,1038,1.0,53.31375105124768,23.650966719099547,29.662784332148128,kpoint
506,Li,cc-pvdz,1,kpoint,kpoint,0.002,-11.14294685895035,2.5741001863366364e-06,52,1,0.0016,20,10,18659,978869799,2391,128,1105,1.0,53.4360949063298,23.650966719099547,29.785128187230253,kpoint
507,Li,cc-pvdz,1,kpoint,kpoint,0.001,-11.142944268680983,1.6169179772873576e-08,52,1,0.0016,20,10,18719,982466715,2391,128,1137,1.0,53.4600246016762,23.650966719099547,29.809057882576656,kpoint
508,Li,cc-pvdz,1,kpoint,kpoint,0.0005,-11.142944289592156,4.741993464563166e-09,52,1,0.0016,20,10,18750,984225000,2391,128,1154,1.0,53.466958790792674,23.650966719099547,29.815992071693124,kpoint
509,Li,cc-pvdz,1,kpoint,kpoint,0.0001,-11.142944284559196,2.9096725029376103e-10,52,1,0.0016,20,10,18779,985766047,2391,128,1169,1.0,53.46886338887754,23.650966719099547,29.81789666977799,kpoint
510,Li,cc-pvdz,1,kpoint,kpoint,1e-05,-11.142944284852092,1.929123527588672e-12,52,1,0.0016,20,10,18782,985923526,2391,128,1171,1.0,53.46891484050988,23.650966719099547,29.81794812141033,kpoint
511,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.142952045777779,7.768396198315486e-06,52,1,0.0016,10,10,10052,524252008,1333,128,976,1.0,53.12265451804396,23.65096673400066,29.4716877840433,supercell_cmplx_scf
512,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.14294745421227,3.1768306900659127e-06,52,1,0.0016,10,10,10177,532674357,1334,128,1038,1.0,53.31375106760062,23.65096673400066,29.662784333599955,supercell_cmplx_scf
513,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.142946851481938,2.574100356866893e-06,52,1,0.0016,10,10,10304,540558144,1334,128,1105,1.0,53.4360949434755,23.65096673400066,29.78512820947484,supercell_cmplx_scf
514,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.142944261212703,1.616887779221088e-08,52,1,0.0016,10,10,10364,543954540,1334,128,1137,1.0,53.46002463982682,23.65096673400066,29.80905790582616,supercell_cmplx_scf
515,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.142944282123574,4.741993464563166e-09,52,1,0.0016,10,10,10395,545654340,1334,128,1154,1.0,53.46695882803901,23.65096673400066,29.815992094038357,supercell_cmplx_scf
516,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.142944277090614,2.9096725029376103e-10,52,1,0.0016,10,10,10424,547187032,1334,128,1169,1.0,53.46886342639968,23.65096673400066,29.81789669239901,supercell_cmplx_scf
517,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.142944277383512,1.9308998844280723e-12,52,1,0.0016,10,10,10427,547344511,1334,128,1171,1.0,53.46891487802385,23.65096673400066,29.817948144023195,supercell_cmplx_scf
518,Li,cc-pvdz,2,kpoint,kpoint,0.008,-11.023369133964358,3.711664820826854e-05,52,2,0.0016,20,10,28356,9570206712,4535,256,9436,1.0,343.7760628927812,43.65025715878898,300.1258057339922,kpoint
519,Li,cc-pvdz,2,kpoint,kpoint,0.005,-11.023358081140058,2.606382390801798e-05,52,2,0.0016,20,10,28827,9783595530,4535,256,10091,1.0,345.698887537693,43.65025715878898,302.048630378904,kpoint
520,Li,cc-pvdz,2,kpoint,kpoint,0.002,-11.023330092055415,1.9252607348363426e-06,52,2,0.0016,20,10,29368,10004414776,4535,256,10843,1.0,346.989740223155,43.65025715878898,303.33948306436605,kpoint
521,Li,cc-pvdz,2,kpoint,kpoint,0.001,-11.023332018278428,9.622773688988673e-10,52,2,0.0016,20,10,29534,10066073220,4535,256,11076,1.0,347.16590091326714,43.65025715878898,303.51564375447816,kpoint
522,Li,cc-pvdz,2,kpoint,kpoint,0.0005,-11.023332013374542,3.941607928936719e-09,52,2,0.0016,20,10,29666,10113080068,4535,256,11259,1.0,347.2350221778973,43.65025715878898,303.5847650191084,kpoint
523,Li,cc-pvdz,2,kpoint,kpoint,0.0001,-11.023332007661637,9.654513632995076e-09,52,2,0.0016,20,10,29742,10139434446,4535,256,11363,1.0,347.2501626723548,43.65025715878898,303.59990551356583,kpoint
524,Li,cc-pvdz,2,kpoint,kpoint,1e-05,-11.023332017232404,8.374634319352481e-11,52,2,0.0016,20,10,29765,10147275445,4535,256,11394,1.0,347.2509416494478,43.65025715878898,303.6006844906588,kpoint
525,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-22.046662738301055,1.4353341271089448e-06,104,1,0.0016,10,10,22819,4731976030,4629,256,4114,1.0,211.2249407315673,43.6502568210248,167.57468391054252,supercell_cmplx_scf
526,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-22.0466586147171,5.558918083181652e-06,104,1,0.0016,10,10,23090,4808330870,4629,256,4405,1.0,212.1139911636713,43.6502568210248,168.46373434264652,supercell_cmplx_scf
527,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-22.04666146426457,2.7093706123082484e-06,104,1,0.0016,10,10,23387,4882550764,4629,256,4722,1.0,212.6524655716358,43.6502568210248,169.002208750611,supercell_cmplx_scf
528,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-22.04666432190603,1.482708462674509e-07,104,1,0.0016,10,10,23494,4906792382,4629,256,4836,1.0,212.73499335301216,43.6502568210248,169.08473653198735,supercell_cmplx_scf
529,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-22.046664792055367,6.184201843950632e-07,104,1,0.0016,10,10,23553,4919632875,4629,256,4898,1.0,212.75731072820287,43.6502568210248,169.10705390717806,supercell_cmplx_scf
530,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-22.046664164889528,8.745654866970654e-09,104,1,0.0016,10,10,23606,4930892098,4629,256,4955,1.0,212.7663165569905,43.6502568210248,169.11605973596568,supercell_cmplx_scf
531,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-22.046664173205027,4.3015546680180705e-10,104,1,0.0016,10,10,23619,4933631196,4629,256,4969,1.0,212.76663883345333,43.6502568210248,169.11638201242852,supercell_cmplx_scf
532,Li,cc-pvdz,4,kpoint,kpoint,0.008,-10.971827648348428,2.8917042573795015e-06,56,4,0.0016,20,10,50203,75858841526,9482,512,50742,2.0,1539.1341065428974,84.39997646335897,1454.7341300795383,kpoint
533,Li,cc-pvdz,4,kpoint,kpoint,0.005,-10.971825717862215,9.612180438267615e-07,56,4,0.0016,20,10,51548,78455488972,9482,512,54484,2.0,1550.284703466083,84.39997646335897,1465.884727002724,kpoint
534,Li,cc-pvdz,4,kpoint,kpoint,0.002,-10.97182212513728,2.631506891503932e-06,56,4,0.0016,20,10,53207,81392237696,9482,512,59103,2.0,1558.1672644945627,84.39997646335897,1473.7672880312036,kpoint
535,Li,cc-pvdz,4,kpoint,kpoint,0.001,-10.97182541370183,6.570576580600118e-07,56,4,0.0016,20,10,53859,82462276143,9482,512,60917,2.0,1559.541596466473,84.39997646335897,1475.141620003114,kpoint
536,Li,cc-pvdz,4,kpoint,kpoint,0.0005,-10.97182473400734,2.263683107628367e-08,56,4,0.0016,20,10,54223,83040301357,9482,512,61932,2.0,1559.9306114204385,84.39997646335897,1475.5306349570792,kpoint
537,Li,cc-pvdz,4,kpoint,kpoint,0.0001,-10.971824754298526,2.345645455648082e-09,56,4,0.0016,20,10,54572,83581820336,9482,512,62898,2.0,1560.0623315264063,84.39997646335897,1475.6623550630477,kpoint
538,Li,cc-pvdz,4,kpoint,kpoint,1e-05,-10.971824756629852,1.4319212482405419e-11,56,4,0.0016,20,10,54647,83697017318,9482,512,63111,2.0,1560.0682062903643,84.39997646335897,1475.6682298270057,kpoint
539,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-43.86494753443519,3.165531465754157e-05,208,1,0.0016,10,10,52664,38600026136,9112,512,18119,1.0,746.5750737082891,84.39997433160549,662.1750993766836,supercell_cmplx_scf
540,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-43.86495929059014,1.98991597031295e-05,208,1,0.0016,10,10,53857,39706342535,9112,512,19533,1.0,750.9612913120428,84.39997433160549,666.5613169804374,supercell_cmplx_scf
541,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-43.8649751990632,3.990686643362551e-06,208,1,0.0016,10,10,55210,40849713370,9112,512,21137,1.0,753.6524351586058,84.39997433160549,669.2524608270004,supercell_cmplx_scf
542,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-43.86497783231971,1.3574301362950791e-06,208,1,0.0016,10,10,55732,41261074736,9112,512,21757,1.0,754.1117255517403,84.39997433160549,669.7117512201348,supercell_cmplx_scf
543,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-43.86497904073615,1.4901369382869234e-07,208,1,0.0016,10,10,56054,41507258298,9112,512,22140,1.0,754.253645121279,84.39997433160549,669.8536707896735,supercell_cmplx_scf
544,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-43.86497916946162,2.0288226210141147e-08,208,1,0.0016,10,10,56427,41786958423,9112,512,22579,1.0,754.3167122288966,84.39997433160549,669.9167378972911,supercell_cmplx_scf
545,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-43.86497918965818,9.166711834041052e-11,208,1,0.0016,10,10,56522,41857480144,9112,512,22689,1.0,754.3194791974089,84.39997433160549,669.9195048658034,supercell_cmplx_scf
546,Li,cc-pvdz,6,kpoint,kpoint,0.008,-11.013373773197083,1.1728139929445547e-05,56,6,0.0016,20,10,72166,327396141694,18581,768,131199,3.0,4621.053633194112,121.67316979550615,4499.380463398606,kpoint
547,Li,cc-pvdz,6,kpoint,kpoint,0.005,-11.013376860766144,1.481570899031226e-05,56,6,0.0016,20,10,74166,338708112072,18581,768,141438,3.0,4651.797827792668,121.67316979550615,4530.124657997161,kpoint
548,Li,cc-pvdz,6,kpoint,kpoint,0.002,-11.013363934879383,1.8898222293728395e-06,56,6,0.0016,20,10,76187,349236712967,18581,768,151782,3.0,4669.163824392107,121.67316979550615,4547.4906545966005,kpoint
549,Li,cc-pvdz,6,kpoint,kpoint,0.001,-11.013361849280178,1.9577697507600078e-07,56,6,0.0016,20,10,77131,353836148570,18581,768,156704,3.0,4672.758019261192,121.67316979550615,4551.084849465686,kpoint
550,Li,cc-pvdz,6,kpoint,kpoint,0.0005,-11.013361536567917,5.084892364948246e-07,56,6,0.0016,20,10,77581,355971884590,18581,768,159216,3.0,4673.695578733711,121.67316979550615,4552.0224089382045,kpoint
551,Li,cc-pvdz,6,kpoint,kpoint,0.0001,-11.013361995120873,4.9936280888118745e-08,56,6,0.0016,20,10,77995,357897294395,18581,768,161519,3.0,4674.031836337361,121.67316979550615,4552.358666541854,kpoint
552,Li,cc-pvdz,6,kpoint,kpoint,1e-05,-11.013362044864285,1.928679438378822e-10,56,6,0.0016,20,10,78112,358435424544,18581,768,162168,3.0,4674.048916225337,121.67316979550615,4552.375746429831,kpoint
553,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-66.03430823690017,5.991937177896034e-05,312,1,0.0016,10,10,87241,147213953040,13590,768,38429,1.0,1718.8122383128891,121.67317074574883,1597.1390675671405,supercell_cmplx_scf
554,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-66.03434925600735,1.890026460671379e-05,312,1,0.0016,10,10,90139,153168154916,13590,768,42346,1.0,1730.835535898252,121.67317074574883,1609.162365152503,supercell_cmplx_scf
555,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-66.03436430915592,3.8471160337394394e-06,312,1,0.0016,10,10,93319,159298892484,13590,768,47082,1.0,1738.771861693054,121.67317074574883,1617.0986909473052,supercell_cmplx_scf
556,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-66.03436570342754,2.452844412914601e-06,312,1,0.0016,10,10,94611,161635608453,13590,768,49002,1.0,1740.1849342551768,121.67317074574883,1618.511763509428,supercell_cmplx_scf
557,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-66.03436744427309,7.119988651993481e-07,312,1,0.0016,10,10,95288,162832136496,26072,768,50154,1.0,1740.61130319273,121.67317074574883,1618.9381324469812,supercell_cmplx_scf
558,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-66.03436814116381,1.5108142292774573e-08,312,1,0.0016,10,10,95818,163754495088,26072,768,51412,1.0,1740.7892346286644,121.67317074574883,1619.1160638829156,supercell_cmplx_scf
559,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-66.0343681564753,2.0334312011982547e-10,312,1,0.0016,10,10,95990,164049501730,26072,768,51813,1.0,1740.8000283230913,121.67317074574883,1619.1268575773424,supercell_cmplx_scf
560,Li,cc-pvdz,8,kpoint,kpoint,0.008,-10.939674086661103,2.945897442430123e-06,56,8,0.0016,20,10,90633,537132486648,18696,1024,227327,3.0,6036.637995621692,167.38190397756875,5869.2560916441225,kpoint
561,Li,cc-pvdz,8,kpoint,kpoint,0.005,-10.939666889259867,4.251503794350242e-06,56,8,0.0016,20,10,93726,560236199058,18696,1024,244516,3.0,6088.512171310031,167.38190397756875,5921.130267332462,kpoint
562,Li,cc-pvdz,8,kpoint,kpoint,0.002,-10.939668468417018,2.6723466426403775e-06,56,8,0.0016,20,10,97804,588298297496,18697,1024,267166,3.0,6126.903536859548,167.38190397756875,5959.521632881979,kpoint
563,Li,cc-pvdz,8,kpoint,kpoint,0.001,-10.939671328561692,1.8779803134805206e-07,56,8,0.0016,20,10,99579,599703275073,18697,1024,277032,3.0,6134.352741316533,167.38190397756875,5966.970837338964,kpoint
564,Li,cc-pvdz,8,kpoint,kpoint,0.0005,-10.939671183939666,4.317600499348373e-08,56,8,0.0016,20,10,100547,605734240783,18697,1024,282424,3.0,6136.391648083423,167.38190397756875,5969.009744105854,kpoint
565,Li,cc-pvdz,8,kpoint,kpoint,0.0001,-10.939671167586539,2.682287814081974e-08,56,8,0.0016,20,10,101445,611219921520,36641,1024,287718,3.0,6137.15249520914,167.38190397756875,5969.7705912315705,kpoint
566,Li,cc-pvdz,8,kpoint,kpoint,1e-05,-10.939671140812655,4.899369798749831e-11,56,8,0.0016,20,10,101611,612223853703,36641,1024,289133,3.0,6137.190540168745,167.38190397756875,5969.808636191176,kpoint
567,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-87.50688087976644,1.7341706637807874e-05,416,1,0.0016,10,10,129333,318602792190,34710,1024,75749,1.0,2509.228921727834,167.3818989583032,2341.8470227695307,supercell_cmplx_scf
568,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-87.50690593149376,7.710020682338836e-06,416,1,0.0016,10,10,132387,329010025818,34710,1024,82985,1.0,2531.4177212433665,167.3818989583032,2364.035822285063,supercell_cmplx_scf
569,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-87.50689327938294,4.942090143345013e-06,416,1,0.0016,10,10,136009,339944566843,34710,1024,91572,1.0,2545.894848422029,167.3818989583032,2378.512949463726,supercell_cmplx_scf
570,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-87.50689648114363,1.740329452104561e-06,416,1,0.0016,10,10,137585,344254455370,34710,1024,95303,1.0,2548.639624263946,167.3818989583032,2381.257725305644,supercell_cmplx_scf
571,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-87.50689704986776,1.1716053194277265e-06,416,1,0.0016,10,10,138529,346729913789,34710,1024,97542,1.0,2549.474505393371,167.3818989583032,2382.092606435068,supercell_cmplx_scf
572,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-87.50689824987381,2.840073420884437e-08,416,1,0.0016,10,10,139576,349399205040,34710,1024,100025,1.0,2549.8294878954925,167.3818989583032,2382.4475889371893,supercell_cmplx_scf
573,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-87.50689822156517,9.208633855450898e-11,416,1,0.0016,10,10,139894,350198049140,34710,1024,100781,1.0,2549.84986231365,167.3818989583032,2382.467963355348,supercell_cmplx_scf
574,Li,cc-pvdz,9,kpoint,kpoint,0.008,-11.000719279673289,7.497011106138984e-06,52,9,0.0016,20,10,102755,1236862757040,34112,1152,331756,4.0,12260.79531996056,178.21514570793693,12082.580174252624,kpoint
575,Li,cc-pvdz,9,kpoint,kpoint,0.005,-11.00073285316007,6.07647567463232e-06,52,9,0.0016,20,10,105629,1279139620831,34112,1152,356274,4.0,12334.878708730575,178.21514570793693,12156.66356302264,kpoint
576,Li,cc-pvdz,9,kpoint,kpoint,0.002,-11.000727391433799,6.147494033825751e-07,52,9,0.0016,20,10,108991,1324930998994,34112,1152,384961,4.0,12382.339356888397,178.21514570793693,12204.12421118046,kpoint
577,Li,cc-pvdz,9,kpoint,kpoint,0.001,-11.000725850963262,9.257211335267357e-07,52,9,0.0016,20,10,110623,1345873379261,34112,1152,398873,4.0,12392.49804825479,178.21514570793693,12214.282902546856,kpoint
578,Li,cc-pvdz,9,kpoint,kpoint,0.0005,-11.000726595356955,1.8132744017407276e-07,52,9,0.0016,20,10,111668,1358958019504,34112,1152,407814,4.0,12395.881148908658,178.21514570793693,12217.666003200722,kpoint
579,Li,cc-pvdz,9,kpoint,kpoint,0.0001,-11.000726764235878,1.24485168839783e-08,52,9,0.0016,20,10,112986,1375170231816,34112,1152,419069,4.0,12397.437643227557,178.21514570793693,12219.22249751962,kpoint
580,Li,cc-pvdz,9,kpoint,kpoint,1e-05,-11.000726776073552,6.108429317919217e-10,52,9,0.0016,20,10,113519,1381670399130,34112,1152,423595,4.0,12397.5534267844,178.21514570793693,12219.338281076463,kpoint
581,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-99.00639594771643,0.00014807231471536397,468,1,0.0016,10,10,142837,493924061172,39025,1152,80270,1.0,3522.2441554855563,178.2151466437139,3344.0290088418424,supercell_cmplx_scf
582,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-99.00648013110157,6.388892957431835e-05,468,1,0.0016,10,10,147049,512868973358,39025,1152,90253,1.0,3552.5846017110703,178.2151466437139,3374.3694550673563,supercell_cmplx_scf
583,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-99.0065234279034,2.059212773986019e-05,468,1,0.0016,10,10,152554,535337615072,39025,1152,103302,1.0,3574.409050231944,178.2151466437139,3396.19390358823,supercell_cmplx_scf
584,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-99.00653775432733,6.265703817120993e-06,468,1,0.0016,10,10,154851,544011848481,39025,1152,108747,1.0,3578.4453174397045,178.2151466437139,3400.2301707959905,supercell_cmplx_scf
585,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-99.0065426948706,1.3251605395225852e-06,468,1,0.0016,10,10,156213,548980595604,39025,1152,111972,1.0,3579.644073443391,178.2151466437139,3401.428926799677,supercell_cmplx_scf
586,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-99.00654402903983,9.008687129608006e-09,468,1,0.0016,10,10,157656,554126628648,39025,1152,115397,1.0,3580.127821833148,178.2151466437139,3401.9126751894337,supercell_cmplx_scf
587,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-99.00654402190798,1.876841793091444e-09,468,1,0.0016,10,10,158159,555899309267,39025,1152,116586,1.0,3580.1589204628326,178.2151466437139,3401.943773819118,supercell_cmplx_scf
588,Li,cc-pvdz,12,kpoint,kpoint,0.008,-10.937939595096058,9.491595401200925e-06,56,12,0.0016,20,10,133532,2126787932696,36879,1536,563998,4.0,16223.28980836738,245.6810810356728,15977.608727331708,kpoint
589,Li,cc-pvdz,12,kpoint,kpoint,0.005,-10.937944204947938,4.881743521423232e-06,56,12,0.0016,20,10,138038,2217609872094,36879,1536,610137,4.0,16363.891059792662,245.6810810356728,16118.20997875699,kpoint
590,Li,cc-pvdz,12,kpoint,kpoint,0.002,-10.937949132321066,4.562960675968952e-08,56,12,0.0016,20,10,142804,2306403412928,36879,1536,662133,4.0,16451.10198699104,245.6810810356728,16205.42090595537,kpoint
591,Li,cc-pvdz,12,kpoint,kpoint,0.001,-10.937948929012848,1.576786115009554e-07,56,12,0.0016,20,10,144815,2341227290930,36879,1536,684508,4.0,16467.592713013448,245.6810810356728,16221.911631977777,kpoint
592,Li,cc-pvdz,12,kpoint,kpoint,0.0005,-10.937948734458931,3.522325275895355e-07,56,12,0.0016,20,10,145839,2358380698875,36879,1536,695915,4.0,16471.772261519196,245.6810810356728,16226.091180483523,kpoint
593,Li,cc-pvdz,12,kpoint,kpoint,0.0001,-10.937949077883601,8.807857554415932e-09,56,12,0.0016,20,10,146887,2375574367374,36879,1536,707570,4.0,16473.480435718124,245.6810810356728,16227.799354682453,kpoint
594,Li,cc-pvdz,12,kpoint,kpoint,1e-05,-10.937949086745395,5.3935522714709805e-11,56,12,0.0016,20,10,147192,2380519877688,36879,1536,710954,4.0,16473.56909324802,245.6810810356728,16227.888012212348,kpoint
595,Li,cc-pvdz,18,kpoint,kpoint,0.008,-10.953674003612921,1.1741423607602997e-05,56,18,0.0016,20,10,203158,8200709145912,73169,2304,1382399,5.0,41116.63632003903,363.9599024739281,40752.6764175651,kpoint
596,Li,cc-pvdz,18,kpoint,kpoint,0.005,-10.953683495746962,2.2492895670467306e-06,56,18,0.0016,20,10,209711,8535638457721,73169,2304,1494206,5.0,41458.62535593152,363.9599024739281,41094.66545345759,kpoint
597,Li,cc-pvdz,18,kpoint,kpoint,0.002,-10.953684991493464,7.535430643912377e-07,56,18,0.0016,20,10,217350,8893312123500,73169,2304,1624584,5.0,41677.72350996843,363.9599024739281,41313.7636074945,kpoint
598,Li,cc-pvdz,18,kpoint,kpoint,0.001,-10.953685852415818,1.0737928946014108e-07,56,18,0.0016,20,10,220674,9038426377350,73169,2304,1681310,5.0,41719.75629044626,363.9599024739281,41355.79638797233,kpoint
599,Li,cc-pvdz,18,kpoint,kpoint,0.0005,-10.953685676715555,6.832097376729962e-08,56,18,0.0016,20,10,222708,9124544301996,73169,2304,1715990,5.0,41732.60226845151,363.9599024739281,41368.642365977576,kpoint
600,Li,cc-pvdz,18,kpoint,kpoint,0.0001,-10.953685725160877,1.9875651346978884e-08,56,18,0.0016,20,10,224683,9206514443676,73169,2304,1749711,5.0,41737.37480917811,363.9599024739281,41373.41490670418,kpoint
601,Li,cc-pvdz,18,kpoint,kpoint,1e-05,-10.95368574534442,3.078906019027272e-10,56,18,0.0016,20,10,225441,9237648548223,73169,2304,1762638,5.0,41737.71177687522,363.9599024739281,41373.75187440129,kpoint
602,Li,cc-pvdz,27,kpoint,kpoint,0.008,-10.950910710576219,1.1769335319655738e-05,52,27,0.0016,20,10,296304,29264891830368,68440,3456,3359974,5.0,100602.67083992364,543.2136034568874,100059.45723646675,kpoint
603,Li,cc-pvdz,27,kpoint,kpoint,0.005,-10.950915288274228,7.191637310555166e-06,52,27,0.0016,20,10,308930,30771739414260,68440,3456,3641020,5.0,101459.34776195654,543.2136034568874,100916.13415849966,kpoint
604,Li,cc-pvdz,27,kpoint,kpoint,0.002,-10.95092082359826,1.6563132785307744e-06,52,27,0.0016,20,10,324804,32538561353064,68440,3456,3994397,5.0,102041.55780908544,543.2136034568874,101498.34420562856,kpoint
605,Li,cc-pvdz,27,kpoint,kpoint,0.001,-10.950921534442978,9.454685603316193e-07,52,27,0.0016,20,10,332808,33383192042088,68440,3456,4172577,5.0,102172.54420049228,543.2136034568874,101629.33059703538,kpoint
606,Li,cc-pvdz,27,kpoint,kpoint,0.0005,-10.950922411542692,6.836884658412146e-08,52,27,0.0016,20,10,337930,33911954063440,135161,3456,4295220,5.0,102217.7149926635,543.2136034568874,101674.50138920662,kpoint
607,Li,cc-pvdz,27,kpoint,kpoint,0.0001,-10.950922464480431,1.543110705881645e-08,52,27,0.0016,20,10,342010,34327692132340,135161,3456,4434435,5.0,102236.4845096144,543.2136034568874,101693.27090615752,kpoint
608,Li,cc-pvdz,27,kpoint,kpoint,1e-05,-10.950922479760289,1.5124967944757373e-10,52,27,0.0016,20,10,343890,34516909541610,135161,3456,4498753,5.0,102238.02751820964,543.2136034568874,101694.81391475275,kpoint
609,Li,cc-pvtz,1,kpoint,kpoint,0.008,-11.147232852683496,2.287518912602593e-05,80,1,0.0016,20,10,28457,3709227665,3600,128,1847,1.0,132.76785860924315,47.14537590327033,85.62248270597283,kpoint
610,Li,cc-pvtz,1,kpoint,kpoint,0.005,-11.14725496760131,7.602713125720584e-07,80,1,0.0016,20,10,28543,3724576070,3600,128,1891,1.0,132.9151372715762,47.14537590327033,85.76976136830585,kpoint
611,Li,cc-pvtz,1,kpoint,kpoint,0.002,-11.14725436526045,1.3626121724286122e-06,80,1,0.0016,20,10,28590,3731967060,3600,128,1917,1.0,132.95998728572852,47.14537590327033,85.81461138245818,kpoint
612,Li,cc-pvtz,1,kpoint,kpoint,0.001,-11.14725573402501,6.152387044267016e-09,80,1,0.0016,20,10,28650,3740400750,3600,128,1949,1.0,132.98206729501567,47.14537590327033,85.83669139174533,kpoint
613,Li,cc-pvtz,1,kpoint,kpoint,0.0005,-11.147255732614616,4.741993464563166e-09,80,1,0.0016,20,10,28660,3741763620,3600,128,1953,1.0,132.98388840533696,47.14537590327033,85.83851250206664,kpoint
614,Li,cc-pvtz,1,kpoint,kpoint,0.0001,-11.147255728007977,1.3535483844862028e-10,80,1,0.0016,20,10,28663,3742155291,3600,128,1955,1.0,132.98411793929432,47.14537590327033,85.83874203602399,kpoint
615,Li,cc-pvtz,1,kpoint,kpoint,1e-05,-11.147255727874553,1.9308998844280723e-12,80,1,0.0016,20,10,28669,3742967302,3600,128,1959,1.0,132.98426934200367,47.14537590327033,85.83889343873334,kpoint
616,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.147232854282786,2.2875190341054008e-05,80,1,0.0016,10,10,15657,2040811665,1990,128,1847,1.0,132.7678586000896,47.14537590962232,85.62248269046728,supercell_cmplx_scf
617,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.147254969202278,7.602708489429233e-07,80,1,0.0016,10,10,15743,2054304070,1990,128,1891,1.0,132.91513728466836,47.14537590962232,85.76976137504603,supercell_cmplx_scf
618,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.147254366861178,1.3626119486076504e-06,80,1,0.0016,10,10,15790,2061131860,1990,128,1917,1.0,132.9599873099377,47.14537590962232,85.81461140031539,supercell_cmplx_scf
619,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.147255735625516,6.152388820623855e-09,80,1,0.0016,10,10,15850,2069296750,1990,128,1949,1.0,132.98206731975205,47.14537590962232,85.83669141012973,supercell_cmplx_scf
620,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.14725573421512,4.741993464563166e-09,80,1,0.0016,10,10,15860,2070634020,1990,128,1953,1.0,132.98388843008027,47.14537590962232,85.83851252045795,supercell_cmplx_scf
621,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.147255729608482,1.3535483844862028e-10,80,1,0.0016,10,10,15863,2071025691,1990,128,1955,1.0,132.9841179640457,47.14537590962232,85.83874205442339,supercell_cmplx_scf
622,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.147255729475056,1.929123527588672e-12,80,1,0.0016,10,10,15869,2071824902,1990,128,1959,1.0,132.98426936684066,47.14537590962232,85.83889345721833,supercell_cmplx_scf
623,Li,cc-pvtz,2,kpoint,kpoint,0.008,-11.041465062120155,1.574669473214385e-05,80,2,0.0016,20,10,44599,39720984375,6893,256,17525,1.0,907.1826615404332,86.03470433159441,821.1479572088389,kpoint
624,Li,cc-pvtz,2,kpoint,kpoint,0.005,-11.041480269423941,5.393909461304247e-07,80,2,0.0016,20,10,44955,40106198655,6893,256,18020,1.0,908.7265643887712,86.03470433159441,822.6918600571767,kpoint
625,Li,cc-pvtz,2,kpoint,kpoint,0.002,-11.041481564535477,7.557205901065345e-07,80,2,0.0016,20,10,45323,40472713832,6893,256,18532,1.0,909.585557785809,86.03470433159441,823.5508534542146,kpoint
626,Li,cc-pvtz,2,kpoint,kpoint,0.001,-11.041480966218534,1.574036474494278e-07,80,2,0.0016,20,10,45461,40602582930,6893,256,18723,1.0,909.7346029733696,86.03470433159441,823.6998986417752,kpoint
627,Li,cc-pvtz,2,kpoint,kpoint,0.0005,-11.041480974464587,1.656497001789603e-07,80,2,0.0016,20,10,45506,40643774912,6893,256,18786,1.0,909.75639658664,86.03470433159441,823.7216922550455,kpoint
628,Li,cc-pvtz,2,kpoint,kpoint,0.0001,-11.041480795471559,1.3343328220116746e-08,80,2,0.0016,20,10,45606,40734093444,6893,256,18927,1.0,909.7791382221568,86.03470433159441,823.7444338905625,kpoint
629,Li,cc-pvtz,2,kpoint,kpoint,1e-05,-11.04148080873427,8.061640244250157e-11,80,2,0.0016,20,10,45624,40750216200,6893,256,18949,1.0,909.7797238804432,86.03470433159441,823.7450195488489,kpoint
630,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-22.082956535704533,4.888274421688266e-06,160,1,0.0016,10,10,35474,18912821204,7044,256,7610,1.0,543.0572554009706,86.03471657611885,457.0225388248517,supercell_cmplx_scf
631,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-22.08296067138865,7.525903029659275e-07,160,1,0.0016,10,10,35687,19051861820,7044,256,7838,1.0,543.7846433480752,86.03471657611885,457.7499267719563,supercell_cmplx_scf
632,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-22.08295989547135,1.5285076031545941e-06,160,1,0.0016,10,10,35879,19166812953,7044,256,8043,1.0,544.1383648243088,86.03471657611885,458.10364824819,supercell_cmplx_scf
633,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-22.082961559549673,1.355707190953126e-07,160,1,0.0016,10,10,35978,19222145950,7045,256,8133,1.0,544.2073134709699,86.03471657611885,458.1725968948511,supercell_cmplx_scf
634,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-22.082961442347642,1.836868790405788e-08,160,1,0.0016,10,10,36013,19241421783,7045,256,8176,1.0,544.223422761287,86.03471657611885,458.18870618516814,supercell_cmplx_scf
635,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-22.08296142056753,3.411425808508284e-09,160,1,0.0016,10,10,36054,19263544038,7045,256,8219,1.0,544.2299803105554,86.03471657611885,458.1952637344365,supercell_cmplx_scf
636,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-22.082961423978954,0.0,160,1,0.0016,10,10,36057,19265146929,7045,256,8224,1.0,544.2301098281455,86.03471657611885,458.1953932520267,supercell_cmplx_scf
637,Li,cc-pvtz,4,kpoint,kpoint,0.008,-10.99101026126157,8.971761930709476e-06,84,4,0.0016,20,10,79606,321889726816,14138,512,93661,2.0,4118.71161509431,168.18819223079242,3950.5234228635177,kpoint
638,Li,cc-pvtz,4,kpoint,kpoint,0.005,-10.991007404269421,1.1828754079346027e-05,84,4,0.0016,20,10,80691,327030778698,14138,512,96677,2.0,4128.226860662368,168.18819223079242,3960.038668431576,kpoint
639,Li,cc-pvtz,4,kpoint,kpoint,0.002,-10.99101870166083,5.31362671196689e-07,84,4,0.0016,20,10,81994,332812662072,14138,512,100305,2.0,4134.450269647663,168.18819223079242,3966.262077416871,kpoint
640,Li,cc-pvtz,4,kpoint,kpoint,0.001,-10.991019297848363,6.482486192282977e-08,84,4,0.0016,20,10,82433,334667016411,14138,512,101525,2.0,4135.346201683942,168.18819223079242,3967.1580094531496,kpoint
641,Li,cc-pvtz,4,kpoint,kpoint,0.0005,-10.991019086182627,1.4684087368266319e-07,84,4,0.0016,20,10,82674,335665782162,14138,512,102200,2.0,4135.596201847119,168.18819223079242,3967.408009616327,kpoint
642,Li,cc-pvtz,4,kpoint,kpoint,0.0001,-10.991019241001734,7.978233185212957e-09,84,4,0.0016,20,10,83003,337012432732,14138,512,103115,2.0,4135.730414266011,168.18819223079242,3967.542222035219,kpoint
643,Li,cc-pvtz,4,kpoint,kpoint,1e-05,-10.991019233829629,8.061284972882277e-10,84,4,0.0016,20,10,83058,337236078384,14138,512,103262,2.0,4135.734491474651,168.18819223079242,3967.546299243859,kpoint
644,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-43.94185588526495,2.1733482391539383e-05,320,1,0.0016,10,10,83765,161533766240,13936,512,32766,1.0,1964.267493835425,168.18821887390985,1796.0792749615152,supercell_cmplx_scf
645,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-43.9418775410656,7.768174015154727e-08,320,1,0.0016,10,10,84759,163769898897,13936,512,33963,1.0,1968.10457480249,168.18821887390985,1799.9163559285803,supercell_cmplx_scf
646,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-43.941875137237865,2.4815094761265755e-06,320,1,0.0016,10,10,85775,165910636850,13936,512,35189,1.0,1970.2147383693568,168.18821887390985,1802.0265194954468,supercell_cmplx_scf
647,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-43.941876826153816,7.925935250341354e-07,320,1,0.0016,10,10,86140,166644290500,13936,512,35632,1.0,1970.5412021101813,168.18821887390985,1802.352983236272,supercell_cmplx_scf
648,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-43.941877295043426,3.2370391522817954e-07,320,1,0.0016,10,10,86354,167066493180,13936,512,35890,1.0,1970.637761121224,168.18821887390985,1802.4495422473144,supercell_cmplx_scf
649,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-43.94187759883112,1.9916221560833947e-08,320,1,0.0016,10,10,86583,167512909347,13936,512,36166,1.0,1970.6781381439575,168.18821887390985,1802.489919270048,supercell_cmplx_scf
650,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-43.94187761944546,6.98115343311656e-10,320,1,0.0016,10,10,86649,167640773439,13936,512,36246,1.0,1970.6802554081,168.18821887390985,1802.4920365341895,supercell_cmplx_scf
651,Li,cc-pvtz,6,kpoint,kpoint,0.008,-11.035681843292666,9.28148481982305e-06,84,6,0.0016,20,10,112881,1357205965254,27767,768,242167,3.0,12246.867109251896,242.19927122719005,12004.667838024709,kpoint
652,Li,cc-pvtz,6,kpoint,kpoint,0.005,-11.035689437197316,1.6875801698290616e-06,84,6,0.0016,20,10,114341,1377642912527,27767,768,250280,3.0,12272.54906374631,242.19927122719005,12030.34979251912,kpoint
653,Li,cc-pvtz,6,kpoint,kpoint,0.002,-11.035691037314706,8.746278012949915e-08,84,6,0.0016,20,10,115911,1398265341237,27767,768,259025,3.0,12287.54242881186,242.19927122719005,12045.343157584672,kpoint
654,Li,cc-pvtz,6,kpoint,kpoint,0.001,-11.03569157694233,4.5216484423349357e-07,84,6,0.0016,20,10,116473,1405308475690,27768,768,262089,3.0,12289.847886501448,242.19927122719005,12047.648615274258,kpoint
655,Li,cc-pvtz,6,kpoint,kpoint,0.0005,-11.03569114002448,1.5246994777839973e-08,84,6,0.0016,20,10,116720,1408347138320,27768,768,263454,3.0,12290.357919706465,242.19927122719005,12048.158648479272,kpoint
656,Li,cc-pvtz,6,kpoint,kpoint,0.0001,-11.035691123077706,1.699779872410545e-09,84,6,0.0016,20,10,117009,1411860899331,27768,768,265071,3.0,12290.589965346908,242.19927122719005,12048.390694119718,kpoint
657,Li,cc-pvtz,6,kpoint,kpoint,1e-05,-11.035691124778387,9.00612917575927e-13,84,6,0.0016,20,10,117078,1412694641982,27768,768,265466,3.0,12290.5999497807,242.19927122719005,12048.40067855351,kpoint
658,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-66.01802057749396,4.1167938917396896e-05,480,1,0.0016,10,10,140260,614290690820,20819,768,71360,1.0,4461.081091525833,242.19931795315784,4218.881773572674,supercell_cmplx_scf
659,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-66.01804141640851,2.032902436610584e-05,480,1,0.0016,10,10,142792,627062072104,20819,768,75125,1.0,4473.080903089097,242.19931795315784,4230.881585135939,supercell_cmplx_scf
660,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-66.01805676220975,4.983223121257652e-06,480,1,0.0016,10,10,144827,636976663130,40021,768,79098,1.0,4479.9595442556665,242.19931795315784,4237.760226302508,supercell_cmplx_scf
661,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-66.0180602075589,1.5378739703919564e-06,480,1,0.0016,10,10,145456,639901962592,40021,768,80588,1.0,4481.071846337937,242.19931795315784,4238.872528384779,supercell_cmplx_scf
662,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-66.0180615159548,2.2947807565287803e-07,480,1,0.0016,10,10,145829,641589851716,40021,768,81467,1.0,4481.399614853041,242.19931795315784,4239.200296899883,supercell_cmplx_scf
663,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-66.01806172700431,1.8428565340400382e-08,480,1,0.0016,10,10,146165,643084489140,40021,768,82261,1.0,4481.513700883039,242.19931795315784,4239.314382929881,supercell_cmplx_scf
664,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-66.01806174494676,4.861107072429149e-10,480,1,0.0016,10,10,146250,643459342500,40021,768,82464,1.0,4481.519353801817,242.19931795315784,4239.320035848658,supercell_cmplx_scf
665,Li,cc-pvtz,8,kpoint,kpoint,0.008,-10.968142304335027,9.860697511854255e-06,84,8,0.0016,20,10,146161,2378489645880,27939,1024,420880,3.0,16575.6222591915,333.40776173665483,16242.214497454845,kpoint
666,Li,cc-pvtz,8,kpoint,kpoint,0.005,-10.968139181429455,1.2983603083327466e-05,84,8,0.0016,20,10,148562,2424751266074,54843,1024,436426,3.0,16624.91962865933,333.40776173665483,16291.511866922672,kpoint
667,Li,cc-pvtz,8,kpoint,kpoint,0.002,-10.968151124279817,1.0407527213374124e-06,84,8,0.0016,20,10,150600,2462483340600,54843,1024,453821,3.0,16655.145283219408,333.40776173665483,16321.737521482752,kpoint
668,Li,cc-pvtz,8,kpoint,kpoint,0.001,-10.968152069232511,9.580002746645278e-08,84,8,0.0016,20,10,151307,2474700428044,54843,1024,459867,3.0,16659.566716221656,333.40776173665483,16326.158954485,kpoint
669,Li,cc-pvtz,8,kpoint,kpoint,0.0005,-10.96815203847266,1.2655987902121524e-07,84,8,0.0016,20,10,151796,2482927323796,54843,1024,464040,3.0,16661.10422331234,333.40776173665483,16327.696461575684,kpoint
670,Li,cc-pvtz,8,kpoint,kpoint,0.0001,-10.968152168908459,3.875920029372537e-09,84,8,0.0016,20,10,152306,2491363367108,54843,1024,468393,3.0,16661.732038241666,333.40776173665483,16328.324276505007,kpoint
671,Li,cc-pvtz,8,kpoint,kpoint,1e-05,-10.968152165056956,2.4417801114395843e-11,84,8,0.0016,20,10,152406,2493002024622,54843,1024,469244,3.0,16661.751592949582,333.40776173665483,16328.343831212927,kpoint
672,LiCl,cc-pvdz,1,kpoint,kpoint,0.008,-20.36341990007412,6.594084389277555e-05,52,1,0.0016,20,10,19348,1372701904,2393,232,1426,1.0,72.26608817811268,34.29244878766533,37.97363939044735,kpoint
673,LiCl,cc-pvdz,1,kpoint,kpoint,0.005,-20.363415313172286,6.135394205841749e-05,52,1,0.0016,20,10,19639,1402047849,2393,232,1581,1.0,72.7175178264759,34.29244878766533,38.42506903881057,kpoint
674,LiCl,cc-pvdz,1,kpoint,kpoint,0.002,-20.363319493361587,3.446586864086498e-05,52,1,0.0016,20,10,19942,1429342850,2393,232,1756,1.0,73.0071691264362,34.29244878766533,38.71472033877087,kpoint
675,LiCl,cc-pvdz,1,kpoint,kpoint,0.001,-20.363345525520895,8.433709332678063e-06,52,1,0.0016,20,10,20149,1445851942,2393,232,1883,1.0,73.09143578845799,34.29244878766533,38.79898700079266,kpoint
676,LiCl,cc-pvdz,1,kpoint,kpoint,0.0005,-20.363351896731302,2.0624989254258708e-06,52,1,0.0016,20,10,20284,1456127508,2393,232,1965,1.0,73.12160097556816,34.29244878766533,38.82915218790284,kpoint
677,LiCl,cc-pvdz,1,kpoint,kpoint,0.0001,-20.363353961433955,2.203726978677878e-09,52,1,0.0016,20,10,20396,1464371612,2394,232,2027,1.0,73.13086766199174,34.29244878766533,38.838418874326415,kpoint
678,LiCl,cc-pvdz,1,kpoint,kpoint,1e-05,-20.363353959419292,1.8906476384472626e-10,52,1,0.0016,20,10,20406,1465089582,2394,232,2033,1.0,73.13102685900023,34.29244878766533,38.838578071334894,kpoint
679,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.36341995131396,6.594100340606701e-05,52,1,0.0016,10,10,11028,782414544,1343,232,1426,1.0,72.26608817862675,34.29244878795223,37.973639390674506,supercell_cmplx_scf
680,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.363415364239366,6.135392881034818e-05,52,1,0.0016,10,10,11319,808074729,1343,232,1581,1.0,72.71751782702626,34.29244878795223,38.42506903907403,supercell_cmplx_scf
681,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.363319544461113,3.446584944200026e-05,52,1,0.0016,10,10,11622,833006850,1343,232,1756,1.0,73.00716912667063,34.29244878795223,38.7147203387184,supercell_cmplx_scf
682,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.363345576618784,8.433691771614349e-06,52,1,0.0016,10,10,11829,848825382,1343,232,1883,1.0,73.09143578873574,34.29244878795223,38.7989870007835,supercell_cmplx_scf
683,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.363351947815595,2.0624949605974052e-06,52,1,0.0016,10,10,11964,858859668,1343,232,1965,1.0,73.12160097578268,34.29244878795223,38.829152187830445,supercell_cmplx_scf
684,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.36335401251427,2.2037163205368415e-09,52,1,0.0016,10,10,12076,867020572,1344,232,2027,1.0,73.13086766200485,34.29244878795223,38.83841887405262,supercell_cmplx_scf
685,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.36335401049962,1.8906476384472626e-10,52,1,0.0016,10,10,12086,867738542,1344,232,2033,1.0,73.13102685900267,34.29244878795223,38.83857807105044,supercell_cmplx_scf
686,LiCl,cc-pvdz,2,kpoint,kpoint,0.008,-20.410368039439998,0.00019846635571241222,52,2,0.0016,20,10,31808,12942388928,4535,464,14057,1.0,414.45550470684464,63.04214961947415,351.4133550873705,kpoint
687,LiCl,cc-pvdz,2,kpoint,kpoint,0.005,-20.410403313692825,0.00023374060853953438,52,2,0.0016,20,10,33522,13852195494,4536,464,16427,1.0,420.9095402926466,63.04214961947415,357.86739067317245,kpoint
688,LiCl,cc-pvdz,2,kpoint,kpoint,0.002,-20.410158759672985,1.0813411300603093e-05,52,2,0.0016,20,10,35279,14774845200,8698,464,20086,1.0,426.5856744968765,63.04214961947415,363.5435248774023,kpoint
689,LiCl,cc-pvdz,2,kpoint,kpoint,0.001,-20.410165742399798,3.830684487837743e-06,52,2,0.0016,20,10,36326,15269161862,8698,464,22320,1.0,428.1508305843074,63.04214961947415,365.1086809648333,kpoint
690,LiCl,cc-pvdz,2,kpoint,kpoint,0.0005,-20.41016639059821,3.1824860755591544e-06,52,2,0.0016,20,10,37134,15631631568,8698,464,24042,1.0,428.7775871072429,63.04214961947415,365.7354374877688,kpoint
691,LiCl,cc-pvdz,2,kpoint,kpoint,0.0001,-20.41016987380632,3.0072203571762657e-07,52,2,0.0016,20,10,38214,16098106068,8698,464,26346,1.0,429.0929371945402,63.04214961947415,366.05078757506607,kpoint
692,LiCl,cc-pvdz,2,kpoint,kpoint,1e-05,-20.41016957449556,1.4112728763393534e-09,52,2,0.0016,20,10,38555,16242488955,8698,464,27137,1.0,429.1124763292372,63.04214961947415,366.07032670976304,kpoint
693,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-40.82036420952595,2.4975197895571455e-05,104,1,0.0016,10,10,24926,6220956302,4629,464,6223,1.0,254.21661148222196,63.04214607660843,191.17446540561352,supercell_cmplx_scf
694,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-40.82027804731761,6.11870104449963e-05,104,1,0.0016,10,10,25712,6479089744,4629,464,7061,1.0,256.6710394749452,63.04214607660843,193.6288933983368,supercell_cmplx_scf
695,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-40.82031726888316,2.19654448940787e-05,104,1,0.0016,10,10,26996,6859872572,4630,464,8429,1.0,258.8308431424284,63.04214607660843,195.78869706581995,supercell_cmplx_scf
696,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-40.820327069419164,1.2164908888223636e-05,104,1,0.0016,10,10,27783,7076746845,4630,464,9306,1.0,259.4505270418393,63.04214607660843,196.40838096523083,supercell_cmplx_scf
697,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-40.820336680490286,2.553837767038658e-06,104,1,0.0016,10,10,28323,7220750589,4630,464,9945,1.0,259.68204168747866,63.04214607660843,196.6398956108702,supercell_cmplx_scf
698,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-40.82033925527074,2.0942685807767702e-08,104,1,0.0016,10,10,29071,7414849260,4630,464,10831,1.0,259.80130748602653,63.04214607660843,196.75916140941808,supercell_cmplx_scf
699,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-40.820339224908274,9.41977873480937e-09,104,1,0.0016,10,10,29521,7529980512,4630,464,11366,1.0,259.8138627101117,63.04214607660843,196.7717166335033,supercell_cmplx_scf
700,LiCl,cc-pvdz,4,kpoint,kpoint,0.008,-20.471190158654036,0.000170217206456158,52,4,0.0016,20,10,55218,100108025280,17147,928,71235,2.0,1846.66536981874,125.48356932835136,1721.1818004903887,kpoint
701,LiCl,cc-pvdz,4,kpoint,kpoint,0.005,-20.471199947230417,0.00018000578283761115,52,4,0.0016,20,10,58018,107009559560,17147,928,83189,2.0,1878.710193111804,125.48356932835136,1753.2266237834524,kpoint
702,LiCl,cc-pvdz,4,kpoint,kpoint,0.002,-20.47100973667029,1.0204777289857248e-05,52,4,0.0016,20,10,62769,117670345233,17147,928,103454,2.0,1909.5092342567684,125.48356932835136,1784.025664928417,kpoint
703,LiCl,cc-pvdz,4,kpoint,kpoint,0.001,-20.471025331581117,5.390133537730435e-06,52,4,0.0016,20,10,65252,122854312284,17147,928,115205,2.0,1917.770144330349,125.48356932835136,1792.2865750019976,kpoint
704,LiCl,cc-pvdz,4,kpoint,kpoint,0.0005,-20.47102200642976,2.0649821799167967e-06,52,4,0.0016,20,10,67166,126680986608,17147,928,124633,2.0,1921.1531563381343,125.48356932835136,1795.669587009783,kpoint
705,LiCl,cc-pvdz,4,kpoint,kpoint,0.0001,-20.47102010881654,1.673689595804717e-07,52,4,0.0016,20,10,69503,131196851429,17148,928,136285,2.0,1922.73647284359,125.48356932835136,1797.2529035152386,kpoint
706,LiCl,cc-pvdz,4,kpoint,kpoint,1e-05,-20.471019944941755,3.494175615514905e-09,52,4,0.0016,20,10,70474,133038491558,17148,928,141264,2.0,1922.8629008167936,125.48356932835136,1797.3793314884424,kpoint
707,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-81.88341584554773,0.0006638974058290614,208,1,0.0016,10,10,56449,44951693476,9112,928,22371,1.0,811.1289187741767,125.48356664490989,685.6453521292668,supercell_cmplx_scf
708,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-81.8836806625277,0.000399080425864895,208,1,0.0016,10,10,59278,47765145396,9112,928,25726,1.0,820.7623722555044,125.48356664490989,695.2788056105945,supercell_cmplx_scf
709,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-81.88402466587966,5.507707389540428e-05,208,1,0.0016,10,10,63930,52123471530,9112,928,32037,1.0,830.4785848625663,125.48356664490989,704.9950182176565,supercell_cmplx_scf
710,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-81.88407780330094,1.9396526198534048e-06,208,1,0.0016,10,10,66073,54056237417,17435,928,36092,1.0,833.3392173075297,125.48356664490989,707.8556506626198,supercell_cmplx_scf
711,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-81.88407655228742,3.1906661348557463e-06,208,1,0.0016,10,10,67541,55335260644,17435,928,39362,1.0,834.5157046347161,125.48356664490989,709.0321379898063,supercell_cmplx_scf
712,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-81.88407953847056,2.0448300119824125e-07,208,1,0.0016,10,10,69546,57021460860,17435,928,44120,1.0,835.153137751608,125.48356664490989,709.6695711066982,supercell_cmplx_scf
713,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-81.88407973191755,1.1036007663278724e-08,208,1,0.0016,10,10,70607,57895621790,17435,928,46630,1.0,835.2144276497697,125.48356664490989,709.7308610048599,supercell_cmplx_scf
714,LiCl,cc-pvdz,6,kpoint,kpoint,0.008,-20.46778302035304,0.0007883579820173736,52,6,0.0016,20,10,79733,424112823479,17265,1392,186311,3.0,5418.054640351232,185.07262226954336,5232.982018081689,kpoint
715,LiCl,cc-pvdz,6,kpoint,kpoint,0.005,-20.467318926939328,0.0003242645683059209,52,6,0.0016,20,10,85432,461653853456,17265,1392,218023,3.0,5504.222023895089,185.07262226954336,5319.149401625546,kpoint
716,LiCl,cc-pvdz,6,kpoint,kpoint,0.002,-20.467014894051783,2.0231680760929294e-05,52,6,0.0016,20,10,94510,518075277980,33930,1392,269540,3.0,5583.6113178610085,185.07262226954336,5398.5386955914655,kpoint
717,LiCl,cc-pvdz,6,kpoint,kpoint,0.001,-20.467001205446334,6.5430753117823315e-06,52,6,0.0016,20,10,98078,539708914612,33930,1392,299986,3.0,5605.160672916809,185.07262226954336,5420.088050647266,kpoint
718,LiCl,cc-pvdz,6,kpoint,kpoint,0.0005,-20.466995558014744,8.95643722742534e-07,52,6,0.0016,20,10,100895,556065842140,33930,1392,324018,3.0,5613.796364942624,185.07262226954336,5428.723742673081,kpoint
719,LiCl,cc-pvdz,6,kpoint,kpoint,0.0001,-20.466994609272344,5.309867745495467e-08,52,6,0.0016,20,10,104602,576940489956,33930,1392,355656,3.0,5618.121035996787,185.07262226954336,5433.048413727244,kpoint
720,LiCl,cc-pvdz,6,kpoint,kpoint,1e-05,-20.466994664707293,2.336271620606567e-09,52,6,0.0016,20,10,106378,586774239808,33930,1392,370797,3.0,5618.485724717074,185.07262226954336,5433.413102447531,kpoint
721,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-122.80065901124347,0.0013090855756132669,312,1,0.0016,10,10,93109,164081521468,13586,1392,46496,1.0,1795.015142363499,185.0726220476864,1609.9425203158128,supercell_cmplx_scf
722,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-122.80115343879287,0.0008146580262149428,312,1,0.0016,10,10,97152,173275643904,26068,1392,54135,1.0,1816.7102727559468,185.0726220476864,1631.6376507082605,supercell_cmplx_scf
723,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-122.80180903013466,0.00015906668441800775,312,1,0.0016,10,10,103235,186338968530,26069,1392,68518,1.0,1838.5554709405335,185.0726220476864,1653.4828488928474,supercell_cmplx_scf
724,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-122.80193909198502,2.9004834061652218e-05,312,1,0.0016,10,10,107412,194606483712,26069,1392,78422,1.0,1845.459086344536,185.0726220476864,1660.38646429685,supercell_cmplx_scf
725,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-122.80196264060898,5.4562101041710775e-06,312,1,0.0016,10,10,110893,201233313166,26069,1392,86670,1.0,1848.399183464444,185.0726220476864,1663.3265614167578,supercell_cmplx_scf
726,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-122.8019677789499,3.1786917986664776e-07,312,1,0.0016,10,10,116312,211263882760,26069,1392,99520,1.0,1850.1230192438225,185.0726220476864,1665.050397196136,supercell_cmplx_scf
727,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-122.8019680816137,1.52053871715907e-08,312,1,0.0016,10,10,119373,216844038825,26069,1392,106771,1.0,1850.2971475213965,185.0726220476864,1665.22452547371,supercell_cmplx_scf
728,LiCl,cc-pvdz,8,kpoint,kpoint,0.008,-20.499804086940326,0.00021316990238418043,52,8,0.0016,20,10,100528,764465678640,34042,1856,313530,3.0,7745.884594392017,250.46442197424184,7495.420172417775,kpoint
729,LiCl,cc-pvdz,8,kpoint,kpoint,0.005,-20.499769458590844,0.0001785415529020895,52,8,0.0016,20,10,106744,826511640152,34042,1856,366590,3.0,7886.8863285067455,250.46442197424184,7636.421906532503,kpoint
730,LiCl,cc-pvdz,8,kpoint,kpoint,0.002,-20.499594222428055,3.305390112728901e-06,52,8,0.0016,20,10,116895,920820139665,34042,1856,457381,3.0,8023.778584835784,250.46442197424184,7773.314162861542,kpoint
731,LiCl,cc-pvdz,8,kpoint,kpoint,0.001,-20.499599222390742,8.3053528001642e-06,52,8,0.0016,20,10,122167,966730071895,34042,1856,509281,3.0,8060.303807304029,250.46442197424184,7809.839385329787,kpoint
732,LiCl,cc-pvdz,8,kpoint,kpoint,0.0005,-20.499593885922756,2.9688848144360236e-06,52,8,0.0016,20,10,126336,1001575257984,34043,1856,551225,3.0,8075.260438738021,250.46442197424184,7824.796016763778,kpoint
733,LiCl,cc-pvdz,8,kpoint,kpoint,0.0001,-20.499590897182344,1.9855598054618895e-08,52,8,0.0016,20,10,131202,1041020694576,34043,1856,601070,3.0,8082.003080590172,250.46442197424184,7831.53865861593,kpoint
734,LiCl,cc-pvdz,8,kpoint,kpoint,1e-05,-20.49959091837229,1.334349519765965e-09,52,8,0.0016,20,10,133405,1058576812705,34043,1856,623682,3.0,8082.586749787227,250.46442197424184,7832.122327812985,kpoint
735,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-163.99407145540934,0.002656170190618923,416,1,0.0016,10,10,131522,328407672038,34711,1856,80253,1.0,2543.401239139353,250.4644199902604,2292.936819149093,supercell_cmplx_scf
736,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-163.9953226622063,0.001404963393667913,416,1,0.0016,10,10,136919,346718477591,34711,1856,93048,1.0,2579.367864509583,250.4644199902604,2328.9034445193224,supercell_cmplx_scf
737,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-163.99647031231635,0.000257313283611893,416,1,0.0016,10,10,147215,378088751340,34711,1856,117455,1.0,2616.024349218524,250.4644199902604,2365.559929228263,supercell_cmplx_scf
738,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-163.99665746801477,7.015758518491566e-05,416,1,0.0016,10,10,154132,397573629552,34712,1856,133869,1.0,2627.391317776336,250.4644199902604,2376.926897786076,supercell_cmplx_scf
739,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-163.99671806630164,9.559298320027665e-06,416,1,0.0016,10,10,159866,413139465676,34712,1856,147714,1.0,2632.331231703016,250.4644199902604,2381.8668117127554,supercell_cmplx_scf
740,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-163.99672697776958,6.478303760104609e-07,416,1,0.0016,10,10,168406,435672889834,34712,1856,168518,1.0,2635.135364238786,250.4644199902604,2384.6709442485258,supercell_cmplx_scf
741,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-163.99672759140336,3.4196602882730076e-08,416,1,0.0016,10,10,172723,446885699731,34712,1856,179354,1.0,2635.3982711665008,250.4644199902604,2384.9338511762403,supercell_cmplx_scf
742,LiCl,cc-pvdz,9,kpoint,kpoint,0.008,-20.46680733913341,0.0008819154509609461,52,9,0.0016,20,10,113971,1500163004483,34114,2088,424734,4.0,13407.388561189451,272.4000464404025,13134.988514749051,kpoint
743,LiCl,cc-pvdz,9,kpoint,kpoint,0.005,-20.466276066763218,0.0003506430807682648,52,9,0.0016,20,10,121431,1621853686425,34114,2088,497995,4.0,13604.487938925511,272.4000464404025,13332.087892485111,kpoint
744,LiCl,cc-pvdz,9,kpoint,kpoint,0.002,-20.465932729599974,7.305917524291772e-06,52,9,0.0016,20,10,132710,1795456416120,34115,2088,612300,4.0,13780.701350337127,272.4000464404025,13508.301303896726,kpoint
745,LiCl,cc-pvdz,9,kpoint,kpoint,0.001,-20.465928373606896,2.9499244469377572e-06,52,9,0.0016,20,10,138668,1882362771468,34115,2088,677729,4.0,13826.974183224838,272.4000464404025,13554.574136784437,kpoint
746,LiCl,cc-pvdz,9,kpoint,kpoint,0.0005,-20.465925245923817,1.777586327023073e-07,52,9,0.0016,20,10,143110,1945185180180,34115,2088,727165,4.0,13844.93953888901,272.4000464404025,13572.539492448608,kpoint
747,LiCl,cc-pvdz,9,kpoint,kpoint,0.0001,-20.465925347047556,7.663489398623824e-08,52,9,0.0016,20,10,148808,2023903382160,34115,2088,790569,4.0,13853.629896643764,272.4000464404025,13581.22985020336,kpoint
748,LiCl,cc-pvdz,9,kpoint,kpoint,1e-05,-20.465925418521515,5.160934790637839e-09,52,9,0.0016,20,10,151709,2063473756225,34115,2088,822899,4.0,13854.398856953148,272.4000464404025,13581.998810512743,kpoint
749,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-184.19002768562225,0.003300992048508533,468,1,0.0016,10,10,149025,540951957525,39027,2088,94209,1.0,3697.426929784991,272.4000482018489,3425.026881583142,supercell_cmplx_scf
750,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-184.19153102195932,0.001797655711442303,468,1,0.0016,10,10,156029,573473043354,39027,2088,110816,1.0,3743.757852330088,272.4000482018489,3471.357804128239,supercell_cmplx_scf
751,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-184.19295982223633,0.0003688554344307704,468,1,0.0016,10,10,169416,630644961024,39028,2088,142727,1.0,3791.670012846829,272.4000482018489,3519.2699646449805,supercell_cmplx_scf
752,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-184.19322595861868,0.00010271905208014687,468,1,0.0016,10,10,178534,667256185212,39028,2088,164788,1.0,3806.901850850196,272.4000482018489,3534.5018026483467,supercell_cmplx_scf
753,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-184.19330746405302,2.121361774243269e-05,468,1,0.0016,10,10,186015,696431603310,39028,2088,183568,1.0,3813.559431492279,272.4000482018489,3541.15938329043,supercell_cmplx_scf
754,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-184.1933284001365,2.7753426934395975e-07,468,1,0.0016,10,10,197377,739711756670,39028,2088,212082,1.0,3817.3855425559914,272.4000482018489,3544.9854943541413,supercell_cmplx_scf
755,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-184.19332865064587,2.7024896098737372e-08,468,1,0.0016,10,10,203685,763428896910,39028,2088,227911,1.0,3817.7685945101857,272.4000482018489,3545.3685463083366,supercell_cmplx_scf
756,LiCl,cc-pvdz,12,kpoint,kpoint,0.008,-20.50366632964793,0.0007151567520295998,52,12,0.0016,20,10,150204,3073303466052,34275,2784,793244,4.0,20841.26354705664,373.9209967736748,20467.342550282967,kpoint
757,LiCl,cc-pvdz,12,kpoint,kpoint,0.005,-20.50326568987778,0.0003145169818772331,52,12,0.0016,20,10,162144,3374492771232,34275,2784,926144,4.0,21198.62656780905,373.9209967736748,20824.70557103537,kpoint
758,LiCl,cc-pvdz,12,kpoint,kpoint,0.002,-20.502979460593288,2.8287697386275568e-05,52,12,0.0016,20,10,179510,3795399676100,67620,2784,1147277,4.0,21536.194981790493,373.9209967736748,21162.27398501682,kpoint
759,LiCl,cc-pvdz,12,kpoint,kpoint,0.001,-20.502959057278634,7.884382732470385e-06,52,12,0.0016,20,10,187145,3973833561390,67620,2784,1277609,4.0,21628.756124867537,373.9209967736748,21254.835128093862,kpoint
760,LiCl,cc-pvdz,12,kpoint,kpoint,0.0005,-20.502952078485652,9.055897507437294e-07,52,12,0.0016,20,10,193071,4106564758623,67620,2784,1378729,4.0,21665.151235960187,373.9209967736748,21291.230239186512,kpoint
761,LiCl,cc-pvdz,12,kpoint,kpoint,0.0001,-20.50295106876127,1.0413463158442937e-07,52,12,0.0016,20,10,201002,4278912284818,67620,2784,1514108,4.0,21683.685742325302,373.9209967736748,21309.76474555163,kpoint
762,LiCl,cc-pvdz,12,kpoint,kpoint,1e-05,-20.50295117273924,1.566604623803869e-10,52,12,0.0016,20,10,204870,4361576382210,67620,2784,1580044,4.0,21685.28864666107,373.9209967736748,21311.367649887397,kpoint
763,LiCl,cc-pvdz,18,kpoint,kpoint,0.008,-20.506024009833283,0.0008677256954889856,52,18,0.0016,20,10,221694,10932418391400,67964,4176,1838995,5.0,50229.910381059904,554.6607580626776,49675.24962299722,kpoint
764,LiCl,cc-pvdz,18,kpoint,kpoint,0.005,-20.505505902164177,0.00034961802638378003,52,18,0.0016,20,10,237399,11901438840759,67965,4176,2150013,5.0,51064.68827369123,554.6607580626776,50510.02751562855,kpoint
765,LiCl,cc-pvdz,18,kpoint,kpoint,0.002,-20.50518620806185,2.992392405687383e-05,52,18,0.0016,20,10,262218,13347899970504,67965,4176,2661530,5.0,51850.21331224966,554.6607580626776,51295.55255418698,kpoint
766,LiCl,cc-pvdz,18,kpoint,kpoint,0.001,-20.505160493236854,4.209099060403787e-06,52,18,0.0016,20,10,275730,14093501917950,67965,4176,2962346,5.0,52063.69654710453,554.6607580626776,51509.03578904185,kpoint
767,LiCl,cc-pvdz,18,kpoint,kpoint,0.0005,-20.505156272638583,1.1499210472720733e-08,52,18,0.0016,20,10,286094,14646662436320,67965,4176,3192992,5.0,52147.08366755373,554.6607580626776,51592.42290949105,kpoint
768,LiCl,cc-pvdz,18,kpoint,kpoint,0.0001,-20.505156232778045,5.135974845416058e-08,52,18,0.0016,20,10,300087,15375558519261,67965,4176,3504514,5.0,52189.58218432668,554.6607580626776,51634.921426264,kpoint
769,LiCl,cc-pvdz,18,kpoint,kpoint,1e-05,-20.505156283929836,2.0795809518858732e-10,52,18,0.0016,20,10,307090,15735517618240,67965,4176,3660401,5.0,52193.38449015493,554.6607580626776,51638.72373209225,kpoint
770,LiCl,cc-pvdz,27,kpoint,kpoint,0.008,-20.5063004982044,0.0008227971743579587,52,27,0.0016,20,10,330545,37811530103875,68442,6264,4108900,5.0,116518.19943273788,825.8609506587413,115692.33848207915,kpoint
771,LiCl,cc-pvdz,27,kpoint,kpoint,0.005,-20.50581780651631,0.0003401054862663955,52,27,0.0016,20,10,353823,41127978977373,135163,6264,4817065,5.0,118399.92115790852,825.8609506587413,117574.0602072498,kpoint
772,LiCl,cc-pvdz,27,kpoint,kpoint,0.002,-20.50549433635331,1.6635323266456226e-05,52,27,0.0016,20,10,386785,45616932843405,135163,6264,5942256,5.0,120131.40684374598,825.8609506587413,119305.54589308724,kpoint
773,LiCl,cc-pvdz,27,kpoint,kpoint,0.001,-20.505473836515414,3.864514628304505e-06,52,27,0.0016,20,10,406000,48068679372000,135163,6264,6598073,5.0,120596.93196298894,825.8609506587413,119771.0710123302,kpoint
774,LiCl,cc-pvdz,27,kpoint,kpoint,0.0005,-20.505476146491098,1.5545389437932045e-06,52,27,0.0016,20,10,419343,49721936046063,135163,6264,7090165,5.0,120775.46999091176,825.8609506587413,119949.609040253,kpoint
775,LiCl,cc-pvdz,27,kpoint,kpoint,0.0001,-20.50547763049383,7.053621331465365e-08,52,27,0.0016,20,10,435597,51686644990119,135163,6264,7730285,5.0,120863.05424460824,825.8609506587413,120037.19329394952,kpoint
776,LiCl,cc-pvdz,27,kpoint,kpoint,1e-05,-20.50547769914927,1.880771094420197e-09,52,27,0.0016,20,10,443769,52659688184391,135163,6264,8052053,5.0,120870.80783457732,825.8609506587413,120044.94688391856,kpoint
777,LiCl,cc-pvtz,1,kpoint,kpoint,0.008,-20.422000996779694,2.8300681048420984e-05,98,1,0.0016,20,10,37651,13099347665,4382,282,4126,1.0,354.3823549490657,160.70159869231526,193.68075625675044,kpoint
778,LiCl,cc-pvtz,1,kpoint,kpoint,0.005,-20.422009435442206,1.986201853654279e-05,98,1,0.0016,20,10,38042,13267375752,4382,282,4399,1.0,355.2393672065525,160.70159869231526,194.53776851423729,kpoint
779,LiCl,cc-pvtz,1,kpoint,kpoint,0.002,-20.422045282308407,1.598484766418551e-05,98,1,0.0016,20,10,38500,13447049000,4382,282,4717,1.0,355.766813604895,160.70159869231526,195.06521491257976,kpoint
780,LiCl,cc-pvtz,1,kpoint,kpoint,0.001,-20.422030982334327,1.684873584650859e-06,98,1,0.0016,20,10,38693,13518289489,4382,282,4851,1.0,355.86758281023765,160.70159869231526,195.1659841179224,kpoint
781,LiCl,cc-pvtz,1,kpoint,kpoint,0.0005,-20.42202885464996,4.4281078359631465e-07,98,1,0.0016,20,10,38824,13565299720,4382,282,4943,1.0,355.9000188236428,160.70159869231526,195.19842013132748,kpoint
782,LiCl,cc-pvtz,1,kpoint,kpoint,0.0001,-20.42202933406698,3.6606238040803873e-08,98,1,0.0016,20,10,38912,13596358656,4382,282,5004,1.0,355.9084005908457,160.70159869231526,195.20680189853044,kpoint
783,LiCl,cc-pvtz,1,kpoint,kpoint,1e-05,-20.422029302302743,4.84200057826456e-09,98,1,0.0016,20,10,38947,13608588111,4382,282,5027,1.0,355.909056861102,160.70159869231526,195.20745816878664,kpoint
784,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.422001125309674,2.8303850303501576e-05,98,1,0.0016,10,10,21845,7600203175,4373,282,4126,1.0,354.38235493295895,160.70159869243014,193.6807562405288,supercell_cmplx_scf
785,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.42200956571049,1.9863449487900198e-05,98,1,0.0016,10,10,22099,7707158844,4373,282,4399,1.0,355.23936719988694,160.70159869243014,194.5377685074568,supercell_cmplx_scf
786,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.42204541430708,1.5985147104657926e-05,98,1,0.0016,10,10,22398,7823039052,4373,282,4717,1.0,355.7668135967479,160.70159869243014,195.06521490431777,supercell_cmplx_scf
787,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.422031114071125,1.6849111474925849e-06,98,1,0.0016,10,10,22524,7869277452,4373,282,4851,1.0,355.8675827958058,160.70159869243014,195.16598410337568,supercell_cmplx_scf
788,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.42202898632963,4.428303483905438e-07,98,1,0.0016,10,10,22609,7899697645,4373,282,4943,1.0,355.90001880908835,160.70159869243014,195.1984201166582,supercell_cmplx_scf
789,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.4220294657733,3.66133221518794e-08,98,1,0.0016,10,10,22667,7920144471,4373,282,5004,1.0,355.9084005716484,160.70159869243014,195.2068018792182,supercell_cmplx_scf
790,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.422029434002383,4.8424055876239436e-09,98,1,0.0016,10,10,22690,7928180970,4373,282,5027,1.0,355.90905684502184,160.70159869243014,195.20745815259167,supercell_cmplx_scf
791,LiCl,cc-pvtz,2,kpoint,kpoint,0.008,-20.48052205611961,6.072158069869715e-05,98,2,0.0016,20,10,66087,126588458934,16254,564,42063,1.0,1951.0931019869015,307.04789677236647,1644.0452052145354,kpoint
792,LiCl,cc-pvtz,2,kpoint,kpoint,0.005,-20.48047487279896,1.3538260049017481e-05,98,2,0.0016,20,10,67810,130726016680,16254,564,46145,1.0,1963.6693371991728,307.04789677236647,1656.6214404268069,kpoint
793,LiCl,cc-pvtz,2,kpoint,kpoint,0.002,-20.48046455727729,3.222738378383383e-06,98,2,0.0016,20,10,70311,136255968144,16254,564,52403,1.0,1973.9322803472517,307.04789677236647,1666.8843835748849,kpoint
794,LiCl,cc-pvtz,2,kpoint,kpoint,0.001,-20.48046046497007,8.6956884359779e-07,98,2,0.0016,20,10,71358,138436089876,16254,564,55318,1.0,1976.0896379206636,307.04789677236647,1669.0417411482968,kpoint
795,LiCl,cc-pvtz,2,kpoint,kpoint,0.0005,-20.480461806552707,4.7201379516081943e-07,98,2,0.0016,20,10,72054,139836566826,16254,564,57252,1.0,1976.799694483072,307.04789677236647,1669.751797710705,kpoint
796,LiCl,cc-pvtz,2,kpoint,kpoint,0.0001,-20.48046126607544,6.846347133659947e-08,98,2,0.0016,20,10,72847,141398868033,16254,564,59462,1.0,1977.125367013657,307.04789677236647,1670.0774702412907,kpoint
797,LiCl,cc-pvtz,2,kpoint,kpoint,1e-05,-20.48046133418115,3.5776182016888924e-10,98,2,0.0016,20,10,73139,141967187340,16254,564,60276,1.0,1977.1470854143129,307.04789677236647,1670.099188641946,kpoint
798,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-40.9608802385858,4.225697107784754e-05,196,1,0.0016,10,10,49986,57593769228,8599,564,17271,1.0,1173.6189311372386,307.0478762275046,866.5710549097341,supercell_cmplx_scf
799,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-40.96092577975016,3.2841932835481202e-06,196,1,0.0016,10,10,51405,59491212120,8599,564,18950,1.0,1178.819719277416,307.0478762275046,871.7718430499114,supercell_cmplx_scf
800,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-40.960917455579285,5.039977594378797e-06,196,1,0.0016,10,10,53629,62295553658,8599,564,21587,1.0,1183.1979423315256,307.0478762275046,876.150066104021,supercell_cmplx_scf
801,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-40.96091980008391,2.695472971936397e-06,196,1,0.0016,10,10,54877,63803512328,8599,564,23067,1.0,1184.2793999311766,307.0478762275046,877.2315237036719,supercell_cmplx_scf
802,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-40.960922023629585,4.71927293688168e-07,196,1,0.0016,10,10,55805,64904619105,8599,564,24166,1.0,1184.684198917989,307.0478762275046,877.6363226904845,supercell_cmplx_scf
803,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-40.9609224932739,2.2829809154245595e-09,196,1,0.0016,10,10,56911,66201834572,8599,564,25544,1.0,1184.8784550535593,307.0478762275046,877.8305788260548,supercell_cmplx_scf
804,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-40.96092249555933,2.4513724383723456e-12,196,1,0.0016,10,10,57356,66720342052,8599,564,26162,1.0,1184.8934081119207,307.0478762275046,877.8455318844161,supercell_cmplx_scf
805,LiCl,cc-pvtz,4,kpoint,kpoint,0.008,-20.54576931394701,2.1607566285553048e-05,98,4,0.0016,20,10,116983,993339034713,32156,1128,213957,2.0,8649.177654285926,611.4979300112109,8037.679724274714,kpoint
806,LiCl,cc-pvtz,4,kpoint,kpoint,0.005,-20.54575161505946,3.908678735342619e-06,98,4,0.0016,20,10,120854,1033981866312,32156,1128,235511,2.0,8714.69075274278,611.4979300112109,8103.192822731568,kpoint
807,LiCl,cc-pvtz,4,kpoint,kpoint,0.002,-20.545742433254503,5.273126220117774e-06,98,4,0.0016,20,10,127059,1094064517179,32157,1128,269973,2.0,8770.766907424648,611.4979300112109,8159.268977413437,kpoint
808,LiCl,cc-pvtz,4,kpoint,kpoint,0.001,-20.545745556150077,2.150230645980855e-06,98,4,0.0016,20,10,129961,1120571697609,32157,1128,286130,2.0,8782.672211402649,611.4979300112109,8171.174281391438,kpoint
809,LiCl,cc-pvtz,4,kpoint,kpoint,0.0005,-20.545747978230644,2.718499203524516e-07,98,4,0.0016,20,10,132051,1139151684804,32157,1128,297763,2.0,8786.986199797768,611.4979300112109,8175.488269786558,kpoint
810,LiCl,cc-pvtz,4,kpoint,kpoint,0.0001,-20.54574767792042,2.8460302559096817e-08,98,4,0.0016,20,10,134412,1159765742868,32157,1128,310898,2.0,8788.855651021597,611.4979300112109,8177.357721010387,kpoint
811,LiCl,cc-pvtz,4,kpoint,kpoint,1e-05,-20.54574770703943,6.587050904727221e-10,98,4,0.0016,20,10,135339,1167782305908,32157,1128,316058,2.0,8788.991112563914,611.4979300112109,8177.493182552703,kpoint
812,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-82.18275075669212,0.00024033830715097793,392,1,0.0016,10,10,118503,423640048293,32717,1128,62635,1.0,3641.394223985092,611.4979383703302,3029.8962856147614,supercell_cmplx_scf
813,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-82.182866746329,0.00012434867026911434,392,1,0.0016,10,10,121689,437765468868,32718,1128,70153,1.0,3664.2935389110216,611.4979383703302,3052.795600540692,supercell_cmplx_scf
814,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-82.18296718552479,2.390947447850067e-05,392,1,0.0016,10,10,127098,459798875856,32718,1128,82979,1.0,3684.929628401919,611.4979383703302,3073.431690031589,supercell_cmplx_scf
815,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-82.18298497916649,6.1158327753219055e-06,392,1,0.0016,10,10,130344,472251431904,32718,1128,90675,1.0,3690.475287903441,611.4979383703302,3078.9773495331106,supercell_cmplx_scf
816,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-82.18298894398991,2.1510093546339704e-06,392,1,0.0016,10,10,132817,481490047838,32718,1128,96536,1.0,3692.612495982729,611.4979383703302,3081.114557612399,supercell_cmplx_scf
817,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-82.18299099935105,9.564821823460079e-08,392,1,0.0016,10,10,136101,493540470381,32718,1128,104320,1.0,3693.698983171087,611.4979383703302,3082.2010448007563,supercell_cmplx_scf
818,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-82.18299109700133,2.002067844841804e-09,392,1,0.0016,10,10,137515,498679582975,32718,1128,107669,1.0,3693.784361806415,611.4979383703302,3082.2864234360845,supercell_cmplx_scf
819,LiCl,cc-pvtz,6,kpoint,kpoint,0.008,-20.546154312593647,7.28675279404456e-06,98,6,0.0016,20,10,177164,4295046733432,63754,1692,560395,3.0,24694.060803219047,901.5604639260288,23792.50033929302,kpoint
820,LiCl,cc-pvtz,6,kpoint,kpoint,0.005,-20.546148054189675,1.0283488229845261e-06,98,6,0.0016,20,10,183357,4474979771310,63754,1692,615088,3.0,24859.57329900432,901.5604639260288,23958.01283507829,kpoint
821,LiCl,cc-pvtz,6,kpoint,kpoint,0.002,-20.546149301172843,2.275331990375662e-06,98,6,0.0016,20,10,193348,4747297419152,63754,1692,706823,3.0,25009.606281615022,901.5604639260288,24108.045817688995,kpoint
822,LiCl,cc-pvtz,6,kpoint,kpoint,0.001,-20.546146980273175,4.556767763119751e-08,98,6,0.0016,20,10,198169,4872145183721,63754,1692,752546,3.0,25042.898399876474,901.5604639260288,24141.337935950447,kpoint
823,LiCl,cc-pvtz,6,kpoint,kpoint,0.0005,-20.54614677534173,2.5049912366625904e-07,98,6,0.0016,20,10,201629,4959596749044,63754,1692,785360,3.0,25054.94593323626,901.5604639260288,24153.385469310237,kpoint
824,LiCl,cc-pvtz,6,kpoint,kpoint,0.0001,-20.546147018172505,7.668347734579584e-09,98,6,0.0016,20,10,205799,5063394835807,63754,1692,828730,3.0,25061.01349757667,901.5604639260288,24159.453033650643,kpoint
825,LiCl,cc-pvtz,6,kpoint,kpoint,1e-05,-20.54614702592329,8.243716820288682e-11,98,6,0.0016,20,10,207663,5109357065040,63754,1692,849476,3.0,25061.509728590045,901.5604639260288,24159.949264664017,kpoint
826,LiCl,cc-pvtz,8,kpoint,kpoint,0.008,-20.57669424661017,2.5774920832333237e-05,98,8,0.0016,20,10,217645,7749984994520,63953,2256,945442,3.0,36270.39308443751,1220.5409147945245,35049.85216964298,kpoint
827,LiCl,cc-pvtz,8,kpoint,kpoint,0.005,-20.57667326708701,4.7953976718417834e-06,98,8,0.0016,20,10,226177,8117612177633,63953,2256,1040390,3.0,36557.79244921957,1220.5409147945245,35337.25153442505,kpoint
828,LiCl,cc-pvtz,8,kpoint,kpoint,0.002,-20.576662277739217,6.193950120803038e-06,98,8,0.0016,20,10,240054,8674734656238,63954,2256,1194692,3.0,36808.43532514767,1220.5409147945245,35587.89441035315,kpoint
829,LiCl,cc-pvtz,8,kpoint,kpoint,0.001,-20.57666576046189,2.7112274487706145e-06,98,8,0.0016,20,10,246562,8922775262178,63954,2256,1267137,3.0,36861.57719758762,1220.5409147945245,35641.036282793095,kpoint
830,LiCl,cc-pvtz,8,kpoint,kpoint,0.0005,-20.57666854209761,7.040827298965269e-08,98,8,0.0016,20,10,251195,9095156275835,63954,2256,1318711,3.0,36880.70998864698,1220.5409147945245,35660.169073852456,kpoint
831,LiCl,cc-pvtz,8,kpoint,kpoint,0.0001,-20.576668475109695,3.4203573306967883e-09,98,8,0.0016,20,10,256542,9290856318744,63954,2256,1378219,3.0,36889.04124973974,1220.5409147945245,35668.500334945216,kpoint
832,LiCl,cc-pvtz,8,kpoint,kpoint,1e-05,-20.576668471917017,2.276792088196089e-10,98,8,0.0016,20,10,258692,9368876133820,63954,2256,1402151,3.0,36889.65580620878,1220.5409147945245,35669.114891414254,kpoint
833,AlN,cc-pvdz,1,kpoint,kpoint,0.008,-23.69711422527353,0.0003335745847792282,104,1,0.0016,20,10,44346,14836841220,4643,620,7348,1.0,340.7892338173502,93.51237927516368,247.2768545421865,kpoint
834,AlN,cc-pvdz,1,kpoint,kpoint,0.005,-23.696837424517067,5.677382831592581e-05,104,1,0.0016,20,10,45811,15456356534,8805,620,8413,1.0,343.6656948994009,93.51237927516368,250.1533156242372,kpoint
835,AlN,cc-pvdz,1,kpoint,kpoint,0.002,-23.696760308248276,2.0342440475218382e-05,104,1,0.0016,20,10,47365,16109736435,8805,620,10198,1.0,346.44136688552004,93.51237927516368,252.9289876103564,kpoint
836,AlN,cc-pvdz,1,kpoint,kpoint,0.001,-23.696802290778223,2.164008947147522e-05,104,1,0.0016,20,10,48242,16442658554,8805,620,11237,1.0,347.1731799684817,93.51237927516368,253.66080069331804,kpoint
837,AlN,cc-pvdz,1,kpoint,kpoint,0.0005,-23.69679013240389,9.481715139258995e-06,104,1,0.0016,20,10,48888,16676136792,8805,620,12003,1.0,347.4501835046077,93.51237927516368,253.93780422944403,kpoint
838,AlN,cc-pvdz,1,kpoint,kpoint,0.0001,-23.696781680043845,1.0293550936069096e-06,104,1,0.0016,20,10,49674,16950656412,8805,620,12933,1.0,347.58131089868544,93.51237927516368,254.0689316235218,kpoint
839,AlN,cc-pvdz,1,kpoint,kpoint,1e-05,-23.696780658626533,7.937781987266135e-09,104,1,0.0016,20,10,50022,17069907456,8805,620,13354,1.0,347.5914734753002,93.51237927516368,254.07909420013647,kpoint
840,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.69711434433407,0.000333572630722756,104,1,0.0016,10,10,26087,8727927590,4634,620,7348,1.0,340.7892169563023,93.51237598835394,247.2768409679484,supercell_cmplx_scf
841,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.69683754207273,5.677036937967728e-05,104,1,0.0016,10,10,27091,9140313763,4635,620,8413,1.0,343.665677079822,93.51237598835394,250.153301091468,supercell_cmplx_scf
842,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.69676042841881,2.0343284539592332e-05,104,1,0.0016,10,10,28645,9742680110,4635,620,10198,1.0,346.4413486942475,93.51237598835394,252.92897270589356,supercell_cmplx_scf
843,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.696802412368363,2.16406650146439e-05,104,1,0.0016,10,10,29522,10062189914,4635,620,11237,1.0,347.1731621282487,93.51237598835394,253.6607861398948,supercell_cmplx_scf
844,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.696790253789924,9.482086575474113e-06,104,1,0.0016,10,10,30168,10290576312,4635,620,12003,1.0,347.450165210672,93.51237598835394,253.93778922231803,supercell_cmplx_scf
845,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.696781801148692,1.0294453431924921e-06,104,1,0.0016,10,10,30954,10562681052,4635,620,12933,1.0,347.581293221423,93.51237598835394,254.06891723306904,supercell_cmplx_scf
846,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.69678077965344,7.950092140163179e-09,104,1,0.0016,10,10,31302,10681744896,4635,620,13354,1.0,347.5914554310282,93.51237598835394,254.07907944267427,supercell_cmplx_scf
847,AlN,cc-pvdz,2,kpoint,kpoint,0.008,-23.659917978965485,0.0004092564123361342,104,2,0.0016,20,10,76756,217275435124,17241,1240,61512,1.0,2883.3562043371244,172.042306067502,2711.3138982696223,kpoint
848,AlN,cc-pvdz,2,kpoint,kpoint,0.005,-23.659765039452182,0.000256316899033493,104,2,0.0016,20,10,80658,230506529508,17242,1240,72329,1.0,2910.9571693138314,172.042306067502,2738.9148632463293,kpoint
849,AlN,cc-pvdz,2,kpoint,kpoint,0.002,-23.65944141863374,6.730391940834579e-05,104,2,0.0016,20,10,87557,252555714904,17242,1240,91528,1.0,2938.098368094063,172.042306067502,2766.056062026561,kpoint
850,AlN,cc-pvdz,2,kpoint,kpoint,0.001,-23.659493449845147,1.5272708001390356e-05,104,2,0.0016,20,10,92044,266278045492,17242,1240,104010,1.0,2946.7265633744087,172.042306067502,2774.6842573069066,kpoint
851,AlN,cc-pvdz,2,kpoint,kpoint,0.0005,-23.659510257345353,1.5347922044384177e-06,104,2,0.0016,20,10,95552,276750984128,17242,1240,113775,1.0,2950.1865905124346,172.042306067502,2778.1442844449325,kpoint
852,AlN,cc-pvdz,2,kpoint,kpoint,0.0001,-23.659507935051362,7.875017864478195e-07,104,2,0.0016,20,10,100292,290658953084,17242,1240,126961,1.0,2952.0069328679742,172.042306067502,2779.964626800472,kpoint
853,AlN,cc-pvdz,2,kpoint,kpoint,1e-05,-23.659508691871054,3.0682095086831396e-08,104,2,0.0016,20,10,102465,296971133085,17243,1240,133013,1.0,2952.1523753388883,172.042306067502,2780.1100692713862,kpoint
854,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-47.318301238689834,0.000716487613097172,208,1,0.0016,10,10,57447,84535443486,9117,1240,23393,1.0,1498.895814112666,172.0418483810302,1326.8539657316358,supercell_cmplx_scf
855,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-47.31871247151412,0.0003052547888131585,208,1,0.0016,10,10,60669,89932206798,9117,1240,27313,1.0,1509.901000815845,172.0418483810302,1337.8591524348149,supercell_cmplx_scf
856,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-47.31888083010409,0.0001368961988390538,208,1,0.0016,10,10,65561,97903814764,17440,1240,34653,1.0,1521.086370534653,172.0418483810302,1349.044522153623,supercell_cmplx_scf
857,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-47.31898260380347,3.512249946169277e-05,208,1,0.0016,10,10,67776,101441694720,17440,1240,39592,1.0,1524.5458128803243,172.0418483810302,1352.5039644992942,supercell_cmplx_scf
858,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-47.31900949152548,8.234777453708375e-06,208,1,0.0016,10,10,69551,104201377751,17440,1240,43800,1.0,1526.0545993959083,172.0418483810302,1354.0127510148782,supercell_cmplx_scf
859,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-47.31901788176672,1.554637876211018e-07,208,1,0.0016,10,10,72122,108111454976,17440,1240,49894,1.0,1526.87606592843,172.0418483810302,1354.8342175473997,supercell_cmplx_scf
860,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-47.31901780438334,7.808041146972755e-08,208,1,0.0016,10,10,73405,110040040805,17440,1240,52934,1.0,1526.950656944882,172.0418483810302,1354.9088085638518,supercell_cmplx_scf
861,AlN,cc-pvdz,4,kpoint,kpoint,0.008,-23.906315616576133,0.0005586422374577182,104,4,0.0016,20,10,139465,1386802304450,34115,2480,312674,2.0,10128.59951302113,356.01367905175283,9772.585833969377,kpoint
862,AlN,cc-pvdz,4,kpoint,kpoint,0.005,-23.906015502279615,0.0002585279409395014,104,4,0.0016,20,10,149819,1511264254673,34116,2480,370240,2.0,10274.805397840322,356.01367905175283,9918.791718788569,kpoint
863,AlN,cc-pvdz,4,kpoint,kpoint,0.002,-23.905765757583165,8.783244489052322e-06,104,4,0.0016,20,10,169057,1730410986962,34116,2480,477308,2.0,10425.963343382398,356.01367905175283,10069.949664330645,kpoint
864,AlN,cc-pvdz,4,kpoint,kpoint,0.001,-23.905750112656612,6.861682063430408e-06,104,4,0.0016,20,10,180587,1856899010351,67413,2480,546858,2.0,10473.741932980278,356.01367905175283,10117.728253928524,kpoint
865,AlN,cc-pvdz,4,kpoint,kpoint,0.0005,-23.90576378338171,6.8090430325185025e-06,104,4,0.0016,20,10,186661,1922853199232,67413,2480,600487,2.0,10492.829275853765,356.01367905175283,10136.815596802013,kpoint
866,AlN,cc-pvdz,4,kpoint,kpoint,0.0001,-23.90575731255299,3.3821431344449593e-07,104,4,0.0016,20,10,194400,2004448291200,67413,2480,672252,2.0,10502.644871766775,356.01367905175283,10146.631192715022,kpoint
867,AlN,cc-pvdz,4,kpoint,kpoint,1e-05,-23.905756978879072,4.540396503216471e-09,104,4,0.0016,20,10,198011,2041841909360,67413,2480,706470,2.0,10503.4724307319,356.01367905175283,10147.458751680148,kpoint
868,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-95.6210997934843,0.00192839492520136,416,1,0.0016,10,10,136075,577517404325,34714,2480,90610,1.0,4323.015013252339,356.013232585775,3967.0017806665633,supercell_cmplx_scf
869,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-95.6222473972634,0.0007807911461128469,416,1,0.0016,10,10,142857,612433530423,34714,2480,106685,1.0,4366.741307193095,356.013232585775,4010.72807460732,supercell_cmplx_scf
870,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-95.62266436280198,0.000363825607522017,416,1,0.0016,10,10,155733,674566054815,34716,2480,137260,1.0,4412.0848062543255,356.013232585775,4056.071573668551,supercell_cmplx_scf
871,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-95.62294540392647,8.278448304110952e-05,416,1,0.0016,10,10,164552,715129827840,34716,2480,158559,1.0,4426.717391581601,356.013232585775,4070.704158995826,supercell_cmplx_scf
872,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-95.62301363724389,1.455116561999148e-05,416,1,0.0016,10,10,171835,747862520855,34716,2480,176639,1.0,4433.127604759551,356.013232585775,4077.114372173776,supercell_cmplx_scf
873,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-95.62302825432936,6.591984913484339e-08,416,1,0.0016,10,10,182695,795785438730,34716,2480,203892,1.0,4436.794744069741,356.013232585775,4080.781511483966,supercell_cmplx_scf
874,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-95.62302819528229,6.87278145505843e-09,416,1,0.0016,10,10,187969,818820971381,34716,2480,217903,1.0,4437.136062714929,356.013232585775,4081.1228301291535,supercell_cmplx_scf
875,AlN,cc-pvdz,6,kpoint,kpoint,0.008,-23.89079832535554,0.0007480376549153789,104,6,0.0016,20,10,205777,6421220046527,67643,3720,760002,3.0,31784.89817511239,511.4073587953563,31273.490816317037,kpoint
876,AlN,cc-pvdz,6,kpoint,kpoint,0.005,-23.890346282256413,0.0002959945557883259,104,6,0.0016,20,10,219682,6931200841648,67643,3720,898773,3.0,32137.64944268003,511.4073587953563,31626.242083884677,kpoint
877,AlN,cc-pvdz,6,kpoint,kpoint,0.002,-23.890061391769656,1.110406903137573e-05,104,6,0.0016,20,10,243077,7756633497707,67644,3720,1159010,3.0,32503.453063036344,511.4073587953563,31992.045704240987,kpoint
878,AlN,cc-pvdz,6,kpoint,kpoint,0.001,-23.89003908254599,1.120515463526317e-05,104,6,0.0016,20,10,258164,8267242826244,67644,3720,1326930,3.0,32618.58418215913,511.4073587953563,32107.176823363778,kpoint
879,AlN,cc-pvdz,6,kpoint,kpoint,0.0005,-23.89005559790102,5.310200396735354e-06,104,6,0.0016,20,10,270076,8661191208884,67644,3720,1459513,3.0,32665.68184527223,511.4073587953563,32154.274486476872,kpoint
880,AlN,cc-pvdz,6,kpoint,kpoint,0.0001,-23.8900504340915,1.4639087453360844e-07,104,6,0.0016,20,10,285575,9164895648500,67644,3720,1632011,3.0,32689.43648387861,511.4073587953563,32178.02912508325,kpoint
881,AlN,cc-pvdz,6,kpoint,kpoint,1e-05,-23.890050286953947,7.466773865871801e-10,104,6,0.0016,20,10,293004,9403900970148,67644,3720,1714716,3.0,32691.481043368472,511.4073587953563,32180.073684573115,kpoint
882,AlN,cc-pvdz,8,kpoint,kpoint,0.008,-24.022395314493917,0.0008154662176558247,104,8,0.0016,20,10,270490,10159164583260,67848,4960,1448282,3.0,38256.6453058335,723.9435160530384,37532.70178978046,kpoint
883,AlN,cc-pvdz,8,kpoint,kpoint,0.005,-24.021862970375253,0.00028312209899183927,104,8,0.0016,20,10,295259,11292734656143,67848,4960,1723982,3.0,38957.94889155371,723.9435160530384,38234.00537550067,kpoint
884,AlN,cc-pvdz,8,kpoint,kpoint,0.002,-24.021612277026158,3.2428749896951103e-05,104,8,0.0016,20,10,338703,13202597892501,134457,4960,2253120,3.0,39704.565729855545,723.9435160530384,38980.6222138025,kpoint
885,AlN,cc-pvdz,8,kpoint,kpoint,0.001,-24.02157314445235,6.7038239102146235e-06,104,8,0.0016,20,10,358799,14071464576162,134457,4960,2607918,3.0,39947.36871383369,723.9435160530384,39223.42519778065,kpoint
886,AlN,cc-pvdz,8,kpoint,kpoint,0.0005,-24.021586188333774,6.340057513654074e-06,104,8,0.0016,20,10,374055,14707412436750,134457,4960,2896203,3.0,40049.85117671435,723.9435160530384,39325.90766066131,kpoint
887,AlN,cc-pvdz,8,kpoint,kpoint,0.0001,-24.021580225674494,3.7739823355309454e-07,104,8,0.0016,20,10,395711,15580463744740,134457,4960,3306914,3.0,40105.35472985304,723.9435160530384,39381.4112138,kpoint
888,AlN,cc-pvdz,8,kpoint,kpoint,1e-05,-24.021579836191286,1.2084974798654002e-08,104,8,0.0016,20,10,406503,16007498710650,134457,4960,3529580,3.0,40110.66128014156,723.9435160530384,39386.71776408852,kpoint
889,AlN,cc-pvdz,9,kpoint,kpoint,0.008,-24.070493838815867,0.0007860991299892817,104,9,0.0016,20,10,313508,17263829665056,67978,5580,1916914,4.0,56090.41053857833,804.9551723873298,55285.455366191,kpoint
890,AlN,cc-pvdz,9,kpoint,kpoint,0.005,-24.06991420344467,0.00020646375879351808,104,9,0.0016,20,10,341068,19086460644888,134605,5580,2278131,4.0,57001.26992767418,804.9551723873298,56196.31475528685,kpoint
891,AlN,cc-pvdz,9,kpoint,kpoint,0.002,-24.069730479817643,2.274013176517542e-05,104,9,0.0016,20,10,378809,21560395701239,134605,5580,2968390,4.0,57974.43705917544,804.9551723873298,57169.48188678811,kpoint
892,AlN,cc-pvdz,9,kpoint,kpoint,0.001,-24.069702500155135,5.2395307434949245e-06,104,9,0.0016,20,10,402969,23059886921085,134605,5580,3429827,4.0,58288.87040945135,804.9551723873298,57483.91523706402,kpoint
893,AlN,cc-pvdz,9,kpoint,kpoint,0.0005,-24.069713996085696,6.256399817772262e-06,104,9,0.0016,20,10,419892,24083430944892,134605,5580,3806515,4.0,58422.597216479815,804.9551723873298,57617.642044092485,kpoint
894,AlN,cc-pvdz,9,kpoint,kpoint,0.0001,-24.06970810624983,3.665639525252118e-07,104,9,0.0016,20,10,443866,25489840849678,134606,5580,4339799,4.0,58494.54243357877,804.9551723873298,57689.58726119144,kpoint
895,AlN,cc-pvdz,9,kpoint,kpoint,1e-05,-24.06970772907569,1.0610186507165054e-08,104,9,0.0016,20,10,457181,26257675034832,134606,5580,4636212,4.0,58501.660616736845,804.9551723873298,57696.70544434952,kpoint
896,AlN,cc-pvtz,1,kpoint,kpoint,0.008,-23.86611106984414,4.074973966083917e-05,220,1,0.0016,20,10,102706,195725283610,18441,792,27959,1.0,1941.1146632141144,477.679347073679,1463.4353161404351,kpoint
897,AlN,cc-pvtz,1,kpoint,kpoint,0.005,-23.866154764280534,2.944696731788099e-06,220,1,0.0016,20,10,104523,199981138302,18441,792,30456,1.0,1948.844428723148,477.679347073679,1471.165081649469,kpoint
898,AlN,cc-pvtz,1,kpoint,kpoint,0.002,-23.86616376634787,1.1946764068682114e-05,220,1,0.0016,20,10,107011,205353573945,18442,792,33928,1.0,1954.6720803706537,477.679347073679,1476.9927332969746,kpoint
899,AlN,cc-pvtz,1,kpoint,kpoint,0.001,-23.866153905407337,2.0858235352250176e-06,220,1,0.0016,20,10,108061,207485116514,18442,792,35419,1.0,1955.7712721185003,477.679347073679,1478.0919250448212,kpoint
900,AlN,cc-pvtz,1,kpoint,kpoint,0.0005,-23.866151223532892,5.960509099622868e-07,220,1,0.0016,20,10,108712,208771829344,18442,792,36345,1.0,1956.1149198827104,477.679347073679,1478.435572809031,kpoint
901,AlN,cc-pvtz,1,kpoint,kpoint,0.0001,-23.866151610691002,2.0889279994662502e-07,220,1,0.0016,20,10,109428,210162273684,18442,792,37364,1.0,1956.258951984319,477.679347073679,1478.57960491064,kpoint
902,AlN,cc-pvtz,1,kpoint,kpoint,1e-05,-23.866151817006397,2.5774049561277934e-09,220,1,0.0016,20,10,109715,210714569545,18442,792,37774,1.0,1956.2692611249715,477.679347073679,1478.5899140512922,kpoint
903,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.658282421040713,3.740841973964848e-05,220,1,0.0016,10,10,63106,120260094504,9631,792,27959,1.0,1941.1133453651385,477.67843197124193,1463.4349133938963,supercell_cmplx_scf
904,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.65829370175935,2.6127701101330558e-05,220,1,0.0016,10,10,64923,124215422979,9631,792,30456,1.0,1948.843104457428,477.67843197124193,1471.164672486186,supercell_cmplx_scf
905,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.65832961216939,9.782708936256768e-06,220,1,0.0016,10,10,67411,129361304534,9632,792,33928,1.0,1954.6707513193776,477.67843197124193,1476.9923193481357,supercell_cmplx_scf
906,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.658327108159682,7.2786992291185015e-06,220,1,0.0016,10,10,68381,131296511813,18434,792,35419,1.0,1955.7699472426648,477.67843197124193,1478.0915152714226,supercell_cmplx_scf
907,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.6583275970134,7.767552947512968e-06,220,1,0.0016,10,10,68800,132124276800,18434,792,36345,1.0,1956.1135958505397,477.67843197124193,1478.4351638792975,supercell_cmplx_scf
908,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.65831923100716,5.984532940317422e-07,220,1,0.0016,10,10,69262,133021272624,18434,792,37364,1.0,1956.2576296060947,477.67843197124193,1478.5791976348528,supercell_cmplx_scf
909,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.658319829645944,1.8549073388385295e-10,220,1,0.0016,10,10,69446,133375348652,18434,792,37772,1.0,1956.267923718656,477.67843197124193,1478.589491747414,supercell_cmplx_scf
910,AlN,cc-pvtz,2,kpoint,kpoint,0.008,-23.824902729378483,3.1647646405730256e-05,220,2,0.0016,20,10,194819,2897714817358,36267,1584,240447,1.0,15150.410811547625,851.7314644673468,14298.679347080277,kpoint
911,AlN,cc-pvtz,2,kpoint,kpoint,0.005,-23.824888781966386,4.559505850210144e-05,220,2,0.0016,20,10,205328,3072660833888,36268,1584,271681,1.0,15242.86292267074,851.7314644673468,14391.131458203394,kpoint
912,AlN,cc-pvtz,2,kpoint,kpoint,0.002,-23.82492652585084,7.851174046891174e-06,220,2,0.0016,20,10,216408,3254515115544,71472,1584,318457,1.0,15318.388098368068,851.7314644673468,14466.656633900722,kpoint
913,AlN,cc-pvtz,2,kpoint,kpoint,0.001,-23.82493505427177,6.772468807980658e-07,220,2,0.0016,20,10,221227,3330610978498,71472,1584,341286,1.0,15335.073966502794,851.7314644673468,14483.342502035448,kpoint
914,AlN,cc-pvtz,2,kpoint,kpoint,0.0005,-23.82493335237929,1.0246455985907232e-06,220,2,0.0016,20,10,224270,3377598823510,71472,1584,355724,1.0,15340.409978055586,851.7314644673468,14488.67851358824,kpoint
915,AlN,cc-pvtz,2,kpoint,kpoint,0.0001,-23.82493429039572,8.662916783919172e-08,220,2,0.0016,20,10,227456,3426056682368,71472,1584,370821,1.0,15342.539450449483,851.7314644673468,14490.807985982136,kpoint
916,AlN,cc-pvtz,2,kpoint,kpoint,1e-05,-23.824934381704054,4.679165499510418e-09,220,2,0.0016,20,10,228778,3446004543146,71472,1584,377100,1.0,15342.69574287665,851.7314644673468,14490.964278409305,kpoint
917,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-47.649796312453205,7.28108996028709e-05,440,1,0.0016,10,10,142534,1121826675060,36697,1584,94134,1.0,8016.916408969653,851.7255003172932,7165.19090865236,supercell_cmplx_scf
918,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-47.64985505332634,1.407002646658384e-05,440,1,0.0016,10,10,147377,1164998384022,36697,1584,105609,1.0,8051.849863921099,851.7255003172932,7200.124363603806,supercell_cmplx_scf
919,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-47.64987010118307,9.778302612062362e-07,440,1,0.0016,10,10,154940,1229245308840,36697,1584,123538,1.0,8081.1856957547325,851.7255003172932,7229.460195437439,supercell_cmplx_scf
920,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-47.649868849280274,2.7407253355704597e-07,440,1,0.0016,10,10,158989,1262462488785,36698,1584,133137,1.0,8088.192161479067,851.7255003172932,7236.466661161774,supercell_cmplx_scf
921,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-47.64986960590683,4.825540216302215e-07,440,1,0.0016,10,10,161705,1284412142470,36698,1584,139704,1.0,8090.605862153834,851.7255003172932,7238.880361836541,supercell_cmplx_scf
922,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-47.64986895767339,1.6567941685252663e-07,440,1,0.0016,10,10,164874,1309757901882,36698,1584,147355,1.0,8091.684053427997,851.7255003172932,7239.958553110704,supercell_cmplx_scf
923,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-47.649869124890174,1.5373657902273408e-09,440,1,0.0016,10,10,166211,1320392317403,36698,1584,150584,1.0,8091.765361882213,851.7255003172932,7240.03986156492,supercell_cmplx_scf
924,Al2atom,cc-pvdz,1,kpoint,kpoint,0.008,-4.468891303100537,0.00012805677346783284,52,1,0.0016,20,10,19556,1373535216,2392,240,1537,1.0,71.54143921947518,30.17319580171701,41.368243417758165,kpoint
925,Al2atom,cc-pvdz,1,kpoint,kpoint,0.005,-4.4688098313098275,4.658498275844636e-05,52,1,0.0016,20,10,19842,1402214298,2392,240,1695,1.0,71.98225206840276,30.17319580171701,41.809056266685744,kpoint
926,Al2atom,cc-pvdz,1,kpoint,kpoint,0.002,-4.4687760186973655,1.2772370296509905e-05,52,1,0.0016,20,10,20180,1432820360,2392,240,1902,1.0,72.32141902120696,30.17319580171701,42.14822321948996,kpoint
927,Al2atom,cc-pvdz,1,kpoint,kpoint,0.001,-4.4687640751187505,8.287916815064023e-07,52,1,0.0016,20,10,20310,1443167670,2392,240,1983,1.0,72.37760292080773,30.17319580171701,42.204407119090725,kpoint
928,Al2atom,cc-pvdz,1,kpoint,kpoint,0.0005,-4.468763370766691,1.2443962216224236e-07,52,1,0.0016,20,10,20393,1449391689,2393,240,2025,1.0,72.39370482830702,30.17319580171701,42.22050902659,kpoint
929,Al2atom,cc-pvdz,1,kpoint,kpoint,0.0001,-4.468763246511226,1.8415668989746337e-10,52,1,0.0016,20,10,20490,1456449690,2393,240,2088,1.0,72.40193703476234,30.17319580171701,42.22874123304533,kpoint
930,Al2atom,cc-pvdz,1,kpoint,kpoint,1e-05,-4.4687632463120455,1.5023537969227618e-11,52,1,0.0016,20,10,20513,1458084553,2393,240,2103,1.0,72.40234001364944,30.17319580171701,42.22914421193242,kpoint
931,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.468891330886607,0.00012805674897808927,52,1,0.0016,10,10,11236,789171696,1342,240,1537,1.0,71.54144024341204,30.17320186485245,41.36823837855958,supercell_cmplx_scf
932,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.468809858151232,4.658401360302378e-05,52,1,0.0016,10,10,11522,814248218,1342,240,1695,1.0,71.98224980761222,30.17320186485245,41.80904794275976,supercell_cmplx_scf
933,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.468776046092121,1.2771954492230009e-05,52,1,0.0016,10,10,11860,842083720,1342,240,1902,1.0,72.32141581544455,30.17320186485245,42.1482139505921,supercell_cmplx_scf
934,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.468764102894395,8.287567663245454e-07,52,1,0.0016,10,10,11990,851973430,1342,240,1983,1.0,72.37759904947193,30.17320186485245,42.204397184619474,supercell_cmplx_scf
935,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.468763398539996,1.2440236663024962e-07,52,1,0.0016,10,10,12073,858064329,1343,240,2025,1.0,72.39370077900497,30.17320186485245,42.22049891415252,supercell_cmplx_scf
936,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.468763274320899,1.8327028783460264e-10,52,1,0.0016,10,10,12154,863918474,2384,240,2088,1.0,72.40193277930676,30.17320186485245,42.22873091445431,supercell_cmplx_scf
937,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.468763274122608,1.5020873433968518e-11,52,1,0.0016,10,10,12170,865055770,2384,240,2103,1.0,72.40233573491287,30.17320186485245,42.22913387006041,supercell_cmplx_scf
938,Al2atom,cc-pvdz,2,kpoint,kpoint,0.008,-4.443906571457921,0.00038368748975603495,56,2,0.0016,20,10,32581,16237653618,4864,480,13135,1.0,507.64290953025625,55.17459248967904,452.4683170405772,kpoint
939,Al2atom,cc-pvdz,2,kpoint,kpoint,0.005,-4.4443508463044505,6.0587356773389445e-05,56,2,0.0016,20,10,33901,17041625888,4864,480,14975,1.0,512.0330969612592,55.17459248967904,456.85850447158015,kpoint
940,Al2atom,cc-pvdz,2,kpoint,kpoint,0.002,-4.444462177991571,0.00017191904389424195,56,2,0.0016,20,10,36022,18260920636,9347,480,17927,1.0,516.3621188415619,55.17459248967904,461.1875263518829,kpoint
941,Al2atom,cc-pvdz,2,kpoint,kpoint,0.001,-4.444396438978902,0.00010618003122520037,56,2,0.0016,20,10,36550,18556544650,9347,480,19054,1.0,517.1419823022188,55.17459248967904,461.96738981253975,kpoint
942,Al2atom,cc-pvdz,2,kpoint,kpoint,0.0005,-4.444293100604092,2.8416564150646195e-06,56,2,0.0016,20,10,36939,18764938122,9347,480,19883,1.0,517.4417213090654,55.17459248967904,462.2671288193864,kpoint
943,Al2atom,cc-pvdz,2,kpoint,kpoint,0.0001,-4.444290281939923,2.2992245440889292e-08,56,2,0.0016,20,10,37209,18905260347,9347,480,20457,1.0,517.5280972790533,55.17459248967904,462.3535047893743,kpoint
944,Al2atom,cc-pvdz,2,kpoint,kpoint,1e-05,-4.444290258671782,2.758948625114499e-10,56,2,0.0016,20,10,37255,18928706675,9347,480,20554,1.0,517.5302494281016,55.17459248967904,462.3556569384225,kpoint
945,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-8.888764980497328,0.00018412841688864034,104,1,0.0016,10,10,24406,7168505914,4624,480,5710,1.0,299.1789051492349,55.174496820430754,244.00440832880412,supercell_cmplx_scf
946,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-8.88863433075369,5.3478673251561304e-05,104,1,0.0016,10,10,25115,7428514700,4624,480,6468,1.0,301.2780678926072,55.174496820430754,246.10357107217644,supercell_cmplx_scf
947,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-8.888597244101824,1.6392021384703526e-05,104,1,0.0016,10,10,26216,7802169976,4624,480,7642,1.0,303.1438016905553,55.174496820430754,247.9693048701245,supercell_cmplx_scf
948,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-8.88861547064063,3.4618560190935455e-05,104,1,0.0016,10,10,26732,7965841948,4625,480,8182,1.0,303.529009022164,55.174496820430754,248.3545122017333,supercell_cmplx_scf
949,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-8.888591570530956,1.0718450516478129e-05,104,1,0.0016,10,10,27015,8053306575,4625,480,8494,1.0,303.64664895053784,55.174496820430754,248.47215213010708,supercell_cmplx_scf
950,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-8.888581884976684,1.0328962449790424e-06,104,1,0.0016,10,10,27278,8132826588,4625,480,8784,1.0,303.6880308914031,55.174496820430754,248.5135340709724,supercell_cmplx_scf
951,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-8.888580852697133,6.166942512209062e-10,104,1,0.0016,10,10,27353,8155214891,4625,480,8866,1.0,303.68981158506404,55.174496820430754,248.5153147646333,supercell_cmplx_scf
952,Al2atom,cc-pvdz,4,kpoint,kpoint,0.008,-4.352027472704002,0.00018273799925605516,56,4,0.0016,20,10,57162,107764088880,9484,960,69467,2.0,1920.2894621749488,111.7664799920216,1808.5229821829275,kpoint
953,Al2atom,cc-pvdz,4,kpoint,kpoint,0.005,-4.351939064056084,9.432935133801834e-05,56,4,0.0016,20,10,60252,115274186652,18452,960,81495,2.0,1948.7704680003003,111.7664799920216,1837.0039880082784,kpoint
954,Al2atom,cc-pvdz,4,kpoint,kpoint,0.002,-4.351864610376541,1.987567179551064e-05,56,4,0.0016,20,10,64366,124741436732,18452,960,99052,2.0,1974.0320355612705,111.7664799920216,1862.2655555692488,kpoint
955,Al2atom,cc-pvdz,4,kpoint,kpoint,0.001,-4.351850665397347,5.930692601019416e-06,56,4,0.0016,20,10,66136,128514615432,18452,960,106607,2.0,1979.313412944805,111.7664799920216,1867.5469329527837,kpoint
956,Al2atom,cc-pvdz,4,kpoint,kpoint,0.0005,-4.35184452068485,2.140198960276507e-07,56,4,0.0016,20,10,67222,130736841144,18452,960,111239,2.0,1981.009414127628,111.7664799920216,1869.242934135606,kpoint
957,Al2atom,cc-pvdz,4,kpoint,kpoint,0.0001,-4.351844710528436,2.4176309842971477e-08,56,4,0.0016,20,10,68092,132466925812,18452,960,114984,2.0,1981.578906678168,111.7664799920216,1869.812426686146,kpoint
958,Al2atom,cc-pvdz,4,kpoint,kpoint,1e-05,-4.351844734376422,3.283240346263483e-10,56,4,0.0016,20,10,68276,132826520060,18452,960,115895,2.0,1981.6032640937776,111.7664799920216,1869.836784101756,kpoint
959,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-17.40741111583906,2.9806355346551072e-05,208,1,0.0016,10,10,59476,56678308436,9113,960,25934,1.0,970.6774312654968,111.76636776019622,858.9110635053006,supercell_cmplx_scf
960,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-17.407406360031917,2.5050548202898426e-05,208,1,0.0016,10,10,62412,60142325208,9113,960,29897,1.0,981.5492575963598,111.76636776019622,869.7828898361636,supercell_cmplx_scf
961,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-17.407389893104543,8.583620829227812e-06,208,1,0.0016,10,10,65827,63996285303,17436,960,35500,1.0,990.263444253603,111.76636776019622,878.4970764934068,supercell_cmplx_scf
962,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-17.407385032008516,3.7225248021854895e-06,208,1,0.0016,10,10,66974,65231135598,17436,960,38036,1.0,992.0846900047258,111.76636776019622,880.3183222445296,supercell_cmplx_scf
963,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-17.40738352265997,2.2131762555943624e-06,208,1,0.0016,10,10,67636,65912634720,17436,960,39543,1.0,992.637609931062,111.76636776019622,880.8712421708659,supercell_cmplx_scf
964,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-17.407381394950317,8.54666026839368e-08,208,1,0.0016,10,10,68244,66519201144,17436,960,40979,1.0,992.8468706339588,111.76636776019622,881.0805028737627,supercell_cmplx_scf
965,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-17.40738131262021,3.1364955077606282e-09,208,1,0.0016,10,10,68414,66685588704,17436,960,41382,1.0,992.8574395484228,111.76636776019622,881.0910717882266,supercell_cmplx_scf
966,Al2atom,cc-pvdz,6,kpoint,kpoint,0.008,-4.4077574459967765,5.3405942662010375e-05,56,6,0.0016,20,10,81297,496000557621,18577,1440,178699,3.0,6214.521878117043,159.32717191995735,6055.194706197086,kpoint
967,Al2atom,cc-pvdz,6,kpoint,kpoint,0.005,-4.407725647969661,2.1607915546617562e-05,56,6,0.0016,20,10,86602,534399118296,18577,1440,208225,3.0,6285.471626244278,159.32717191995735,6126.144454324321,kpoint
968,Al2atom,cc-pvdz,6,kpoint,kpoint,0.002,-4.407710111750841,6.0716967267282484e-06,56,6,0.0016,20,10,94646,590069635186,18577,1440,253000,3.0,6350.399801631543,159.32717191995735,6191.072629711585,kpoint
969,Al2atom,cc-pvdz,6,kpoint,kpoint,0.001,-4.407706403354908,2.3633007932843952e-06,56,6,0.0016,20,10,98193,613537750812,18578,1440,272659,3.0,6364.449145244399,159.32717191995735,6205.121973324442,kpoint
970,Al2atom,cc-pvdz,6,kpoint,kpoint,0.0005,-4.407704848673039,8.086189247080711e-07,56,6,0.0016,20,10,100319,627250867597,18578,1440,284504,3.0,6368.807578603858,159.32717191995735,6209.480406683901,kpoint
971,Al2atom,cc-pvdz,6,kpoint,kpoint,0.0001,-4.40770420291783,1.6286371540275013e-07,56,6,0.0016,20,10,101643,635679895935,36522,1440,294481,3.0,6370.317045924032,159.32717191995735,6210.989874004074,kpoint
972,Al2atom,cc-pvdz,6,kpoint,kpoint,1e-05,-4.407704036915025,3.1390898769245723e-09,56,6,0.0016,20,10,101909,637349586445,36522,1440,296763,3.0,6370.378803608644,159.32717191995735,6211.051631688687,kpoint
973,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-26.446168867634583,6.778493238357441e-05,312,1,0.0016,10,10,96432,228374698272,26070,1440,52390,1.0,2412.2754652350777,159.32697491333772,2252.94849032174,supercell_cmplx_scf
974,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-26.44618026506066,7.91823584620488e-05,312,1,0.0016,10,10,100389,240292616235,26070,1440,61770,1.0,2438.1155603806205,159.32697491333772,2278.7885854672827,supercell_cmplx_scf
975,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-26.446136078791,3.499608880019878e-05,312,1,0.0016,10,10,106674,257740598448,26071,1440,76634,1.0,2461.0720287406743,159.32697491333772,2301.7450538273365,supercell_cmplx_scf
976,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-26.446113606428487,1.2523726287128056e-05,312,1,0.0016,10,10,109826,265933664834,26071,1440,84103,1.0,2466.42672667263,159.32697491333772,2307.0997517592923,supercell_cmplx_scf
977,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-26.446105985814988,4.9031127886678405e-06,312,1,0.0016,10,10,111773,270833356018,26071,1440,88720,1.0,2468.1144508577704,159.32697491333772,2308.787475944433,supercell_cmplx_scf
978,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-26.446101412957745,3.302555455775291e-07,312,1,0.0016,10,10,113662,275482703062,26071,1440,93193,1.0,2468.760960495268,159.32697491333772,2309.43398558193,supercell_cmplx_scf
979,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-26.446101086063702,3.361503075893779e-09,312,1,0.0016,10,10,114231,276865787016,26071,1440,94545,1.0,2468.7968646325908,159.32697491333772,2309.469889719253,supercell_cmplx_scf
980,Al2atom,cc-pvdz,8,kpoint,kpoint,0.008,-4.112114876842646,0.00017067421305849706,56,8,0.0016,20,10,104514,722150979540,36641,1920,311289,3.0,7038.0708547753575,227.3565554841049,6810.714299291252,kpoint
981,Al2atom,cc-pvdz,8,kpoint,kpoint,0.005,-4.112003425335318,5.922270573055499e-05,56,8,0.0016,20,10,111163,782821184626,36641,1920,368009,3.0,7173.025931839296,227.3565554841049,6945.66937635519,kpoint
982,Al2atom,cc-pvdz,8,kpoint,kpoint,0.002,-4.111941864619895,2.338009692515186e-06,56,8,0.0016,20,10,120854,865209738728,36641,1920,450716,3.0,7292.2318376360145,227.3565554841049,7064.875282151909,kpoint
983,Al2atom,cc-pvdz,8,kpoint,kpoint,0.001,-4.111946782793636,2.580164048637812e-06,56,8,0.0016,20,10,124861,897185968558,36641,1920,488936,3.0,7319.06688005694,227.3565554841049,7091.710324572835,kpoint
984,Al2atom,cc-pvdz,8,kpoint,kpoint,0.0005,-4.111944934872895,7.322433077661117e-07,56,8,0.0016,20,10,127118,914422697410,36641,1920,511147,3.0,7327.233583393547,227.3565554841049,7099.8770279094415,kpoint
985,Al2atom,cc-pvdz,8,kpoint,kpoint,0.0001,-4.111944202402666,2.269215926276047e-10,56,8,0.0016,20,10,129121,929209463304,36642,1920,530982,3.0,7330.216898207289,227.3565554841049,7102.860342723184,kpoint
986,Al2atom,cc-pvdz,8,kpoint,kpoint,1e-05,-4.1119442025773205,5.226663546409327e-11,56,8,0.0016,20,10,129591,932608888596,36642,1920,535807,3.0,7330.351552985,227.3565554841049,7102.994997500895,kpoint
987,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-32.898572536745476,0.0002151039591637982,416,1,0.0016,10,10,143005,440556075520,34710,1920,107456,1.0,3137.9788745643714,227.35646166896683,2910.6224128954045,supercell_cmplx_scf
988,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-32.89847559273187,0.00011815994555774978,416,1,0.0016,10,10,150651,471371311296,34710,1920,125574,1.0,3187.0669418935518,227.35646166896683,2959.7104802245844,supercell_cmplx_scf
989,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-32.898385704174814,2.8271388501366346e-05,416,1,0.0016,10,10,161849,512997885192,34711,1920,152482,1.0,3228.535325913428,227.35646166896683,3001.178864244461,supercell_cmplx_scf
990,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-32.89836517416695,7.741380635195583e-06,416,1,0.0016,10,10,167384,532114907688,34711,1920,165930,1.0,3238.109246464757,227.35646166896683,3010.75278479579,supercell_cmplx_scf
991,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-32.898359997288736,2.5645024237519465e-06,416,1,0.0016,10,10,170906,543853484174,34711,1920,174769,1.0,3241.3400141175857,227.35646166896683,3013.983552448619,supercell_cmplx_scf
992,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-32.89835741737096,1.541535255000781e-08,416,1,0.0016,10,10,174756,556344289044,34711,1920,184435,1.0,3242.7359959361343,227.35646166896683,3015.3795342671674,supercell_cmplx_scf
993,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-32.89835743028899,2.4973232370939513e-09,416,1,0.0016,10,10,175959,560187823293,34711,1920,187452,1.0,3242.814962261024,227.35646166896683,3015.458500592057,supercell_cmplx_scf
994,Al2atom,cc-pvdz,9,kpoint,kpoint,0.008,-4.077202825978841,5.1000698085168494e-05,52,9,0.0016,20,10,116615,1335658298780,34115,2160,450297,4.0,11666.511948976811,256.1904720707678,11410.321476906043,kpoint
995,Al2atom,cc-pvdz,9,kpoint,kpoint,0.005,-4.077187393255445,3.5567974689953985e-05,52,9,0.0016,20,10,124098,1442672384166,34115,2160,523959,4.0,11841.399088049122,256.1904720707678,11585.208615978354,kpoint
996,Al2atom,cc-pvdz,9,kpoint,kpoint,0.002,-4.077160170001516,8.344720760611324e-06,52,9,0.0016,20,10,134825,1589002418450,34116,2160,634630,4.0,12004.780414383798,256.1904720707678,11748.58994231303,kpoint
997,Al2atom,cc-pvdz,9,kpoint,kpoint,0.001,-4.077156246014689,4.420733933585552e-06,52,9,0.0016,20,10,139528,1649513410688,34116,2160,686963,4.0,12041.887663589476,256.1904720707678,11785.697191518708,kpoint
998,Al2atom,cc-pvdz,9,kpoint,kpoint,0.0005,-4.077152914723522,1.0894427662222483e-06,52,9,0.0016,20,10,142550,1686961503700,34116,2160,720617,4.0,12054.189708622642,256.1904720707678,11797.999236551874,kpoint
999,Al2atom,cc-pvdz,9,kpoint,kpoint,0.0001,-4.07715167732108,1.4795967562264423e-07,52,9,0.0016,20,10,145952,1727974330016,34116,2160,758480,4.0,12059.44476898722,256.1904720707678,11803.254296916451,kpoint
1000,Al2atom,cc-pvdz,9,kpoint,kpoint,1e-05,-4.0771518223969965,2.8837590093644394e-09,52,9,0.0016,20,10,147147,1742172657225,34116,2160,771779,4.0,12059.792966569135,256.1904720707678,11803.60249449837,kpoint
1001,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-36.694186023008186,0.00018037322392672195,468,1,0.0016,10,10,162341,653046218562,39028,2160,125701,1.0,4097.469580744028,256.1904857775446,3841.2790949664823,supercell_cmplx_scf
1002,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-36.694310035628085,5.6360604027361205e-05,468,1,0.0016,10,10,170852,696699089636,39029,2160,146122,1.0,4153.605702419939,256.1904857775446,3897.415216642394,supercell_cmplx_scf
1003,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-36.69437673866477,1.0342432659626866e-05,468,1,0.0016,10,10,183441,756639459582,39029,2160,177026,1.0,4201.386017217271,256.1904857775446,3945.1955314397264,supercell_cmplx_scf
1004,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-36.694374719796016,8.323563903900322e-06,468,1,0.0016,10,10,189262,782592692140,39029,2160,191638,1.0,4211.845714234237,256.1904857775446,3955.655228456692,supercell_cmplx_scf
1005,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-36.694372285688544,5.889456431873441e-06,468,1,0.0016,10,10,192877,798168423325,39029,2160,200706,1.0,4215.160790469273,256.1904857775446,3958.970304691728,supercell_cmplx_scf
1006,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-36.69436684679623,4.505641157948048e-07,468,1,0.0016,10,10,196656,814070097984,39029,2160,210195,1.0,4216.524910215131,256.1904857775446,3960.334424437586,supercell_cmplx_scf
1007,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-36.69436640343861,7.2064949563355185e-09,468,1,0.0016,10,10,197786,818762639254,39029,2160,213025,1.0,4216.601351324495,256.1904857775446,3960.4108655469504,supercell_cmplx_scf
1008,Al2atom,cc-pvdz,18,kpoint,kpoint,0.008,-4.16566811021132,0.00011396283967091136,56,18,0.0016,20,10,232561,10875968191368,73164,4320,1883487,5.0,47635.545386988575,499.3474876724516,47136.197899316125,kpoint
1009,Al2atom,cc-pvdz,18,kpoint,kpoint,0.005,-4.165610466210822,5.631883917267544e-05,56,18,0.0016,20,10,249055,11842072121100,73165,4320,2212403,5.0,48432.01459561991,499.3474876724516,47932.66710794746,kpoint
1010,Al2atom,cc-pvdz,18,kpoint,kpoint,0.002,-4.165564187982531,1.0040610881389966e-05,56,18,0.0016,20,10,272770,13163428492880,73165,4320,2704852,5.0,49155.54536537252,499.3474876724516,48656.19787770007,kpoint
1011,Al2atom,cc-pvdz,18,kpoint,kpoint,0.001,-4.1655580555597025,3.90818805318105e-06,56,18,0.0016,20,10,283040,13704296385280,73165,4320,2933391,5.0,49318.40525708866,499.3474876724516,48819.05776941621,kpoint
1012,Al2atom,cc-pvdz,18,kpoint,kpoint,0.0005,-4.165555181505112,1.0341334624186516e-06,56,18,0.0016,20,10,289745,14044528332350,73165,4320,3082680,5.0,49373.20410986549,499.3474876724516,48873.85662219304,kpoint
1013,Al2atom,cc-pvdz,18,kpoint,kpoint,0.0001,-4.165554146282171,1.0894787294546404e-09,56,18,0.0016,20,10,296421,14374443743298,73165,4320,3231269,5.0,49394.90837640767,499.3474876724516,48895.56088873522,kpoint
1014,Al2atom,cc-pvdz,18,kpoint,kpoint,1e-05,-4.165554146368734,1.0029150843138268e-09,56,18,0.0016,20,10,298296,14465695386168,73165,4320,3273007,5.0,49396.02344053427,499.3474876724516,48896.67595286182,kpoint
1015,Al2atom,cc-pvtz,1,kpoint,kpoint,0.008,-4.500672365515024,8.801459969731695e-07,104,1,0.0016,20,10,42108,36318150000,4643,340,5916,1.0,878.5351267955452,288.8338243536959,589.7013024418494,kpoint
1016,Al2atom,cc-pvtz,1,kpoint,kpoint,0.005,-4.500675959556105,2.7138950837723996e-06,104,1,0.0016,20,10,42373,36570314261,4643,340,6099,1.0,879.1017453063441,288.8338243536959,590.2679209526483,kpoint
1017,Al2atom,cc-pvtz,1,kpoint,kpoint,0.002,-4.5006750266793905,1.7810183692290593e-06,104,1,0.0016,20,10,42628,36802585404,4643,340,6277,1.0,879.3931789118649,288.8338243536959,590.559354558169,kpoint
1018,Al2atom,cc-pvtz,1,kpoint,kpoint,0.001,-4.50067341279135,1.671303291317372e-07,104,1,0.0016,20,10,42764,36922908004,4643,340,6372,1.0,879.4626859380576,288.8338243536959,590.6288615843617,kpoint
1019,Al2atom,cc-pvtz,1,kpoint,kpoint,0.0005,-4.500673355004842,1.0934382110860952e-07,104,1,0.0016,20,10,42837,36986665236,4643,340,6422,1.0,879.4804418201961,288.8338243536959,590.6466174665002,kpoint
1020,Al2atom,cc-pvtz,1,kpoint,kpoint,0.0001,-4.500673302286587,5.662556556984555e-08,104,1,0.0016,20,10,42929,37066486973,4643,340,6486,1.0,879.4892313633104,288.8338243536959,590.6554070096146,kpoint
1021,Al2atom,cc-pvtz,1,kpoint,kpoint,1e-05,-4.500673245659016,2.0055068716828828e-12,104,1,0.0016,20,10,42984,37114018992,4643,340,6526,1.0,879.4899847862137,288.8338243536959,590.6561604325177,kpoint
1022,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.500672370088961,8.809477165527824e-07,104,1,0.0016,10,10,24558,21180464586,4633,340,5916,1.0,878.5014171372402,288.86836955212215,589.633047585118,supercell_cmplx_scf
1023,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.5006759643252225,2.7132885449532296e-06,104,1,0.0016,10,10,24731,21343372351,4633,340,6098,1.0,879.0651973982851,288.86836955212215,590.1968278461629,supercell_cmplx_scf
1024,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.500675031705472,1.7806687946375632e-06,104,1,0.0016,10,10,24896,21492816384,4633,340,6275,1.0,879.3541794819248,288.86836955212215,590.4858099298026,supercell_cmplx_scf
1025,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.500673417859262,1.668225841910953e-07,104,1,0.0016,10,10,24985,21571349420,4633,340,6369,1.0,879.4231763010553,288.86836955212215,590.5548067489332,supercell_cmplx_scf
1026,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.500673360087278,1.0905060054966498e-07,104,1,0.0016,10,10,25032,21612353448,4633,340,6419,1.0,879.4405859264436,288.86836955212215,590.5722163743216,supercell_cmplx_scf
1027,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.50067330764797,5.661129254264097e-08,104,1,0.0016,10,10,25092,21664382616,4633,340,6484,1.0,879.4493756522133,288.86836955212215,590.5810061000911,supercell_cmplx_scf
1028,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.500673251034842,1.835864793520159e-12,104,1,0.0016,10,10,25122,21690309678,4633,340,6518,1.0,879.4500015596284,288.86836955212215,590.5816320075062,supercell_cmplx_scf
1029,Al2atom,cc-pvtz,2,kpoint,kpoint,0.008,-4.5005837009553895,2.726043677547807e-05,108,2,0.0016,20,10,74917,206155102260,17895,680,52237,1.0,2802.9395587950467,275.32349485513964,2527.616063939907,kpoint
1030,Al2atom,cc-pvtz,2,kpoint,kpoint,0.005,-4.5006633010069255,5.2339614760477104e-05,108,2,0.0016,20,10,76608,211832151552,17895,680,56415,1.0,2816.5519425308376,275.32349485513964,2541.2284476756977,kpoint
1031,Al2atom,cc-pvtz,2,kpoint,kpoint,0.002,-4.500634930661748,2.3969269583368202e-05,108,2,0.0016,20,10,78269,217108891989,17895,680,61039,1.0,2825.45177335638,275.32349485513964,2550.12827850124,kpoint
1032,Al2atom,cc-pvtz,2,kpoint,kpoint,0.001,-4.500610846955263,1.1443690173251753e-07,108,2,0.0016,20,10,78770,218594942080,17895,680,62429,1.0,2826.697064202057,275.32349485513964,2551.373569346917,kpoint
1033,Al2atom,cc-pvtz,2,kpoint,kpoint,0.0005,-4.5006106229270015,3.384651634519287e-07,108,2,0.0016,20,10,79016,219303297864,17895,680,63119,1.0,2827.0281846861544,275.32349485513964,2551.704689831015,kpoint
1034,Al2atom,cc-pvtz,2,kpoint,kpoint,0.0001,-4.5006109842034165,2.281125155434438e-08,108,2,0.0016,20,10,79132,219631815584,17895,680,63439,1.0,2827.1123362859157,275.32349485513964,2551.788841430776,kpoint
1035,Al2atom,cc-pvtz,2,kpoint,kpoint,1e-05,-4.500610961081888,3.1027713731646145e-10,108,2,0.0016,20,10,79175,219751558475,17895,680,63554,1.0,2827.117956746827,275.32349485513964,2551.794461891688,kpoint
1036,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-9.001412076449764,0.00018986629254946763,208,1,0.0016,10,10,56596,96693303868,9115,680,22666,1.0,1740.2457842319232,275.6875347688751,1464.558249463048,supercell_cmplx_scf
1037,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-9.001237672665242,1.546250802775262e-05,208,1,0.0016,10,10,57870,99138890970,9115,680,24177,1.0,1744.9805084880393,275.6875347688751,1469.292973719164,supercell_cmplx_scf
1038,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-9.001236800919303,1.4590762088317888e-05,208,1,0.0016,10,10,59216,101604707712,9115,680,25770,1.0,1747.7318675300949,275.6875347688751,1472.0443327612195,supercell_cmplx_scf
1039,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-9.001227082477774,4.872320559456966e-06,208,1,0.0016,10,10,59684,102432008476,9115,680,26328,1.0,1748.1460406511676,275.6875347688751,1472.4585058822925,supercell_cmplx_scf
1040,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-9.001223574740898,1.3645836833831027e-06,208,1,0.0016,10,10,59870,102755958660,9115,680,26546,1.0,1748.2263424283003,275.6875347688751,1472.5388076594254,supercell_cmplx_scf
1041,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-9.001223012030259,8.018730444092625e-07,208,1,0.0016,10,10,60081,103120504998,9115,680,26825,1.0,1748.267818619098,275.6875347688751,1472.5802838502227,supercell_cmplx_scf
1042,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-9.001222205992422,4.164792954952645e-09,208,1,0.0016,10,10,60239,103391990757,9115,680,27043,1.0,1748.2723446072107,275.6875347688751,1472.5848098383356,supercell_cmplx_scf
1043,Al2atom,cc-pvtz,4,kpoint,kpoint,0.008,-4.386718016732929,2.282597655156593e-05,108,4,0.0016,20,10,135020,1341680913100,35410,1360,274388,2.0,10121.647888951264,432.6109725844595,9689.036916366804,kpoint
1044,Al2atom,cc-pvtz,4,kpoint,kpoint,0.005,-4.386704877020415,9.686264037966907e-06,108,4,0.0016,20,10,139980,1402329298620,35410,1360,301990,2.0,10204.32121700848,432.6109725844595,9771.71024442402,kpoint
1045,Al2atom,cc-pvtz,4,kpoint,kpoint,0.002,-4.386697875055272,2.6842988942732404e-06,108,4,0.0016,20,10,145480,1464918134000,35410,1360,332586,2.0,10256.75880456953,432.6109725844595,9824.14783198507,kpoint
1046,Al2atom,cc-pvtz,4,kpoint,kpoint,0.001,-4.386695639845979,4.4908960195044756e-07,108,4,0.0016,20,10,147280,1484160148240,35410,1360,342611,2.0,10264.48298153469,432.6109725844595,9831.87200895023,kpoint
1047,Al2atom,cc-pvtz,4,kpoint,kpoint,0.0005,-4.386695275316149,8.455977162924455e-08,108,4,0.0016,20,10,148163,1493334877000,35410,1360,347523,2.0,10266.385053571068,432.6109725844595,9833.774080986608,kpoint
1048,Al2atom,cc-pvtz,4,kpoint,kpoint,0.0001,-4.386695200737181,9.980803739040311e-09,108,4,0.0016,20,10,148832,1500166134208,35410,1360,351244,2.0,10266.989820570716,432.6109725844595,9834.378847986256,kpoint
1049,Al2atom,cc-pvtz,4,kpoint,kpoint,1e-05,-4.386695188844185,1.9121921823739285e-09,108,4,0.0016,20,10,149005,1501913778100,35410,1360,352217,2.0,10267.016205055092,432.6109725844595,9834.405232470632,kpoint
1050,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-17.546731558532716,4.855762876943004e-05,416,1,0.0016,10,10,139652,706057469420,34705,1360,100104,1.0,5149.831239417116,432.55968738077394,4717.271552036343,supercell_cmplx_scf
1051,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-17.54676234489554,1.7771265945043524e-05,416,1,0.0016,10,10,142718,724744125290,34705,1360,107372,1.0,5172.5661678887,432.55968738077394,4740.006480507926,supercell_cmplx_scf
1052,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-17.546776589693074,3.5264684115077216e-06,416,1,0.0016,10,10,146045,743585050555,34705,1360,115254,1.0,5186.137552574986,432.55968738077394,4753.577865194213,supercell_cmplx_scf
1053,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-17.546779123998146,9.9216333993013e-07,416,1,0.0016,10,10,147186,749687328234,34705,1360,117961,1.0,5188.164651889412,432.55968738077394,4755.604964508639,supercell_cmplx_scf
1054,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-17.546780229849702,1.136882161745234e-07,416,1,0.0016,10,10,147811,752950564299,34705,1360,119441,1.0,5188.714823439573,432.55968738077394,4756.155136058799,supercell_cmplx_scf
1055,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-17.54678014318523,2.702374501950544e-08,416,1,0.0016,10,10,148409,756027057117,34705,1360,120863,1.0,5188.922184424741,432.55968738077394,4756.362497043968,supercell_cmplx_scf
1056,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-17.546780114914085,1.2474004051910015e-09,416,1,0.0016,10,10,148665,757333108290,34705,1360,121468,1.0,5188.935800814293,432.55968738077394,4756.376113433519,supercell_cmplx_scf
1057,Al2atom,cc-pvtz,6,kpoint,kpoint,0.008,-4.442795116125672,2.1526309892827555e-05,108,6,0.0016,20,10,202700,6060488584300,70233,2040,695195,3.0,30454.67578601049,504.00920686744,29950.666579143057,kpoint
1058,Al2atom,cc-pvtz,6,kpoint,kpoint,0.005,-4.442783752173328,1.0162357549248213e-05,108,6,0.0016,20,10,210311,6332704174851,70233,2040,767344,3.0,30670.955526764355,504.00920686744,30166.94631989692,kpoint
1059,Al2atom,cc-pvtz,6,kpoint,kpoint,0.002,-4.442776805076923,3.215261143552084e-06,108,6,0.0016,20,10,218141,6595609186012,70233,2040,841584,3.0,30797.65984572944,504.00920686744,30293.650638862004,kpoint
1060,Al2atom,cc-pvtz,6,kpoint,kpoint,0.001,-4.442774495024066,9.052082869942524e-07,108,6,0.0016,20,10,220720,6677668398000,70233,2040,866042,3.0,30816.496504875144,504.00920686744,30312.487298007705,kpoint
1061,Al2atom,cc-pvtz,6,kpoint,kpoint,0.0005,-4.442773871574249,2.817584698888709e-07,108,6,0.0016,20,10,221897,6714211793692,70233,2040,877214,3.0,30820.78558745427,504.00920686744,30316.77638058683,kpoint
1062,Al2atom,cc-pvtz,6,kpoint,kpoint,0.0001,-4.44277360952326,1.9707480980457603e-08,108,6,0.0016,20,10,222886,6744451904128,70233,2040,886882,3.0,30822.224071131383,504.00920686744,30318.214864263944,kpoint
1063,Al2atom,cc-pvtz,6,kpoint,kpoint,1e-05,-4.4427735898094545,6.324718526684592e-12,108,6,0.0016,20,10,223171,6753093980659,70233,2040,890056,3.0,30822.30656179006,504.00920686744,30318.297354922623,kpoint
1064,Al2atom,cc-pvtz,8,kpoint,kpoint,0.008,-4.183499162908845,1.1915828747710577e-05,108,8,0.0016,20,10,254733,9412334677065,70455,2720,1224259,3.0,37636.76173982441,738.0337832607077,36898.7279565637,kpoint
1065,Al2atom,cc-pvtz,8,kpoint,kpoint,0.005,-4.1834890929856146,1.8459055173281058e-06,108,8,0.0016,20,10,266703,9957373307289,70455,2720,1357475,3.0,38029.18255491902,738.0337832607077,37291.14877165831,kpoint
1066,Al2atom,cc-pvtz,8,kpoint,kpoint,0.002,-4.183486834858485,4.1222161240028754e-07,108,8,0.0016,20,10,280272,10533678665712,70455,2720,1508508,3.0,38282.51407172535,738.0337832607077,37544.48028846464,kpoint
1067,Al2atom,cc-pvtz,8,kpoint,kpoint,0.001,-4.183487368291961,1.2121186365732228e-07,108,8,0.0016,20,10,285077,10725522385019,70455,2720,1561990,3.0,38322.72412513295,738.0337832607077,37584.69034187224,kpoint
1068,Al2atom,cc-pvtz,8,kpoint,kpoint,0.0005,-4.183487249409756,2.3296591322718996e-09,108,8,0.0016,20,10,287499,10819522891746,70455,2720,1588955,3.0,38332.916813109165,738.0337832607077,37594.88302984845,kpoint
1069,Al2atom,cc-pvtz,8,kpoint,kpoint,0.0001,-4.183487247548824,4.687263910341244e-10,108,8,0.0016,20,10,289450,10893879136000,70455,2720,1610688,3.0,38336.203324728594,738.0337832607077,37598.16954146788,kpoint
1070,Al2atom,cc-pvtz,8,kpoint,kpoint,1e-05,-4.183487246625044,4.5505288426284096e-10,108,8,0.0016,20,10,289997,10914513850068,70455,2720,1616759,3.0,38336.36995018514,738.0337832607077,37598.336166924426,kpoint


==> figures/plot_diamond_extrap/Resources_ncr_resource_estimates_df_resource_estimates_with_mp2_scaled_lambda.csv <==
system,basis,kmesh,type,type_for_merge_thresh,naux,emp2,delta,num_spin_orbitals,num_kpts,dE,beta,chi,toffolis_per_step,total_toffolis_values,total_logical_qubits,L,Lxi,nk_values,lambda_tot,lambda_one_body,lambda_two_body,type_for_merge
C,cc-pvdz,1,kpoint,kpoint,0.008,-10.37721244208343,0.0003561132623453,52,1,0.0016,20,10,21053,2447684939,2399,336,2410,1.0,118.42413764345318,65.40129433700808,53.022843306445104,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.005,-10.37758098233339,1.2426987614944096e-05,52,1,0.0016,20,10,21518,2520532448,2399,336,2734,1.0,119.3129584318232,65.40129433700808,53.91166409481512,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.002,-10.37759645611427,2.7900768495570105e-05,52,1,0.0016,20,10,22264,2626194648,2399,336,3253,1.0,120.149770764593,65.40129433700808,54.74847642758493,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.001,-10.377542126801169,2.642854460610522e-05,52,1,0.0016,20,10,22564,2664921220,2399,336,3461,1.0,120.30066495610154,65.40129433700808,54.89937061909346,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.0005,-10.377542642105116,2.5913240659036774e-05,52,1,0.0016,20,10,22790,2692934770,2399,336,3620,1.0,120.35970438425365,65.40129433700808,54.958410047245565,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.0001,-10.377565007502438,3.547843336448864e-06,52,1,0.0016,20,10,23076,2727421668,2399,336,3817,1.0,120.3897498629186,65.40129433700808,54.9884555259105,kpoint
C,cc-pvdz,1,kpoint,kpoint,1e-05,-10.377568552525728,2.8200481949625104e-09,52,1,0.0016,20,10,23181,2739878295,2399,336,3891,1.0,120.3919477910649,65.40129433700808,54.99065345405682,kpoint
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.377212399089675,0.0003561132777107,52,1,0.0016,10,10,12558,1460030754,2392,336,2410,1.0,118.42413764508102,65.40129433582179,53.02284330925923,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.377580939372583,1.2427005195547736e-05,52,1,0.0016,10,10,12861,1506486096,2392,336,2734,1.0,119.3129584331606,65.40129433582179,53.911664097338814,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.377596413140106,2.7900772717970312e-05,52,1,0.0016,10,10,13348,1574490036,2392,336,3253,1.0,120.14977076708564,65.40129433582179,54.74847643126385,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.377542083830225,2.642853716494642e-05,52,1,0.0016,10,10,13544,1599614120,2392,336,3461,1.0,120.30066495854834,65.40129433582179,54.89937062272656,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.377542599132193,2.591323519673949e-05,52,1,0.0016,10,10,13690,1617651470,2392,336,3620,1.0,120.35970438605318,65.40129433582179,54.9584100502314,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.377564964527046,3.5478403415112325e-06,52,1,0.0016,10,10,13878,1640282454,2392,336,3817,1.0,120.38974986505428,65.40129433582179,54.9884555292325,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.377568509547404,2.819982469759452e-09,52,1,0.0016,10,10,13946,1648347470,2392,336,3891,1.0,120.39194779315083,65.40129433582179,54.990653457329046,supercell_cmplx_scf
C,cc-pvdz,2,kpoint,kpoint,0.008,-10.792108319284102,9.076596885293498e-05,52,2,0.0016,20,10,36360,10983083400,8714,672,21841,1.0,307.68060940793146,65.81571740888108,241.8648919990504,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.005,-10.792116292437775,8.279281517964421e-05,52,2,0.0016,20,10,37932,11620468200,8714,672,25200,1.0,312.0448362490962,65.81571740888108,246.2291188402151,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.002,-10.79216487090689,3.421434606565299e-05,52,2,0.0016,20,10,40645,12641245320,8714,672,31657,1.0,316.79771122598527,65.81571740888108,250.9819938171042,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.001,-10.79218322334954,1.5861903413849632e-05,52,2,0.0016,20,10,41835,13054318905,8715,672,34629,1.0,317.843537671868,65.81571740888108,252.0278202629869,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.0005,-10.79218752183731,1.1563415645454713e-05,52,2,0.0016,20,10,42761,13361615192,8715,672,37019,1.0,318.2810838567349,65.81571740888108,252.4653664478538,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.0001,-10.792199712962503,6.277095483397943e-07,52,2,0.0016,20,10,43826,13702768638,8715,672,39979,1.0,318.4755453997711,65.81571740888108,252.65982799089,kpoint
C,cc-pvdz,2,kpoint,kpoint,1e-05,-10.792199153781636,6.852867961981701e-08,52,2,0.0016,20,10,44333,13862086773,8715,672,41394,1.0,318.4936016885187,65.81571740888108,252.67788427963765,kpoint
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.7922520186685,5.294352479265e-05,104,1,0.0016,10,10,27945,5502845565,4639,672,9314,1.0,200.57773879102086,65.81571304504315,134.7620257459777,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.79225323766465,5.41625209411e-05,104,1,0.0016,10,10,29054,5773698042,4639,672,10628,1.0,202.41716919924156,65.81571304504315,136.60145615419836,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.792187284463285,1.1790680421341904e-05,104,1,0.0016,10,10,30895,6189844145,4639,672,12809,1.0,204.07483448472465,65.81571304504315,138.25912143968148,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.792194714202905,4.3609408031386465e-06,104,1,0.0016,10,10,31827,6390034098,4639,672,14022,1.0,204.50647858280706,65.81571304504315,138.6907655377639,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.792199391314192,3.1617048357190924e-07,104,1,0.0016,10,10,32501,6530815942,4639,672,14958,1.0,204.6769011586685,65.81571304504315,138.86118811362536,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.7921990282646,4.687910859502154e-08,104,1,0.0016,10,10,33413,6716881738,4639,672,16226,1.0,204.76264473335056,65.81571304504315,138.9469316883074,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.79219906229702,1.2846689045886706e-08,104,1,0.0016,10,10,33778,6790492674,8806,672,16774,1.0,204.76989243325312,65.81571304504315,138.95417938821,supercell_cmplx_scf
C,cc-pvdz,4,kpoint,kpoint,0.008,-11.057227654596565,1.362242701929972e-05,52,4,0.0016,20,10,64541,42473334903,17158,1344,110055,2.0,670.3169812922166,66.31723581880088,603.9997454734157,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.005,-11.057152057729835,6.197443970634708e-05,52,4,0.0016,20,10,68281,45715085434,17158,1344,128467,2.0,681.9605509250857,66.31723581880088,615.643315106285,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.002,-11.057176643829012,3.73883405302422e-05,52,4,0.0016,20,10,74987,51127486366,17159,1344,163227,2.0,694.4934343759363,66.31723581880088,628.1761985571354,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.001,-11.057200999535237,1.3032634306853195e-05,52,4,0.0016,20,10,78233,53582642263,17159,1344,181283,2.0,697.6444188056068,66.31723581880088,631.327182986806,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.0005,-11.057207767156632,6.265012910233736e-06,52,4,0.0016,20,10,80603,55300428652,17159,1344,194484,2.0,698.8392221461851,66.31723581880088,632.5219863273842,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.0001,-11.05721463706021,6.048906655564679e-07,52,4,0.0016,20,10,83734,57496620972,17159,1344,211905,2.0,699.424018851219,66.31723581880088,633.1067830324181,kpoint
C,cc-pvdz,4,kpoint,kpoint,1e-05,-11.057214025235972,6.933570162459546e-09,52,4,0.0016,20,10,85168,58485546944,17159,1344,219902,2.0,699.4741369591472,66.31723581880088,633.1569011403463,kpoint
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.057086021218762,0.0001281343970607,208,1,0.0016,10,10,65536,21041315840,17445,1344,34494,1.0,327.0336075134327,66.31714247191633,260.71646504151636,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.057148923510132,6.5232105690425e-05,208,1,0.0016,10,10,67972,22074654692,17445,1344,39944,1.0,330.7982458257255,66.31714247191633,264.48110335380915,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.057180907013354,3.324860246855e-05,208,1,0.0016,10,10,72043,23655102921,17445,1344,49593,1.0,334.4509040619653,66.31714247191633,268.133761590049,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.05719865394646,1.5501669363260362e-05,208,1,0.0016,10,10,74522,24544640442,17445,1344,55471,1.0,335.4840337294261,66.31714247191633,269.1668912575098,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.057206873491188,7.282124634855336e-06,208,1,0.0016,10,10,76377,25185162996,17445,1344,59865,1.0,335.8780636234429,66.31714247191633,269.5609211515266,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.057213976680892,1.7893493087228762e-07,208,1,0.0016,10,10,79058,26085977680,17446,1344,66192,1.0,336.0944019445834,66.31714247191633,269.7772594726671,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.057214154956663,6.591598378236085e-10,208,1,0.0016,10,10,80207,26466545446,17446,1344,68911,1.0,336.1122226958669,66.31714247191633,269.79508022395055,supercell_cmplx_scf
C,cc-pvdz,6,kpoint,kpoint,0.008,-11.098182589250197,1.211570244308291e-05,52,6,0.0016,20,10,95302,116186003770,33954,2016,271121,3.0,1241.7997225114507,66.46716099843842,1175.3325615130123,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.005,-11.098164391638376,6.081909376121075e-06,52,6,0.0016,20,10,100609,124520439203,33954,2016,316412,3.0,1260.6769560512766,66.46716099843842,1194.2097950528382,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.002,-11.098145782338031,2.469120971859695e-05,52,6,0.0016,20,10,110495,138938843890,33954,2016,400765,3.0,1280.7986027871677,66.46716099843842,1214.3314417887293,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.001,-11.098162511269198,7.962278553819147e-06,52,6,0.0016,20,10,115496,145829984936,33954,2016,446125,3.0,1286.1151544371617,66.46716099843842,1219.6479934387232,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.0005,-11.098165672749756,4.800797995585526e-06,52,6,0.0016,20,10,118723,150128676467,33954,2016,477901,3.0,1288.0379369298796,66.46716099843842,1221.5707759314412,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.0001,-11.098170250846003,2.227017485978422e-07,52,6,0.0016,20,10,123183,155888332866,33954,2016,521801,3.0,1289.0287444927656,66.46716099843842,1222.5615834943271,kpoint
C,cc-pvdz,6,kpoint,kpoint,1e-05,-11.098170433906851,3.964089856367536e-08,52,6,0.0016,20,10,125171,158414790377,33955,2016,541914,3.0,1289.1158985171787,66.46716099843842,1222.6487375187403,kpoint
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.097920083396133,0.00025044429311785,312,1,0.0016,10,10,104480,49948022240,26084,2016,70713,1.0,486.9506166154538,66.4671139097215,420.48350270573223,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.098067516720414,0.0001030109688358,312,1,0.0016,10,10,109595,52995977390,26084,2016,82837,1.0,492.55193176544736,66.4671139097215,426.0848178557258,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.098145563903481,2.49637857692e-05,312,1,0.0016,10,10,119096,58247709872,26084,2016,105359,1.0,498.1747909899441,66.4671139097215,431.7076770802227,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.098162458387243,8.069302007622051e-06,312,1,0.0016,10,10,125183,61430427675,26084,2016,119792,1.0,499.8483707584085,66.4671139097215,433.381256848687,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.098167076194182,3.451495068418353e-06,312,1,0.0016,10,10,129988,63874933308,26085,2016,131144,1.0,500.52608187016403,66.4671139097215,434.05896796044243,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.098170153001716,3.746875355166897e-07,312,1,0.0016,10,10,136876,67309868008,26085,2016,147782,1.0,500.8999107314,66.4671139097215,434.4327968216785,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.098170525214698,2.474552710888626e-09,312,1,0.0016,10,10,140235,68966310885,26085,2016,155895,1.0,500.9338692892379,66.4671139097215,434.4667553795164,supercell_cmplx_scf
C,cc-pvdz,8,kpoint,kpoint,0.008,-11.19155655511308,3.714848902802714e-05,52,8,0.0016,20,10,120223,165074233941,34040,2688,485041,3.0,1398.5944079405938,66.55244492221115,1332.0419630183826,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.005,-11.191500060266163,1.9346357889915566e-05,52,8,0.0016,20,10,128438,179577901584,34041,2688,567429,3.0,1424.1615170591065,66.55244492221115,1357.6090721368953,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.002,-11.191492561021285,2.684560276833281e-05,52,8,0.0016,20,10,143091,203962913037,34041,2688,722924,3.0,1451.9066846498374,66.55244492221115,1385.3542397276262,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.001,-11.191507663259587,1.1743364465743866e-05,52,8,0.0016,20,10,150404,215433726268,34041,2688,804310,3.0,1458.9969519334004,66.55244492221115,1392.4445070111892,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.0005,-11.191514300500469,5.106123586173794e-06,52,8,0.0016,20,10,155703,223430535237,34041,2688,863278,3.0,1461.6570529909436,66.55244492221115,1395.1046080687322,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.0001,-11.191519856104009,4.494799554777274e-07,52,8,0.0016,20,10,162843,233890098156,34041,2688,942770,3.0,1462.9943469173072,66.55244492221115,1396.441901995096,kpoint
C,cc-pvdz,8,kpoint,kpoint,1e-05,-11.191519393204263,1.3419789723911892e-08,52,8,0.0016,20,10,166120,238615432480,34041,2688,979221,3.0,1463.1082183795963,66.55244492221115,1396.555773457385,kpoint
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.191316681500778,0.000202784999004275,416,1,0.0016,10,10,149839,77610458601,34716,2688,123036,1.0,527.5886455587214,66.55208891337732,461.036556645344,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.191415374883402,0.000104091616380575,416,1,0.0016,10,10,158944,83493760032,34719,2688,144839,1.0,535.0687303309602,66.55208891337732,468.5166414175829,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.191489297027038,3.0169472744025e-05,416,1,0.0016,10,10,175456,93470148512,34719,2688,185540,1.0,542.6303991211023,66.55208891337732,476.078310207725,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.191506253745997,1.32127537852875e-05,416,1,0.0016,10,10,185514,99227728320,34719,2688,210782,1.0,544.8239335140818,66.55208891337732,478.2718446007045,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.191513915443323,5.5510564589411615e-06,416,1,0.0016,10,10,192311,103030618250,34719,2688,230605,1.0,545.7096592330545,66.55208891337732,479.1575703196772,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.19151907955446,3.869453220062269e-07,416,1,0.0016,10,10,201895,108260742585,34719,2688,259130,1.0,546.1919777860094,66.55208891337732,479.6398888726321,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.19151947244728,5.947498493696912e-09,416,1,0.0016,10,10,205611,110261982915,68012,2688,272533,1.0,546.2343209546999,66.55208891337732,479.6822320413226,supercell_cmplx_scf
C,cc-pvdz,9,kpoint,kpoint,0.008,-11.110897962155196,4.2493692914646886e-05,52,9,0.0016,20,10,134636,269624611684,34131,3024,625880,4.0,2039.8507996517558,66.6870878891688,1973.163711762587,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.005,-11.110831083815338,2.438464694343168e-05,52,9,0.0016,20,10,144359,293221279005,34131,3024,731572,4.0,2068.9574347458533,66.6870878891688,2002.2703468566845,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.002,-11.110828525470312,2.694299196903671e-05,52,9,0.0016,20,10,161620,333103345360,34131,3024,923661,4.0,2099.3452955062367,66.6870878891688,2032.658207617068,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.001,-11.110850992792637,4.475669644676827e-06,52,9,0.0016,20,10,170596,352904268380,34131,3024,1023599,4.0,2107.113783035708,66.6870878891688,2040.4266951465393,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.0005,-11.11085211261371,3.3558485714735298e-06,52,9,0.0016,20,10,176122,364828445266,67492,3024,1094376,4.0,2109.9638026926423,66.6870878891688,2043.2767148034736,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.0001,-11.110855516958026,4.849574430920711e-08,52,9,0.0016,20,10,181761,376766924070,67492,3024,1190603,4.0,2111.4078730103656,66.6870878891688,2044.720785121196,kpoint
C,cc-pvdz,9,kpoint,kpoint,1e-05,-11.110855456912043,1.1550238099289345e-08,52,9,0.0016,20,10,184357,382171139215,67492,3024,1234895,4.0,2111.534887323622,66.6870878891688,2044.8477994344535,kpoint
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.110471941106942,0.00038349947815655556,468,1,0.0016,10,10,170401,110930710198,39037,3024,144365,1.0,663.1007795183459,66.68713466454487,596.4136448538011,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.110714666019318,0.00014077456578023332,468,1,0.0016,10,10,180926,119184459722,39037,3024,170015,1.0,670.9932350458269,66.68713466454487,604.306100381282,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.110831734413045,2.3706172055099998e-05,468,1,0.0016,10,10,200208,133466460912,39037,3024,218410,1.0,679.0324136271832,66.68713466454487,612.3452789626384,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.110850027655658,5.41292943978533e-06,468,1,0.0016,10,10,212239,141996805038,39037,3024,250282,1.0,681.4805514199948,66.68713466454487,614.7934167554499,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.110852788396224,2.6521888732607603e-06,468,1,0.0016,10,10,221003,148084386168,39038,3024,276323,1.0,682.5127838927605,66.68713466454487,615.8256492282156,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.110855084021035,3.565640614371862e-07,468,1,0.0016,10,10,232152,155687863608,76490,3024,315519,1.0,683.0969567522245,66.68713466454487,616.4098220876797,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.110855436018227,4.566872904534749e-09,468,1,0.0016,10,10,236443,158578537012,76490,3024,335863,1.0,683.152791206639,66.68713466454487,616.4656565420942,supercell_cmplx_scf
C,cc-pvdz,12,kpoint,kpoint,0.008,-11.245221660690245,3.860968114821617e-05,52,12,0.0016,20,10,180889,426771779478,67620,4032,1147217,4.0,2403.164709964876,67.53164139050115,2335.6330685743746,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.005,-11.245182720378846,3.3063024851287537e-07,52,12,0.0016,20,10,192308,461250930308,67620,4032,1342151,4.0,2443.092121509531,67.53164139050115,2375.5604801190298,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.002,-11.245171809938444,1.1241070652090455e-05,52,12,0.0016,20,10,213556,521216732736,67620,4032,1704901,4.0,2486.031559926952,67.53164139050115,2418.499918536451,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.001,-11.245179017936438,4.033072656284276e-06,52,12,0.0016,20,10,223491,547964843913,67620,4032,1900538,4.0,2497.4262722755743,67.53164139050115,2429.894630885073,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.0005,-11.24518061777922,2.433229873588516e-06,52,12,0.0016,20,10,230452,565964762280,67620,4032,2037592,4.0,2501.5489569417664,67.53164139050115,2434.0173155512653,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.0001,-11.245183191692504,1.4068340981054916e-07,52,12,0.0016,20,10,239931,589752557379,67621,4032,2229032,4.0,2503.70668082042,67.53164139050115,2436.175039429919,kpoint
C,cc-pvdz,12,kpoint,kpoint,1e-05,-11.2451830344734,1.653569370319019e-08,52,12,0.0016,20,10,244348,600655764904,67621,4032,2319519,4.0,2503.8994376119977,67.53164139050115,2436.3677962214965,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.008,-11.273734277281712,7.681748242482911e-05,52,18,0.0016,20,10,262267,988508976098,67969,6048,2637499,5.0,3839.167205502419,67.87047982551762,3771.296725676901,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.005,-11.273653589237396,3.870561892327373e-06,52,18,0.0016,20,10,283384,1085569007240,67969,6048,3097602,5.0,3901.953672565038,67.87047982551762,3834.08319273952,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.002,-11.273652231247231,5.228552057090496e-06,52,18,0.0016,20,10,321257,1251629801023,67969,6048,3940669,5.0,3968.472298321669,67.87047982551762,3900.6018184961513,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.001,-11.273655835447563,1.624351725126871e-06,52,18,0.0016,20,10,339914,1330278592636,134690,6048,4401463,5.0,3986.3332416552316,67.87047982551762,3918.462761829714,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.0005,-11.273655853854626,1.605944662586012e-06,52,18,0.0016,20,10,349285,1369147252245,134690,6048,4721385,5.0,3992.7330782666354,67.87047982551762,3924.8625984411174,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.0001,-11.273657602485082,1.4268579384690838e-07,52,18,0.0016,20,10,362371,1421632164940,134690,6048,5168067,5.0,3996.077566997201,67.87047982551762,3928.207087171683,kpoint
C,cc-pvdz,18,kpoint,kpoint,1e-05,-11.273657445455598,1.4343690679652354e-08,52,18,0.0016,20,10,368454,1445603477220,134690,6048,5375652,5.0,3996.3723373251487,67.87047982551762,3928.5018574996307,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.008,-11.277172574598794,0.0001029905696814,52,27,0.0016,20,10,390597,2281553634012,135222,9072,5985014,5.0,5949.792710999193,67.90838318751135,5881.884327811682,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.005,-11.277067811244796,1.7727843175663338e-06,52,27,0.0016,20,10,420804,2497716227124,135222,9072,7046880,5.0,6045.932178920948,67.90838318751135,5978.023795733437,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.002,-11.277051771722226,1.78123068863556e-05,52,27,0.0016,20,10,468865,2829346619035,135223,9072,8960857,5.0,6146.649091091052,67.90838318751135,6078.74070790354,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.001,-11.277064807948218,4.776080894330903e-06,52,27,0.0016,20,10,494359,2996269361562,135223,9072,10005107,5.0,6173.5996583541,67.90838318751135,6105.691275166589,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.0005,-11.277066340768902,3.24326020972876e-06,52,27,0.0016,20,10,512070,3108481505610,135223,9072,10730536,5.0,6183.281096390235,67.90838318751135,6115.372713202723,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.0001,-11.277069620554173,3.652506030960012e-08,52,27,0.0016,20,10,536428,3259012525488,135223,9072,11745149,5.0,6188.347308083543,67.90838318751135,6120.4389248960315,kpoint
C,cc-pvdz,27,kpoint,kpoint,1e-05,-11.2770695786025,5.426612048609058e-09,52,27,0.0016,20,10,546921,3322999566351,135223,9072,12212245,5.0,6188.79030100035,67.90838318751135,6120.881917812839,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.008,-10.457204966852233,0.0001035812616336,116,1,0.0016,20,10,50691,33233881347,9807,436,9335,1.0,667.8054105291299,270.0370553055414,397.76835522358846,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.005,-10.45723788397777,7.066413609635447e-05,116,1,0.0016,20,10,51151,33622626471,9807,436,9879,1.0,669.5406923812059,270.0370553055414,399.5036370756644,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.002,-10.457303533203454,5.014910412270979e-06,116,1,0.0016,20,10,51735,34066669740,9807,436,10569,1.0,670.7262191755028,270.0370553055414,400.68916386996136,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.001,-10.457308660876429,1.1276256195458245e-07,116,1,0.0016,20,10,52034,34276981228,9807,436,10926,1.0,670.9890028979385,270.0370553055414,400.951947592397,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.0005,-10.457304855733604,3.69238026109997e-06,116,1,0.0016,20,10,52205,34393332665,9807,436,11130,1.0,671.061048636245,270.0370553055414,401.0239933307036,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.0001,-10.457309133417114,5.853032476466069e-07,116,1,0.0016,20,10,52529,34609361998,9807,436,11514,1.0,671.1113127610327,270.0370553055414,401.0742574554912,kpoint
C,cc-pvtz,1,kpoint,kpoint,1e-05,-10.457308568179185,2.0065316519435328e-08,116,1,0.0016,20,10,52689,34715043363,9807,436,11704,1.0,671.116389715502,270.0370553055414,401.0793344099606,kpoint
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.457204968826392,0.0001035812136933,116,1,0.0016,10,10,29811,19544598387,5157,436,9335,1.0,667.8053955517846,270.0370482724801,397.76834727930446,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.457237885898437,7.066414164924595e-05,116,1,0.0016,10,10,30271,19897763991,5157,436,9879,1.0,669.5406778599682,270.0370482724801,399.5036295874881,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.457303535140294,5.014899791433436e-06,116,1,0.0016,10,10,30855,20317523820,5157,436,10569,1.0,670.7262040615267,270.0370482724801,400.6891557890466,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.457308662789112,1.1274902611546624e-07,116,1,0.0016,10,10,31154,20522448268,5157,436,10926,1.0,670.988987749547,270.0370482724801,400.9519394770669,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.45730485764742,3.692392667176137e-06,116,1,0.0016,10,10,31325,20637317225,5157,436,11130,1.0,671.0610334808653,270.0370482724801,401.0239852083851,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.45730913534139,5.853013043122246e-07,116,1,0.0016,10,10,31649,20852323438,5157,436,11514,1.0,671.1112977112099,270.0370482724801,401.07424943872974,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.457308570105528,2.0065442640770925e-08,116,1,0.0016,10,10,31809,20957900403,5157,436,11704,1.0,671.116374665459,270.0370482724801,401.0793263929789,supercell_cmplx_scf
C,cc-pvtz,2,kpoint,kpoint,0.008,-10.86118266994151,6.610410647311937e-05,116,2,0.0016,20,10,92385,175786852140,19221,872,88805,1.0,1938.1390620838647,265.18973835108693,1672.949323732778,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.005,-10.861218461793666,3.031225431726625e-05,116,2,0.0016,20,10,95164,182191382836,19221,872,96533,1.0,1950.0917820401564,265.18973835108693,1684.9020436890696,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.002,-10.861247480624042,1.29342394039611e-06,116,2,0.0016,20,10,98659,189666895891,19221,872,106257,1.0,1958.189573438287,265.18973835108693,1692.9998350872002,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.001,-10.861250025925203,1.2518772205538653e-06,116,2,0.0016,20,10,100180,192743414780,19221,872,110496,1.0,1959.7399303611635,265.18973835108693,1694.5501920100764,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.0005,-10.86124817521812,5.988298621417698e-07,116,2,0.0016,20,10,101279,194913055964,19221,872,113549,1.0,1960.2951328026556,265.18973835108693,1695.1053944515688,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.0001,-10.861248484102088,2.899458948490974e-07,116,2,0.0016,20,10,102991,198239548584,19221,872,118319,1.0,1960.609226963989,265.18973835108693,1695.419488612902,kpoint
C,cc-pvtz,2,kpoint,kpoint,1e-05,-10.861248781941685,7.893701692296418e-09,116,2,0.0016,20,10,104120,200416839680,19221,872,121462,1.0,1960.6494166016423,265.18973835108693,1695.4596782505555,kpoint
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.86119192884571,5.66978843519e-05,232,1,0.0016,10,10,71784,84699951552,10156,872,36936,1.0,1201.864295970256,265.131203714186,936.73309225607,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.861223784526493,2.484220356890887e-05,232,1,0.0016,10,10,73035,86486878440,19442,872,39700,1.0,1206.19892423344,265.131203714186,941.067720519254,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.86125354477855,4.918048489344074e-06,232,1,0.0016,10,10,74515,88456980045,19442,872,43210,1.0,1209.1728054263217,265.131203714186,944.041601712136,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.86124928577037,6.590403085482422e-07,232,1,0.0016,10,10,75183,89292743976,19442,872,44797,1.0,1209.7520042631882,265.131203714186,944.6208005490022,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.861250864270644,2.237540583038822e-06,232,1,0.0016,10,10,75710,89935454740,19442,872,46041,1.0,1209.9779804931595,265.131203714186,944.8467767789734,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.86124859964592,2.708414115204505e-08,232,1,0.0016,10,10,76513,90898744721,19442,872,47947,1.0,1210.103588153538,265.131203714186,944.972384439352,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.861248628384223,1.654161252417907e-09,232,1,0.0016,10,10,76955,91424848650,19442,872,48996,1.0,1210.1169015922737,265.131203714186,944.9856978780878,supercell_cmplx_scf
C,cc-pvtz,4,kpoint,kpoint,0.008,-11.121998839217795,1.5553716014693464e-05,116,4,0.0016,20,10,174244,744902857664,38036,1744,457899,2.0,4354.536231944734,263.0447736049564,4091.4914583397776,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.005,-11.121991438887356,8.15338557380585e-06,116,4,0.0016,20,10,181997,783988476900,38036,1744,501047,2.0,4387.786559649975,263.0447736049564,4124.741786045019,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.002,-11.121991799425317,8.513923534181345e-06,116,4,0.0016,20,10,191822,830666372444,38037,1744,556342,2.0,4410.910475183801,263.0447736049564,4147.865701578845,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.001,-11.12198707050509,3.785003308109936e-06,116,4,0.0016,20,10,196320,851053874880,38037,1744,581923,2.0,4415.628501873663,263.0447736049564,4152.583728268706,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.0005,-11.12198363296634,3.474645584589098e-07,116,4,0.0016,20,10,199085,863356390870,75181,1744,599651,2.0,4417.246169046079,263.0447736049564,4154.201395441122,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.0001,-11.121982997217124,2.8828465836738815e-07,116,4,0.0016,20,10,202132,876746741472,75181,1744,626551,2.0,4418.136804690094,263.0447736049564,4155.092031085138,kpoint
C,cc-pvtz,4,kpoint,kpoint,1e-05,-11.121983286229348,7.275655633520727e-10,116,4,0.0016,20,10,204036,885026145528,75181,1744,643339,2.0,4418.240656717264,263.0447736049564,4155.1958831123075,kpoint
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.12194489761101,3.8290021443275e-05,464,1,0.0016,10,10,168297,342326027523,38705,1744,142329,1.0,2071.8747387038757,262.3928381380891,1809.4819005657864,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.121974853990633,8.333641819291415e-06,464,1,0.0016,10,10,173781,355221745137,38705,1744,155575,1.0,2082.0793718975024,262.3928381380891,1819.686533759413,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.12198550664774,2.3190152891316984e-06,464,1,0.0016,10,10,180961,371212899662,38705,1744,173274,1.0,2089.4790302703323,262.3928381380891,1827.0861921322432,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.121984984875267,1.7972428150159203e-06,464,1,0.0016,10,10,184275,378286353900,38705,1744,181589,1.0,2091.0011216560915,262.3928381380891,1828.6082835180025,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.12198377800673,5.90374277464889e-07,464,1,0.0016,10,10,186611,383179749571,38705,1744,187449,1.0,2091.53597981019,262.3928381380891,1829.1431416721007,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.121983169122418,1.8510034394125796e-08,464,1,0.0016,10,10,190226,390659336934,38705,1744,196526,1.0,2091.8390869036007,262.3928381380891,1829.4462487655114,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.121983188497078,8.646257043665171e-10,464,1,0.0016,10,10,191978,394262722886,38705,1744,200925,1.0,2091.8673944790353,262.3928381380891,1829.474556340946,supercell_cmplx_scf
C,cc-pvtz,6,kpoint,kpoint,0.008,-11.16211592775169,4.321700182430277e-05,116,6,0.0016,20,10,254599,1985675140374,75437,2616,1126418,3.0,7944.225613354509,260.62155454220823,7683.6040588123005,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.005,-11.162152612950337,6.531803178333462e-06,116,6,0.0016,20,10,264124,2074096307388,75437,2616,1232453,3.0,7998.7317960469,260.62155454220823,7738.110241504692,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.002,-11.162164035679442,4.890925927369949e-06,116,6,0.0016,20,10,276075,2178052301250,75437,2616,1365480,3.0,8036.025152361545,260.62155454220823,7775.403597819338,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.001,-11.162162987419356,3.842665840636528e-06,116,6,0.0016,20,10,281407,2222127280023,75437,2616,1424825,3.0,8043.2968619672465,260.62155454220823,7782.675307425038,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.0005,-11.162161890012838,2.7452593229782e-06,116,6,0.0016,20,10,285092,2251924602480,75437,2616,1465853,3.0,8045.793250378291,260.62155454220823,7785.171695836084,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.0001,-11.162159134192152,1.0561363339434138e-08,116,6,0.0016,20,10,291026,2299205512944,75437,2616,1531893,3.0,8047.224040518744,260.62155454220823,7786.602485976536,kpoint
C,cc-pvtz,6,kpoint,kpoint,1e-05,-11.1621591451239,3.7038461186966737e-10,116,6,0.0016,20,10,294752,2328691713024,75437,2616,1573367,3.0,8047.394752791951,260.62155454220823,7786.773198249743,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.008,-11.253993643703474,1.0476420479577088e-05,116,8,0.0016,20,10,337195,3039876317660,75654,3488,2028218,3.0,9182.794538127755,264.6728999108363,8918.121638216919,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.005,-11.253999288411917,1.612112892068751e-05,116,8,0.0016,20,10,354378,3220751695392,75655,3488,2222032,3.0,9257.43330398412,264.6728999108363,8992.760404073284,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.002,-11.25399570270994,1.253542694534815e-05,116,8,0.0016,20,10,373351,3412367657138,149943,3488,2471629,3.0,9309.761562563728,264.6728999108363,9045.088662652892,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.001,-11.25398739711686,4.22983386449971e-06,116,8,0.0016,20,10,379832,3475537247072,149943,3488,2586090,3.0,9320.312645138361,264.6728999108363,9055.639745227525,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.0005,-11.25398452087449,1.3535914948903385e-06,116,8,0.0016,20,10,384349,3518242345730,149943,3488,2665803,3.0,9323.95288997941,264.6728999108363,9059.279990068573,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.0001,-11.25398308777301,7.95099843742264e-08,116,8,0.0016,20,10,391163,3581397678184,149943,3488,2788622,3.0,9325.988082917607,264.6728999108363,9061.31518300677,kpoint
C,cc-pvtz,8,kpoint,kpoint,1e-05,-11.25398317122328,3.940286319448205e-09,116,8,0.0016,20,10,395152,3618009341088,149943,3488,2864246,3.0,9326.218028989595,264.6728999108363,9061.545129078759,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.008,-11.1749955691267,7.054985520049684e-05,116,9,0.0016,20,10,382681,4867913177231,150130,3924,2610715,4.0,12957.046122708329,259.5594065414392,12697.486716166888,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.005,-11.175053411843797,1.2707138102641125e-05,116,9,0.0016,20,10,396369,5074300875978,150130,3924,2852379,4.0,13039.970603338592,259.5594065414392,12780.411196797151,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.002,-11.175066065877536,5.3104361796840755e-08,116,9,0.0016,20,10,412150,5298875304050,150130,3924,3149349,4.0,13095.693279617306,259.5594065414392,12836.133873075865,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.001,-11.175069762099954,3.6431180543416986e-06,116,9,0.0016,20,10,418995,5391267324300,150130,3924,3279166,4.0,13106.360876404653,259.5594065414392,12846.801469863212,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.0005,-11.175069023331703,2.9043498042113924e-06,116,9,0.0016,20,10,423789,5454492442686,150130,3924,3370086,4.0,13110.061940096386,259.5594065414392,12850.502533554945,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.0001,-11.17506643396217,3.149802711988059e-07,116,9,0.0016,20,10,431512,5554796153392,150130,3924,3516488,4.0,13112.192785327323,259.5594065414392,12852.633378785884,kpoint
C,cc-pvtz,9,kpoint,kpoint,1e-05,-11.17506612221854,3.2366394009386563e-09,116,9,0.0016,20,10,436154,5614656674324,150130,3924,3604520,4.0,13112.43790571109,259.5594065414392,12852.87849916965,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.008,-12.010472805991467,0.000401126089784,52,1,0.0016,20,10,20980,2486717440,2402,340,2343,1.0,120.73065690832208,64.19321519896636,56.53744170935573,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.005,-12.010676299464878,0.0001976326163735,52,1,0.0016,20,10,21525,2573206125,2402,340,2724,1.0,121.76734009537331,64.19321519896636,57.57412489640696,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.002,-12.010832224160865,4.170792038848958e-05,52,1,0.0016,20,10,22233,2674229706,2402,340,3216,1.0,122.51726766120336,64.19321519896636,58.32405246223701,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.001,-12.0108697400873,4.191993951963013e-06,52,1,0.0016,20,10,22685,2733633240,2402,340,3529,1.0,122.74419708335734,64.19321519896636,58.550981884390985,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.0005,-12.010852027671884,2.190440936722382e-05,52,1,0.0016,20,10,22870,2757047110,2402,340,3658,1.0,122.79332819157888,64.19321519896636,58.60011299261251,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.0001,-12.01087276944225,1.162639001961452e-06,52,1,0.0016,20,10,23110,2786465140,2402,340,3825,1.0,122.81507339704191,64.19321519896636,58.62185819807555,kpoint
BN,cc-pvdz,1,kpoint,kpoint,1e-05,-12.010873922196849,9.8844026297229e-09,52,1,0.0016,20,10,23264,2805103328,2402,340,3933,1.0,122.81834095921616,64.19321519896636,58.62512576024981,kpoint
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.01047285712908,0.0004011263974152,52,1,0.0016,10,10,12498,1481362944,2392,340,2343,1.0,120.7306569062432,64.19321519928941,56.53744170695379,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.010676350845491,0.0001976326810044,52,1,0.0016,10,10,12852,1536392340,2392,340,2724,1.0,121.76734009230998,64.19321519928941,57.574124893020574,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.010832275587864,4.170793863167432e-05,52,1,0.0016,10,10,13314,1601434548,2392,340,3216,1.0,122.51726766136576,64.19321519928941,58.32405246207635,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.010869791527728,4.191998767666405e-06,52,1,0.0016,10,10,13610,1640059440,2392,340,3529,1.0,122.74419708356854,64.19321519928941,58.550981884279125,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.010852079085208,2.1904441288356225e-05,52,1,0.0016,10,10,13730,1655192690,2392,340,3658,1.0,122.79332819124213,64.19321519928941,58.60011299195271,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.010872820885538,1.162640957730332e-06,52,1,0.0016,10,10,13887,1674411138,2392,340,3825,1.0,122.81507339679996,64.19321519928941,58.62185819751053,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.010873973642084,9.884411511507096e-09,52,1,0.0016,10,10,13987,1686510499,2392,340,3933,1.0,122.81834095914716,64.19321519928941,58.62512575985775,supercell_cmplx_scf
BN,cc-pvdz,2,kpoint,kpoint,0.008,-12.36693455524296,0.0001262874833845,52,2,0.0016,20,10,36309,11336613834,8716,680,21704,1.0,318.029989278343,62.23551630934459,255.79447296899843,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.005,-12.366704162614402,0.0001041051451728,52,2,0.0016,20,10,37889,11985313703,8716,680,25071,1.0,322.2078625739286,62.23551630934459,259.972346264584,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.002,-12.366821559099783,1.329134020799927e-05,52,2,0.0016,20,10,40480,12979588160,8716,680,31210,1.0,326.6030903115836,62.23551630934459,264.36757400223905,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.001,-12.3668123737799,4.106020323746407e-06,52,2,0.0016,20,10,41877,13477651803,8717,680,34698,1.0,327.82232413330814,62.23551630934459,265.58680782396357,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.0005,-12.366810472480658,2.2047210830322683e-06,52,2,0.0016,20,10,42854,13811544222,8717,680,37232,1.0,328.28429380810195,62.23551630934459,266.0487774987574,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.0001,-12.366806694642102,1.573117472730701e-06,52,2,0.0016,20,10,43958,14176630832,8717,680,40304,1.0,328.49885968295257,62.23551630934459,266.263343373608,kpoint
BN,cc-pvdz,2,kpoint,kpoint,1e-05,-12.366808283511238,1.5751663084984102e-08,52,2,0.0016,20,10,44488,14348358736,8717,680,41775,1.0,328.51769040421146,62.23551630934459,266.2821740948669,kpoint
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.366662632918779,0.00014431399127975,104,1,0.0016,10,10,27748,5552680028,4641,680,9069,1.0,203.83043447951076,62.23551731449382,141.59491716501694,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.366725266619358,8.168029069995e-05,104,1,0.0016,10,10,28877,5830526193,4641,680,10399,1.0,205.66239782210312,62.23551731449382,143.4268805076093,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.366770012534413,3.693437564322721e-05,104,1,0.0016,10,10,30815,6274735190,4641,680,12696,1.0,207.41163735334453,62.23551731449382,145.1761200388507,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.366792838345246,1.410856480887901e-05,104,1,0.0016,10,10,31862,6502938614,4641,680,14046,1.0,207.89132878831933,62.23551731449382,145.6558114738255,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.366805958954505,9.879555520342365e-07,104,1,0.0016,10,10,32598,6659054244,4641,680,15069,1.0,208.07524543586723,62.23551731449382,145.8397281213734,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.366806866269556,8.064050049938487e-08,104,1,0.0016,10,10,33558,6858181344,4642,680,16388,1.0,208.1669960195634,62.23551731449382,145.9314787050696,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.366806951540552,4.63049509846769e-09,104,1,0.0016,10,10,33875,6923203125,8808,680,16946,1.0,208.17396139567623,62.23551731449382,145.9384440811824,supercell_cmplx_scf
BN,cc-pvdz,4,kpoint,kpoint,0.008,-12.59183106715118,0.0004294365875505,52,4,0.0016,20,10,64374,43935319374,17154,1360,109436,2.0,695.1893788714463,62.25078815399382,632.9385907174523,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.005,-12.591405079309297,3.4487456659348936e-06,52,4,0.0016,20,10,68037,47171208729,17154,1360,127463,2.0,706.2062993468523,62.25078815399382,643.9555111928585,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.002,-12.591377854355976,2.377620765336985e-05,52,4,0.0016,20,10,74697,52682001372,17155,1360,161832,2.0,718.3876009346887,62.25078815399382,656.1368127806949,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.001,-12.591398327556538,3.303007090948995e-06,52,4,0.0016,20,10,78226,55433212154,17155,1360,181483,2.0,721.8028778033224,62.25078815399382,659.5520896493285,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.0005,-12.59140196649576,3.3593213011329226e-07,52,4,0.0016,20,10,80884,57422382540,17155,1360,196272,2.0,723.1337567014076,62.25078815399382,660.8829685474137,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.0001,-12.5913997769844,1.8535792278839835e-06,52,4,0.0016,20,10,84205,59833210030,17155,1360,214758,2.0,723.775815095238,62.25078815399382,661.525026941244,kpoint
BN,cc-pvdz,4,kpoint,kpoint,1e-05,-12.591401636270154,5.706525030291232e-09,52,4,0.0016,20,10,85582,60815767348,17155,1360,222423,2.0,723.8247314245843,62.25078815399382,661.5739432705905,kpoint
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.591208375878209,0.000192925235594975,208,1,0.0016,10,10,65264,21241082496,17441,1360,33981,1.0,331.51466438574045,62.2506838635913,269.26398052214915,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.591333831781938,6.7469331867175e-05,208,1,0.0016,10,10,67653,22260407814,17441,1360,39287,1.0,335.1550341360521,62.2506838635913,272.9043502724608,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.591399182273054,2.118840749076867e-06,208,1,0.0016,10,10,71851,23905402508,17441,1360,49236,1.0,338.89306066949035,62.2506838635913,276.64237680589906,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.591400765729848,5.353839558353002e-07,208,1,0.0016,10,10,74440,24845392160,17441,1360,55370,1.0,339.9692152832537,62.2506838635913,277.7185314196624,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.591398258169908,3.042943895081862e-06,208,1,0.0016,10,10,76452,25549264524,17441,1360,60141,1.0,340.3990989707224,62.2506838635913,278.1484151071311,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.591401082178333,2.189354724180248e-07,208,1,0.0016,10,10,79312,26522963856,17442,1360,66883,1.0,340.629653430832,62.2506838635913,278.37896956724074,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.591401300056601,1.0572023256827379e-09,208,1,0.0016,10,10,80491,26918685621,17442,1360,69680,1.0,340.6478060509067,62.2506838635913,278.3971221873154,supercell_cmplx_scf
BN,cc-pvdz,6,kpoint,kpoint,0.008,-12.618648571556072,0.0005140551937312,52,6,0.0016,20,10,95251,119994828525,33954,2040,270634,3.0,1283.1958833807084,61.853365166519005,1221.3425182141893,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.005,-12.61823695965491,0.0001024432925689,52,6,0.0016,20,10,100521,128438998893,33954,2040,315613,3.0,1301.4876701491755,61.853365166519005,1239.6343049826567,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.002,-12.61814781570485,1.32993425090433e-05,52,6,0.0016,20,10,110087,142727685413,33954,2040,397236,3.0,1320.6025698572655,61.853365166519005,1258.7492046907464,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.001,-12.61812474388872,9.772473619662492e-06,52,6,0.0016,20,10,115477,150354518310,33954,2040,445880,3.0,1326.2361145184504,61.853365166519005,1264.3827493519314,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.0005,-12.618126664984931,7.851377409551219e-06,52,6,0.0016,20,10,119065,155274214345,33954,2040,481206,3.0,1328.3580865676547,61.853365166519005,1266.5047214011356,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.0001,-12.618133212914325,1.303448017964115e-06,52,6,0.0016,20,10,123945,161772394275,33955,2040,529296,3.0,1329.4603699405895,61.853365166519005,1267.6070047740704,kpoint
BN,cc-pvdz,6,kpoint,kpoint,1e-05,-12.61813452265852,6.296179577702787e-09,52,6,0.0016,20,10,125741,164126206552,33955,2040,547693,3.0,1329.538983086112,61.853365166519005,1267.6856179195931,kpoint
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.617800716925977,0.00033362287799575005,312,1,0.0016,10,10,103884,49744749516,26084,2040,69285,1.0,487.75085218809136,61.853359556863786,425.8974926312275,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.617983350492816,0.00015098931115648334,312,1,0.0016,10,10,108906,52732611918,26084,2040,81189,1.0,493.2041929769587,61.853359556863786,431.35083342009494,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.618104519349018,2.9820454955133333e-05,312,1,0.0016,10,10,118486,58028992444,26084,2040,103901,1.0,498.8583131570701,61.853359556863786,437.0049536002063,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.618127320768366,7.019035606958823e-06,312,1,0.0016,10,10,124803,61334808759,26084,2040,118873,1.0,500.58986288249207,61.853359556863786,438.7365033256283,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.618130624604484,3.7151994879044046e-06,312,1,0.0016,10,10,129961,63962385526,26085,2040,131067,1.0,501.316036293952,61.853359556863786,439.46267673708826,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.618134032020727,3.0778324600078127e-07,312,1,0.0016,10,10,137353,67654868386,26085,2040,148917,1.0,501.71865973351686,61.853359556863786,439.8653001766531,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.618134332665102,7.138870235697443e-09,312,1,0.0016,10,10,140897,69405439509,26085,2040,157477,1.0,501.7543300074194,61.853359556863786,439.90097045055563,supercell_cmplx_scf
BN,cc-pvdz,8,kpoint,kpoint,0.008,-12.700613619286798,0.0005553740451276,52,8,0.0016,20,10,119791,170433723369,34040,2720,480718,3.0,1449.2102684723454,62.2567288722614,1386.9535396000842,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.005,-12.70010156710774,4.332186606958999e-05,52,8,0.0016,20,10,127950,185157340650,34041,2720,562363,3.0,1474.0101182952112,62.2567288722614,1411.7533894229498,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.002,-12.70002886537105,2.9379870621681903e-05,52,8,0.0016,20,10,142569,210128884875,34044,2720,716631,3.0,1501.2760184163908,62.2567288722614,1439.0192895441296,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.001,-12.70004673477658,1.1510465091291168e-05,52,8,0.0016,20,10,150514,222971590114,34044,2720,805070,3.0,1508.9424151189025,62.2567288722614,1446.685686246641,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.0005,-12.700054194083505,4.0511581662627805e-06,52,8,0.0016,20,10,156466,232244361392,34044,2720,871315,3.0,1511.9068861248154,62.2567288722614,1449.650157252554,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.0001,-12.70005645532932,1.78991234989212e-06,52,8,0.0016,20,10,164114,243833360184,34044,2720,956426,3.0,1513.3780627069445,62.2567288722614,1451.121333834683,kpoint
BN,cc-pvdz,8,kpoint,kpoint,1e-05,-12.700058248827148,3.585476804346399e-09,52,8,0.0016,20,10,167169,248390399016,34044,2720,990461,3.0,1513.4876644340527,62.2567288722614,1451.2309355617913,kpoint
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.699754378943597,0.0003038785810698375,416,1,0.0016,10,10,149156,78206965480,34721,2720,121323,1.0,534.0774204684685,62.256624315940385,471.82079615252815,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.699916017111715,0.0001422404129503,416,1,0.0016,10,10,158129,84041452146,34722,2720,142772,1.0,541.354056316943,62.256624315940385,479.0974320010026,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.70003830443883,1.99530858377875e-05,416,1,0.0016,10,10,174737,94162274560,34722,2720,183630,1.0,548.8977449666622,62.256624315940385,486.64112065072186,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.700052127251805,6.130272861781805e-06,416,1,0.0016,10,10,185260,100247891200,34722,2720,210043,1.0,551.1801257041818,62.256624315940385,488.9235013882415,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.700054203148778,4.054375889239736e-06,416,1,0.0016,10,10,192567,104380557216,34722,2720,231241,1.0,552.1252894046123,62.256624315940385,489.868665088672,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.700057822900584,4.346240825015002e-07,416,1,0.0016,10,10,202747,110000993091,34722,2720,261552,1.0,552.6389459979373,62.256624315940385,490.382321681997,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.7000582528433,4.681366405634435e-09,416,1,0.0016,10,10,206293,111933756628,68015,2720,275570,1.0,552.6829034463136,62.256624315940385,490.42627913037325,supercell_cmplx_scf
BN,cc-pvdz,9,kpoint,kpoint,0.008,-12.626220247955764,0.0005412260684138,52,9,0.0016,20,10,134683,278787345216,34131,3060,626323,4.0,2108.4350495810727,61.86970582330347,2046.5653437577691,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.005,-12.625812264414185,0.0001332425268323,52,9,0.0016,20,10,144111,302230597977,34133,3060,728756,4.0,2136.1973710946445,61.86970582330347,2074.327665271341,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.002,-12.625684384180264,5.362292913702049e-06,52,9,0.0016,20,10,160823,341851480074,34133,3060,914740,4.0,2165.156205273515,61.86970582330347,2103.286499450211,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.001,-12.62567665014634,2.37174100981008e-06,52,9,0.0016,20,10,170659,364174189211,34133,3060,1024221,4.0,2173.6016654255823,61.86970582330347,2111.7319596022785,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.0005,-12.62567983127531,8.093879593218389e-07,52,9,0.0016,20,10,176668,377548172732,67494,3060,1103598,4.0,2176.7796038647994,61.86970582330347,2114.9098980414956,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.0001,-12.625679020226253,1.661097925875765e-09,52,9,0.0016,20,10,182760,390851998080,67494,3060,1207525,4.0,2178.367327763626,61.86970582330347,2116.4976219403225,kpoint
BN,cc-pvdz,9,kpoint,kpoint,1e-05,-12.625679025771865,3.884512267404716e-09,52,9,0.0016,20,10,185191,396072436284,67494,3060,1249045,4.0,2178.485785759608,61.86970582330347,2116.6160799363042,kpoint
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.625240337160783,0.0004399577849230555,468,1,0.0016,10,10,169196,109925456828,39037,3060,141439,1.0,661.7715758243569,61.8697432438222,599.9018325805347,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.625473416155378,0.00020687879032897777,468,1,0.0016,10,10,179483,117953176389,39037,3060,166385,1.0,669.401002593861,61.8697432438222,607.5312593500388,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.625643784872523,3.651007318377778e-05,468,1,0.0016,10,10,198802,132209890466,39037,3060,214868,1.0,677.3967674233659,61.8697432438222,615.5270241795438,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.625672814946785,7.479998921490329e-06,468,1,0.0016,10,10,211481,141168220082,39037,3060,248007,1.0,679.93136154726,61.8697432438222,618.0616183034379,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.625678001971146,2.2929745584734623e-06,468,1,0.0016,10,10,220741,147584342226,39038,3060,275525,1.0,681.0156856978155,61.8697432438222,619.1459424539934,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.625680309111129,1.4165422612677503e-08,468,1,0.0016,10,10,232554,155625136800,76490,3060,317397,1.0,681.6405928711376,61.8697432438222,619.7708496273154,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.625680302585724,7.6400176062129e-09,468,1,0.0016,10,10,237119,158693550583,76490,3060,339033,1.0,681.6995440290633,61.8697432438222,619.8298007852411,supercell_cmplx_scf
BN,cc-pvdz,12,kpoint,kpoint,0.008,-12.73935551313155,0.0006407438720721,52,12,0.0016,20,10,180710,439573460800,67619,4080,1144214,4.0,2477.7035568590186,62.730901377854,2414.9726554811646,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.005,-12.73888114853071,0.0001663792712331,52,12,0.0016,20,10,192041,474518139761,67619,4080,1337591,4.0,2516.858674349041,62.730901377854,2454.127772971187,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.002,-12.738710205629207,4.563630268350494e-06,52,12,0.0016,20,10,212765,534378233585,67619,4080,1691321,4.0,2558.2834045242776,62.730901377854,2495.5525031464235,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.001,-12.738702146381302,1.262287817560548e-05,52,12,0.0016,20,10,223362,563613131754,67619,4080,1898012,4.0,2570.2286431696807,62.730901377854,2507.4977417918267,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.0005,-12.738706695820378,8.073439099476332e-06,52,12,0.0016,20,10,231224,584504212880,67619,4080,2052819,4.0,2574.866685880335,62.730901377854,2512.135784502481,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.0001,-12.738713838316466,9.309430115678196e-07,52,12,0.0016,20,10,241502,611053914946,67620,4080,2261236,4.0,2577.263468756171,62.730901377854,2514.532567378317,kpoint
BN,cc-pvdz,12,kpoint,kpoint,1e-05,-12.738714781064775,1.1805299848788309e-08,52,12,0.0016,20,10,245587,621433344800,67620,4080,2344909,4.0,2577.4437161748006,62.730901377854,2514.712814796947,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.008,-12.76002171236375,0.0006498308588618,52,18,0.0016,20,10,262324,1017989466868,67968,6120,2638858,5.0,3952.804305393649,62.906603920918236,3889.89770147273,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.005,-12.759549131483332,0.000177249978444,52,18,0.0016,20,10,282946,1114870902850,67968,6120,3088031,5.0,4013.4795727718074,62.906603920918236,3950.572968850889,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.002,-12.75936935193292,2.529571967002653e-06,52,18,0.0016,20,10,319697,1279681872812,67968,6120,3906138,5.0,4077.2137674531414,62.906603920918236,4014.3071635322226,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.001,-12.759362730702769,9.150802119606284e-06,52,18,0.0016,20,10,339453,1364908604418,134689,6120,4385858,5.0,4095.6606199295866,62.906603920918236,4032.754016008668,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.0005,-12.759365782288274,6.099216614430247e-06,52,18,0.0016,20,10,349975,1409675851675,134689,6120,4745048,5.0,4102.8186287677945,62.906603920918236,4039.912024846876,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.0001,-12.759371498722082,3.827828063407424e-07,52,18,0.0016,20,10,364471,1469418049266,134689,6120,5239814,5.0,4106.600613025306,62.906603920918236,4043.694009104388,kpoint
BN,cc-pvdz,18,kpoint,kpoint,1e-05,-12.759371880816788,6.881002434511173e-10,52,18,0.0016,20,10,370222,1492707707572,134689,6120,5436077,5.0,4106.885663395124,62.906603920918236,4043.979059474205,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.008,-12.762728981212351,0.000708931343766,52,27,0.0016,20,10,391139,2354709974904,135222,9180,6002993,5.0,6132.059320649879,63.00648590711322,6069.052834742766,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.005,-12.762197043629577,0.0001769937609878,52,27,0.0016,20,10,420433,2569205941081,135222,9180,7031734,5.0,6224.467286375676,63.00648590711322,6161.460800468562,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.002,-12.762017100515983,2.949352602144017e-06,52,27,0.0016,20,10,467126,2898812053632,135223,9180,8888964,5.0,6321.004338053083,63.00648590711322,6257.99785214597,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.001,-12.76201196643469,8.083433897354553e-06,52,27,0.0016,20,10,493807,3077966682559,135223,9180,9981939,5.0,6349.020719460908,63.00648590711322,6286.014233553795,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.0005,-12.762015919262131,4.130606454211261e-06,52,27,0.0016,20,10,513724,3207584773960,135223,9180,10797582,5.0,6359.87148668422,63.00648590711322,6296.8650007771075,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.0001,-12.762019757770805,2.920977841824879e-07,52,27,0.0016,20,10,540031,3374832469261,135223,9180,11904929,5.0,6365.515955733654,63.00648590711322,6302.509469826541,kpoint
BN,cc-pvdz,27,kpoint,kpoint,1e-05,-12.762020049427443,4.41144010210337e-10,52,27,0.0016,20,10,550094,3437953277064,135223,9180,12352859,5.0,6365.948567411878,63.00648590711322,6302.942081504764,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.008,-12.08977395235471,0.0001140945186666,116,1,0.0016,20,10,50579,34728654138,5165,426,9213,1.0,699.3866197476161,281.09366516928185,418.2929545783343,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.005,-12.08981950103414,6.854583923754376e-05,116,1,0.0016,20,10,51048,35136185256,9808,426,9759,1.0,701.093488238078,281.09366516928185,419.9998230687961,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.002,-12.089901617918889,1.3571045510474278e-05,116,1,0.0016,20,10,51638,35603884620,9808,426,10458,1.0,702.3080615465751,281.09366516928185,421.2143963772933,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.001,-12.089893734439366,5.6875659897315245e-06,116,1,0.0016,20,10,51908,35802193392,9808,426,10777,1.0,702.5468365733275,281.09366516928185,421.4531714040456,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.0005,-12.089892127217889,4.080344510271061e-06,116,1,0.0016,20,10,52088,35930719104,9808,426,10991,1.0,702.6317140759559,281.09366516928185,421.538048906674,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.0001,-12.089888007757818,3.9115558791991134e-08,116,1,0.0016,20,10,52392,36142725984,9808,426,11352,1.0,702.6773090537861,281.09366516928185,421.58364388450417,kpoint
BN,cc-pvtz,1,kpoint,kpoint,1e-05,-12.089888048315382,1.4420056260178171e-09,116,1,0.0016,20,10,52475,36200141125,9808,426,11451,1.0,702.6797410157149,281.09366516928185,421.58607584643306,kpoint
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.089772787602932,0.0001140922105555,116,1,0.0016,10,10,29707,20397479754,5158,426,9213,1.0,699.3866196014995,281.0936658853393,418.2929537161602,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.089818337017366,6.854279612156233e-05,116,1,0.0016,10,10,30168,20764543896,5158,426,9759,1.0,701.0934879754562,281.0936658853393,419.99982209011694,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.089900450735806,1.3570922318351109e-05,116,1,0.0016,10,10,30758,21207333420,5158,426,10458,1.0,702.3080612853406,281.0936658853393,421.2143954000013,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.089892567296008,5.687482520499998e-06,116,1,0.0016,10,10,31028,21400756272,5158,426,10777,1.0,702.546836250372,281.0936658853393,421.4531703650328,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.089890960078602,4.080265114225767e-06,116,1,0.0016,10,10,31208,21527528064,5158,426,10991,1.0,702.6317137386316,281.0936658853393,421.5380478532922,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.089886840700736,3.911275037182804e-08,116,1,0.0016,10,10,31512,21738616224,5158,426,11352,1.0,702.677308676117,281.0936658853393,421.5836427907777,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.089886881255572,1.44208556207559e-09,116,1,0.0016,10,10,31595,21795968725,5158,426,11451,1.0,702.6797406384168,281.0936658853393,421.5860747530775,supercell_cmplx_scf
BN,cc-pvtz,2,kpoint,kpoint,0.008,-12.438945310733686,8.644451376049744e-05,116,2,0.0016,20,10,91867,183497075007,19220,852,87414,1.0,2034.555880337198,274.690355109355,1759.865525227843,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.005,-12.438981918552615,4.9836694829608064e-05,116,2,0.0016,20,10,94716,190316268576,19220,852,95342,1.0,2046.692432267751,274.690355109355,1772.002077158396,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.002,-12.439026855490026,4.89975742112847e-06,116,2,0.0016,20,10,98236,198180815220,19220,852,105135,1.0,2054.9013822292013,274.690355109355,1780.2110271198464,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.001,-12.439027486104054,4.26914339257678e-06,116,2,0.0016,20,10,99838,201572123296,19220,852,109586,1.0,2056.5283392714737,274.690355109355,1781.8379841621188,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.0005,-12.439030515472016,1.2397754307613695e-06,116,2,0.0016,20,10,100967,203908611619,19220,852,112733,1.0,2057.103742599025,274.690355109355,1782.4133874896697,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.0001,-12.439031898766029,1.435185801312855e-07,116,2,0.0016,20,10,102421,206873110851,19220,852,116780,1.0,2057.3819871746637,274.690355109355,1782.6916320653086,kpoint
BN,cc-pvtz,2,kpoint,kpoint,1e-05,-12.439031739679026,1.556842121885893e-08,116,2,0.0016,20,10,103148,208344003540,19220,852,118800,1.0,2057.4068337125477,274.690355109355,1782.7164786031924,kpoint
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.43905006348422,1.9128954813041332e-05,232,1,0.0016,10,10,71451,88382457666,10155,852,36487,1.0,1259.963006466972,274.88425287939833,985.0787535875735,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.439023371903,7.56262640599914e-06,232,1,0.0016,10,10,72822,90386302290,19441,852,39237,1.0,1264.2699571116455,274.88425287939833,989.3857042322472,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.439027974765494,2.959763911292157e-06,232,1,0.0016,10,10,74341,92492990652,19441,852,42838,1.0,1267.302299742455,274.88425287939833,992.4180468630564,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.439033542821146,2.608291740813229e-06,232,1,0.0016,10,10,75042,93409880256,19441,852,44500,1.0,1267.9098571600564,274.88425287939833,993.0256042806582,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.439031622616024,6.88086620570516e-07,232,1,0.0016,10,10,75544,94051222384,19441,852,45695,1.0,1268.1313120141501,274.88425287939833,993.247059134752,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.439030847837111,8.669229245583665e-08,232,1,0.0016,10,10,76183,94854615287,19441,852,47205,1.0,1268.2367100854203,274.88425287939833,993.352457206022,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.439030935540652,1.011246197890614e-09,232,1,0.0016,10,10,76498,95247506804,19441,852,47950,1.0,1268.245828050508,274.88425287939833,993.36157517111,supercell_cmplx_scf
BN,cc-pvtz,4,kpoint,kpoint,0.008,-12.65901073810254,5.932306749478755e-05,116,4,0.0016,20,10,173199,778251867003,38035,1704,452222,2.0,4576.936434690807,271.6700346730788,4305.266400017728,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.005,-12.659049031903244,2.102926679015127e-05,116,4,0.0016,20,10,181004,819223198980,38035,1704,495643,2.0,4610.13990096001,271.6700346730788,4338.46986628693,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.002,-12.659066525414104,3.5357559298176966e-06,116,4,0.0016,20,10,190989,868801894407,38036,1704,551729,2.0,4633.535110533534,271.6700346730788,4361.865075860455,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.001,-12.65906863868712,1.422482915458545e-06,116,4,0.0016,20,10,195489,890168935950,38036,1704,577329,2.0,4638.20736791988,271.6700346730788,4366.5373332468,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.0005,-12.659069226848535,8.34321498999202e-07,116,4,0.0016,20,10,198623,904768284092,75180,1704,595754,2.0,4639.89206751871,271.6700346730788,4368.2220328456315,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.0001,-12.659070092070609,3.090057454357975e-08,116,4,0.0016,20,10,201205,916685352285,75180,1704,618548,2.0,4640.679611080398,271.6700346730788,4369.009576407319,kpoint
BN,cc-pvtz,4,kpoint,kpoint,1e-05,-12.659070056600434,4.569599809656211e-09,116,4,0.0016,20,10,202480,922507991600,75180,1704,629794,2.0,4640.748903581722,271.6700346730788,4369.078868908643,kpoint
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.659052032172395,1.8107940755740515e-05,464,1,0.0016,10,10,167964,355494966180,38706,1704,141583,1.0,2155.8432710577335,272.1210545642315,1883.722216493502,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.659063016526122,7.123587028701195e-06,464,1,0.0016,10,10,173371,368653667206,38706,1704,154635,1.0,2165.9182517340887,272.1210545642315,1893.797197169857,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.659071680233733,1.540120582177451e-06,464,1,0.0016,10,10,180599,385337042939,38706,1704,172424,1.0,2173.3291589209225,272.1210545642315,1901.208104356691,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.659071616658398,1.4765452451825922e-06,464,1,0.0016,10,10,183946,392756716604,38706,1704,180822,1.0,2174.870099992467,272.1210545642315,1902.7490454282356,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.659070671082814,5.309696629041127e-07,464,1,0.0016,10,10,186243,397758057642,38706,1704,186589,1.0,2175.399683393089,272.1210545642315,1903.2786288288576,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.65907022624595,8.613279867120127e-08,464,1,0.0016,10,10,189118,403944890038,38706,1704,193808,1.0,2175.650805823178,272.1210545642315,1903.5297512589466,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.659070140636787,5.236362454752452e-10,464,1,0.0016,10,10,190202,406263483516,38706,1704,196521,1.0,2175.668827345705,272.1210545642315,1903.5477727814734,supercell_cmplx_scf
BN,cc-pvtz,6,kpoint,kpoint,0.008,-12.685046767179951,5.002466354042667e-06,116,6,0.0016,20,10,253951,2081345827056,75436,2556,1119545,3.0,8348.22990263519,269.035802359146,8079.194100276044,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.005,-12.685047032403462,5.267689862975544e-06,116,6,0.0016,20,10,263201,2170715768169,75436,2556,1222511,3.0,8400.700089501048,269.035802359146,8131.6642871419,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.002,-12.685045396684291,3.631970693973585e-06,116,6,0.0016,20,10,275309,2280728307941,75436,2556,1357275,3.0,8438.266677703165,269.035802359146,8169.230875344018,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.001,-12.685044650454312,2.8857407130544743e-06,116,6,0.0016,20,10,280781,2328109700550,75436,2556,1418178,3.0,8445.70319309531,269.035802359146,8176.6673907361655,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.0005,-12.68504315488034,1.3901667408333651e-06,116,6,0.0016,20,10,284575,2360290661750,75436,2556,1460397,3.0,8448.290039931413,269.035802359146,8179.254237572267,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.0001,-12.685042040022484,2.753088850226959e-07,116,6,0.0016,20,10,289361,2400336013939,75436,2556,1513665,3.0,8449.521210396211,269.035802359146,8180.485408037065,kpoint
BN,cc-pvtz,6,kpoint,kpoint,1e-05,-12.685041764111944,6.016556142185435e-10,116,6,0.0016,20,10,291685,2419644624055,75436,2556,1539555,3.0,8449.627777185475,269.035802359146,8180.591974826329,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.008,-12.765394858311543,6.111144799270107e-05,116,8,0.0016,20,10,335258,3178928760546,75654,3408,2006844,3.0,9658.32337836301,270.8169454075705,9387.506432955439,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.005,-12.76543940777652,1.6561983015250803e-05,116,8,0.0016,20,10,352272,3365682074208,75655,3408,2198272,3.0,9731.842124288194,270.8169454075705,9461.025178880624,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.002,-12.765452169558747,3.800200788717234e-06,116,8,0.0016,20,10,372361,3577209942713,149943,3408,2454453,3.0,9785.439273464304,270.8169454075705,9514.622328056734,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.001,-12.765457268041873,1.2982823349716457e-06,116,8,0.0016,20,10,378903,3643990857339,149943,3408,2569940,3.0,9796.01249718076,270.8169454075705,9525.19555177319,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.0005,-12.765455678798244,2.9096129061656484e-07,116,8,0.0016,20,10,383537,3689973424522,149943,3408,2651742,3.0,9799.77421190936,270.8169454075705,9528.95726650179,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.0001,-12.765455891655057,7.810447932854458e-08,116,8,0.0016,20,10,389300,3746094530600,149943,3408,2753595,3.0,9801.541713956218,270.8169454075705,9530.724768548647,kpoint
BN,cc-pvtz,8,kpoint,kpoint,1e-05,-12.765455968226956,1.5325802849019963e-09,116,8,0.0016,20,10,391960,3771750728200,149943,3408,2804028,3.0,9801.698463559795,270.8169454075705,9530.881518152224,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.008,-12.692341203775875,1.0907313274799437e-05,116,9,0.0016,20,10,381710,5091757944560,150130,3834,2593999,4.0,13587.335570207046,267.54784525245367,13319.787724954593,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.005,-12.692354367527804,2.2564386537027303e-06,116,9,0.0016,20,10,395009,5300164795497,150130,3834,2828767,4.0,13667.292110354034,267.54784525245367,13399.74426510158,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.002,-12.692356510804164,4.399715013647665e-06,116,9,0.0016,20,10,411033,5537744850750,150130,3834,3128626,4.0,13723.229915043337,267.54784525245367,13455.682069790884,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.001,-12.692354321226864,2.210137713731797e-06,116,9,0.0016,20,10,418112,5637607716544,150130,3834,3262820,4.0,13734.166622942466,267.54784525245367,13466.618777690013,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.0005,-12.692353684277313,1.5731881628511246e-06,116,9,0.0016,20,10,423071,5706061383253,150130,3834,3356826,4.0,13737.992836824145,267.54784525245367,13470.444991571692,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.0001,-12.692352341904558,2.3081540767577735e-07,116,9,0.0016,20,10,429139,5788651250471,150130,3834,3471914,4.0,13739.77042058141,267.54784525245367,13472.222575328957,kpoint
BN,cc-pvtz,9,kpoint,kpoint,1e-05,-12.692352112185336,1.0961862528802158e-09,116,9,0.0016,20,10,432289,5831210299772,150130,3834,3531680,4.0,13739.93235044791,267.54784525245367,13472.384505195458,kpoint
Si,cc-pvdz,1,kpoint,kpoint,0.008,-7.25688240856424,0.0001251903460577,52,1,0.0016,20,10,20531,1310760633,2399,300,2063,1.0,65.02930623175615,27.701094047700263,37.32821218405589,kpoint
Si,cc-pvdz,1,kpoint,kpoint,0.005,-7.256812438113899,5.52198957164407e-05,52,1,0.0016,20,10,21021,1359890532,2399,300,2396,1.0,65.89466493245114,27.701094047700263,38.19357088475087,kpoint
Si,cc-pvdz,1,kpoint,kpoint,0.002,-7.256767807035362,1.0588817179524312e-05,52,1,0.0016,20,10,21729,1421880573,2399,300,2887,1.0,66.65351570076751,27.701094047700263,38.95242165306725,kpoint
Si,cc-pvdz,1,kpoint,kpoint,0.001,-7.25675957865988,2.360441697213389e-06,52,1,0.0016,20,10,22071,1447901742,2401,300,3126,1.0,66.82128447989395,27.701094047700263,39.12019043219369,kpoint
Si,cc-pvdz,1,kpoint,kpoint,0.0005,-7.256757296632345,7.841416227449828e-08,52,1,0.0016,20,10,22303,1464392677,2401,300,3287,1.0,66.87872437210706,27.701094047700263,39.1776303244068,kpoint
Si,cc-pvdz,1,kpoint,kpoint,0.0001,-7.256757561309373,3.4309119012476685e-07,52,1,0.0016,20,10,22491,1477141407,2401,300,3418,1.0,66.89744994719989,27.701094047700263,39.19635589949962,kpoint
Si,cc-pvdz,1,kpoint,kpoint,1e-05,-7.25675719775116,2.046702274327572e-08,52,1,0.0016,20,10,22565,1482024070,2401,300,3469,1.0,66.8989444015092,27.701094047700263,39.19785035380893,kpoint
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.25688285176412,0.0001251930306507,52,1,0.0016,10,10,12210,779523030,2392,300,2063,1.0,65.02930623147539,27.70109404778924,37.32821218368616,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.25681287768308,5.521894961102447e-05,52,1,0.0016,10,10,12533,810784836,2392,300,2396,1.0,65.8946649317873,27.70109404778924,38.19357088399806,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.256768248167268,1.0589433799168546e-05,52,1,0.0016,10,10,12996,850419252,2392,300,2887,1.0,66.65351569887723,27.70109404778924,38.952421651088,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.256760019595425,2.36086195570806e-06,52,1,0.0016,10,10,13218,867127236,2394,300,3126,1.0,66.82128447770744,27.70109404778924,39.1201904299182,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.256757737204051,7.847058203225289e-08,52,1,0.0016,10,10,13370,877860830,2394,300,3287,1.0,66.87872436984556,27.70109404778924,39.17763032205632,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.256758001828347,3.4309487784156545e-07,52,1,0.0016,10,10,13492,886114084,2394,300,3418,1.0,66.89744994480414,27.70109404778924,39.1963558970149,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.256757638266376,2.046709290937088e-08,52,1,0.0016,10,10,13541,889345798,2394,300,3469,1.0,66.89894439914947,27.70109404778924,39.19785035136023,supercell_cmplx_scf
Si,cc-pvdz,2,kpoint,kpoint,0.008,-7.469856637911566,0.0003081598386538,52,2,0.0016,20,10,34714,6617147966,8710,600,18442,1.0,194.1624851319532,27.295636551606528,166.86684858034667,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.005,-7.470000184975299,0.0001646127749213,52,2,0.0016,20,10,36296,7071186720,8710,600,21821,1.0,198.4417621769066,27.295636551606528,171.14612562530007,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.002,-7.4701153075415165,4.949020870359533e-05,52,2,0.0016,20,10,39064,7775962648,8710,600,27895,1.0,202.756866946987,27.295636551606528,175.46123039538045,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.001,-7.47016680767111,2.0099208901669385e-06,52,2,0.0016,20,10,40343,8073723561,8710,600,31043,1.0,203.84758841864465,27.295636551606528,176.5519518670381,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.0005,-7.470162244943176,2.552807043976202e-06,52,2,0.0016,20,10,41246,8270730412,8711,600,33260,1.0,204.2495188616464,27.295636551606528,176.95388231003986,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.0001,-7.470164292419181,5.05331039235557e-07,52,2,0.0016,20,10,42286,8486546484,8711,600,35920,1.0,204.4246857592938,27.295636551606528,177.12904920768727,kpoint
Si,cc-pvdz,2,kpoint,kpoint,1e-05,-7.470164753547299,4.420292132323311e-08,52,2,0.0016,20,10,42698,8569830184,8711,600,36991,1.0,204.4385523628976,27.295636551606528,177.14291581129106,kpoint
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.47011770328793,4.709192334129142e-05,104,1,0.0016,10,10,26627,3108302845,4634,600,7931,1.0,118.90528911102042,27.295631618495367,91.60965749252505,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.47015360416145,1.1191049820169498e-05,104,1,0.0016,10,10,27787,3290731049,4635,600,9190,1.0,120.6285033599484,27.295631618495367,93.332871741453,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.470161255368974,3.5398422966181897e-06,104,1,0.0016,10,10,29535,3543166275,4635,600,11261,1.0,122.19458222239895,27.295631618495367,94.8989506039036,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.470171785467236,6.990255965177994e-06,104,1,0.0016,10,10,30606,3685146036,4635,600,12529,1.0,122.64422016544668,27.295631618495367,95.34858854695132,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.47016354366328,1.2515479905772509e-06,104,1,0.0016,10,10,31379,3783491546,4635,600,13470,1.0,122.81565886570912,27.295631618495367,95.52002724721375,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.470164503520195,2.9169107573778774e-07,104,1,0.0016,10,10,32144,3878077168,4635,600,14535,1.0,122.88944170046732,27.295631618495367,95.59381008197195,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.470164798411524,3.2002533956188017e-09,104,1,0.0016,10,10,32474,3918053048,4635,600,14991,1.0,122.89509586908784,27.295631618495367,95.59946425059243,supercell_cmplx_scf
Si,cc-pvdz,4,kpoint,kpoint,0.008,-7.62236192775372,0.0001044799865459,52,4,0.0016,20,10,60420,26193822180,17157,1200,92152,2.0,441.5881960370596,27.3494434699345,414.2387525671251,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.005,-7.622440982368963,2.542537130256761e-05,52,4,0.0016,20,10,64532,28673503560,17157,1200,110179,2.0,452.5899058363135,27.3494434699345,425.240462366379,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.002,-7.62244182772475,2.4580015515418552e-05,52,4,0.0016,20,10,71271,32480190288,17158,1200,143773,2.0,464.19980429198,27.3494434699345,436.85036082204556,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.001,-7.622464669816483,1.737923782663131e-06,52,4,0.0016,20,10,74753,34297648189,17158,1200,162129,2.0,467.3428720259479,27.3494434699345,439.9934285560133,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.0005,-7.622462515306455,3.892433810825935e-06,52,4,0.0016,20,10,77075,35450800400,17158,1200,175046,2.0,468.5032011756787,27.3494434699345,441.1537577057442,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.0001,-7.622465449768181,9.579720847696649e-07,52,4,0.0016,20,10,79908,36796435380,17158,1200,190823,2.0,469.0457429636832,27.3494434699345,441.6962994937487,kpoint
Si,cc-pvdz,4,kpoint,kpoint,1e-05,-7.622466377757049,2.9983216798257224e-08,52,4,0.0016,20,10,80964,37285784172,17158,1200,196686,2.0,469.0841999520827,27.3494434699345,441.7347564821482,kpoint
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.622238414035677,0.000227913082195375,208,1,0.0016,10,10,61864,12284396344,9117,1200,28963,1.0,202.2619148359372,27.349395203747754,174.91251963218946,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.622390328627253,7.5998490619775e-05,208,1,0.0016,10,10,65375,13210783875,17444,1200,34213,1.0,205.8338382748697,27.349395203747754,178.48444307112194,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.622448560046062,1.7767071811114477e-05,208,1,0.0016,10,10,69504,14285435136,17444,1200,43662,1.0,209.35475695499582,27.349395203747754,182.00536175124807,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.622457912649257,8.414468615214332e-06,208,1,0.0016,10,10,72015,14874842280,17444,1200,49610,1.0,210.3914552291353,27.349395203747754,183.04206002538754,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.622461804358136,4.522759736502735e-06,208,1,0.0016,10,10,73915,15296635335,17444,1200,54114,1.0,210.79603678482334,27.349395203747754,183.4466415810756,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.622465990299583,3.368182897034444e-07,208,1,0.0016,10,10,76263,15797041557,17444,1200,59679,1.0,210.98990842989423,27.349395203747754,183.64051322614648,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.622466327283161,1.6528822754935388e-10,208,1,0.0016,10,10,77082,15967690464,17444,1200,61622,1.0,211.00275790391035,27.349395203747754,183.6533627001626,supercell_cmplx_scf
Si,cc-pvdz,6,kpoint,kpoint,0.008,-7.654218087524434,1.4166265236426057e-06,52,6,0.0016,20,10,87547,70795932114,17277,1800,226966,3.0,823.6962589111963,27.246651201506353,796.44960770969,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.005,-7.6541778797129565,3.879118495397904e-05,52,6,0.0016,20,10,95288,78746098488,33950,1800,271749,3.0,841.7644491016625,27.246651201506353,814.5177979001561,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.002,-7.65418251831316,3.4152584750479775e-05,52,6,0.0016,20,10,104967,88700788845,33950,1800,354351,3.0,860.7455502197373,27.246651201506353,833.498899018231,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.001,-7.654203311831092,1.3359066818097176e-05,52,6,0.0016,20,10,110326,93794421182,33950,1800,400099,3.0,865.9625850479941,27.246651201506353,838.7159338464877,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.0005,-7.654209075933611,7.594964299251217e-06,52,6,0.0016,20,10,113961,97096481415,33950,1800,431902,3.0,867.855001671645,27.246651201506353,840.6083504701387,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.0001,-7.654216372247344,2.986505664992478e-07,52,6,0.0016,20,10,117978,100624380024,33950,1800,471438,3.0,868.7644987816124,27.246651201506353,841.5178475801059,kpoint
Si,cc-pvdz,6,kpoint,kpoint,1e-05,-7.6542166650867856,5.811124914600896e-09,52,6,0.0016,20,10,119284,101744957776,33950,1800,484321,3.0,868.821000087166,27.246651201506353,841.5743488856597,kpoint
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.653807044528826,0.00040965705553118334,312,1,0.0016,10,10,99189,29650369392,26081,1800,58422,1.0,304.484701027054,27.246642834550645,277.2380581925034,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.654061606560259,0.00015509502409826665,312,1,0.0016,10,10,104092,31649693060,26082,1800,70008,1.0,309.707677272183,27.246642834550645,282.46103443763235,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.654197763016167,1.89385681916e-05,312,1,0.0016,10,10,113412,35089219152,26082,1800,92099,1.0,315.14731350168273,27.246642834550645,287.90067066713203,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.654209882024776,6.8195595825197115e-06,312,1,0.0016,10,10,119631,37212299229,26082,1800,106841,1.0,316.84168241452363,27.246642834550645,289.59503957997305,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.654213942509045,2.7590753125158094e-06,312,1,0.0016,10,10,124498,38810135034,26082,1800,118375,1.0,317.5278567053455,27.246642834550645,290.28121387079483,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.654216664302076,3.728228155826704e-08,312,1,0.0016,10,10,130865,40839564010,26083,1800,133478,1.0,317.8753937425277,27.246642834550645,290.6287509079771,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.654216703166278,1.581920372473178e-09,312,1,0.0016,10,10,133348,41617777452,26083,1800,139479,1.0,317.9011377045601,27.246642834550645,290.6544948700094,supercell_cmplx_scf
Si,cc-pvdz,8,kpoint,kpoint,0.008,-7.700771091969708,2.0375752844969952e-05,52,8,0.0016,20,10,111713,102874826005,34041,2400,404990,3.0,938.0050938118833,27.39004337770105,910.6150504341822,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.005,-7.700816717786636,6.600156977309979e-05,52,8,0.0016,20,10,120113,113432795392,34041,2400,484446,3.0,961.940650745026,27.39004337770105,934.5506073673249,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.002,-7.700740384758072,1.0331458790702186e-05,52,8,0.0016,20,10,135020,130926058580,34042,2400,635360,3.0,987.7068161128018,27.39004337770105,960.3167727351007,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.001,-7.700752592802734,1.876585870697056e-06,52,8,0.0016,20,10,142702,139380040142,34042,2400,719120,3.0,994.8792507185804,27.39004337770105,967.4892073408793,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.0005,-7.700750762103858,4.588699464846968e-08,52,8,0.0016,20,10,147925,144859846075,34042,2400,777234,3.0,997.4850938440019,27.39004337770105,970.0950504663008,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.0001,-7.700749992077308,7.241395545420914e-07,52,8,0.0016,20,10,154368,151356743424,34042,2400,848949,3.0,998.7217422414092,27.39004337770105,971.3316988637081,kpoint
Si,cc-pvdz,8,kpoint,kpoint,1e-05,-7.7007507012158865,1.5000976461010396e-08,52,8,0.0016,20,10,156809,153763769220,34042,2400,876150,3.0,998.810036281907,27.39004337770105,971.419992904206,kpoint
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.700344731487313,0.0004060292793610625,416,1,0.0016,10,10,140598,46092382938,34719,2400,101248,1.0,333.9254811667798,27.38997871351446,306.53550245326534,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.700619489120117,0.0001312716465564625,416,1,0.0016,10,10,149327,49966158143,34719,2400,121936,1.0,340.8295055331451,27.38997871351446,313.43952681963066,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.70073473096743,1.60297992444125e-05,416,1,0.0016,10,10,165928,56708051064,34720,2400,161823,1.0,348.1159153030971,27.38997871351446,320.72593658958266,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.7007445613315815,6.19943509239107e-06,416,1,0.0016,10,10,176325,60648394350,34720,2400,187841,1.0,350.3520444759285,27.38997871351446,322.96206576241406,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.700746877426126,3.883340547794489e-06,416,1,0.0016,10,10,184386,63584037012,34720,2400,208076,1.0,351.25278986378527,27.38997871351446,323.8628111502708,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.700750585416672,1.7535000207402618e-07,416,1,0.0016,10,10,193407,66780149181,34720,2400,234012,1.0,351.70153256273557,27.38997871351446,324.3115538492211,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.700750759619317,1.147356876174399e-09,416,1,0.0016,10,10,196691,67920155974,34720,2400,243785,1.0,351.7331859367836,27.38997871351446,324.34320722326913,supercell_cmplx_scf
Si,cc-pvdz,9,kpoint,kpoint,0.008,-7.6654680618628195,0.0001052760342714,52,9,0.0016,20,10,124555,166097330930,34128,2700,523855,4.0,1358.3178063060095,27.38059318273441,1330.9372131232751,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.005,-7.665379231757954,1.6445929405861648e-05,52,9,0.0016,20,10,134742,183359877924,34129,2700,628006,4.0,1386.1217282584191,27.38059318273441,1358.741135075685,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.002,-7.665334127111785,2.8658716763274583e-05,52,9,0.0016,20,10,152011,211178849574,34129,2700,817863,4.0,1415.0617720640837,27.38059318273441,1387.6811788813493,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.001,-7.665347117847661,1.5667980886924227e-05,52,9,0.0016,20,10,161024,224905763328,34129,2700,918198,4.0,1422.6886916179267,27.38059318273441,1395.3080984351925,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.0005,-7.665353239158209,9.54667033870038e-06,52,9,0.0016,20,10,167407,234287435756,34129,2700,989203,4.0,1425.5261312140285,27.38059318273441,1398.145538031294,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.0001,-7.665362412604168,3.732243802900826e-07,52,9,0.0016,20,10,174775,244820974950,67490,2700,1073082,4.0,1426.8206212929808,27.38059318273441,1399.4400281102464,kpoint
Si,cc-pvdz,9,kpoint,kpoint,1e-05,-7.665362788436233,2.60768473481221e-09,52,9,0.0016,20,10,176552,247325517480,67490,2700,1103389,4.0,1426.9085068825204,27.38059318273441,1399.527913699786,kpoint
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.664747819644431,0.0006149599363346334,468,1,0.0016,10,10,159468,65117322588,39032,2700,118476,1.0,415.93247648321653,27.380585271516267,388.5518912117002,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.6651413108742865,0.0002214687064786667,468,1,0.0016,10,10,169645,70485801050,39033,2700,142784,1.0,423.2137974860409,27.380585271516267,395.83321221452456,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.665337775707316,2.5003873449544447e-05,468,1,0.0016,10,10,188836,79893301388,39033,2700,190123,1.0,430.9487150754098,27.380585271516267,403.5681298038935,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.6653571384389245,5.641141841452837e-06,468,1,0.0016,10,10,201700,85823148300,39033,2700,222413,1.0,433.4095699799481,27.380585271516267,406.028984708432,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.665360167317843,2.6122629227150664e-06,468,1,0.0016,10,10,211604,90252491664,39033,2700,248692,1.0,434.44558042678574,27.380585271516267,407.0649951552694,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.665362722750713,5.683005276245644e-08,468,1,0.0016,10,10,223721,95541171655,39034,2700,284714,1.0,434.99419233788353,27.380585271516267,407.61360706636725,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.665362779456386,1.243797164028769e-10,468,1,0.0016,10,10,228852,97742231496,76486,2700,300350,1.0,435.03781034694236,27.380585271516267,407.6572250754261,supercell_cmplx_scf
Si,cc-pvdz,12,kpoint,kpoint,0.008,-7.744318559300631,0.0001005638781457,52,12,0.0016,20,10,166310,262868754450,34269,3600,958660,4.0,1609.9801107462943,27.793956513947762,1582.1861542323468,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.005,-7.744245037348229,2.704192574309872e-05,52,12,0.0016,20,10,180837,292555928556,67614,3600,1148688,4.0,1647.864600224575,27.793956513947762,1620.0706437106273,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.002,-7.744204763648108,1.3231774377508998e-05,52,12,0.0016,20,10,201734,334386410774,67614,3600,1505324,4.0,1688.3774058798142,27.793956513947762,1660.5834493658667,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.001,-7.744211971793202,6.023629283369303e-06,52,12,0.0016,20,10,213335,355977394385,67614,3600,1703362,4.0,1699.6532364617453,27.793956513947762,1671.8592799477974,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.0005,-7.744215481957299,2.5134651870928337e-06,52,12,0.0016,20,10,220361,368593437480,67614,3600,1841640,4.0,1703.7768570526507,27.793956513947762,1675.9829005387035,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.0001,-7.744217683702795,3.117196909485642e-07,52,12,0.0016,20,10,229064,383596071936,67614,3600,2012981,4.0,1705.757472509568,27.793956513947762,1677.9635159956204,kpoint
Si,cc-pvdz,12,kpoint,kpoint,1e-05,-7.744217986672364,8.750121516243325e-09,52,12,0.0016,20,10,232111,388728593583,67614,3600,2073020,4.0,1705.8891809014187,27.793956513947762,1678.0952243874708,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.008,-7.76581536960771,0.0001764074059762,52,18,0.0016,20,10,240622,608291694134,67960,5400,2199802,5.0,2574.996068109605,27.98235226539163,2547.0137158442135,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.005,-7.765689784789272,5.082258753841273e-05,52,18,0.0016,20,10,262282,678157388328,67960,5400,2643451,5.0,2633.674389360364,27.98235226539163,2605.692037094972,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.002,-7.765628465711348,1.0496490385314416e-05,52,18,0.0016,20,10,300236,795030032012,67960,5400,3478859,5.0,2697.247701467889,27.98235226539163,2669.265349202497,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.001,-7.765628365164732,1.0597037001680576e-05,52,18,0.0016,20,10,321120,855894301920,67960,5400,3943737,5.0,2714.893931303083,27.98235226539163,2686.911579037691,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.0005,-7.765634127059106,4.835142627612754e-06,52,18,0.0016,20,10,335781,897112141758,67961,5400,4269590,5.0,2721.3892377676693,27.98235226539163,2693.406885502278,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.0001,-7.765638758128293,2.0407344081263545e-07,52,18,0.0016,20,10,347518,929530025824,134681,5400,4670164,5.0,2724.4962681866386,27.98235226539163,2696.5139159212467,kpoint
Si,cc-pvdz,18,kpoint,kpoint,1e-05,-7.765638959706965,2.4947688359588933e-09,52,18,0.0016,20,10,351508,940271948728,134681,5400,4806321,5.0,2724.6971430332505,27.98235226539163,2696.714790767859,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.008,-7.767254401755386,0.0002490548076696,52,27,0.0016,20,10,361415,1417834659150,135227,8100,4988575,5.0,3995.9450607510685,27.996460026290784,3967.948600724777,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.005,-7.7670834261767645,7.807922904845555e-05,52,27,0.0016,20,10,391272,1569451465344,135227,8100,6007684,5.0,4085.7254588861133,27.996460026290784,4057.7289988598222,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.002,-7.766993461184866,1.1885762849495052e-05,52,27,0.0016,20,10,442813,1818148110765,135227,8100,7913335,5.0,4182.239963448794,27.996460026290784,4154.243503422502,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.001,-7.76698885559453,1.6491353186154356e-05,52,27,0.0016,20,10,468914,1937542800806,135228,8100,8962422,5.0,4208.798686431694,27.996460026290784,4180.802226405403,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.0005,-7.76699720229243,8.144655286201896e-06,52,27,0.0016,20,10,486979,2016894140455,135228,8100,9702411,5.0,4218.644630918863,27.996460026290784,4190.648170892573,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.0001,-7.76700511757539,2.293723264656933e-07,52,27,0.0016,20,10,509026,2110536326850,135228,8100,10605392,5.0,4223.309659784746,27.996460026290784,4195.313199758456,kpoint
Si,cc-pvdz,27,kpoint,kpoint,1e-05,-7.767005345254994,1.6927224066876079e-09,52,27,0.0016,20,10,516750,2142717827250,135228,8100,10921841,5.0,4223.617606624128,27.996460026290784,4195.621146597837,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.008,-7.341604375283651,1.987761277710831e-05,116,1,0.0016,20,10,49408,18325278976,5161,400,8398,1.0,377.791872069217,111.7920998365997,265.9997722326173,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.005,-7.34160836476609,2.3867095216623117e-05,116,1,0.0016,20,10,50340,18774303000,5161,400,9061,1.0,379.8835624996161,111.7920998365997,268.0914626630164,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.002,-7.341581838288507,2.659382366765328e-06,116,1,0.0016,20,10,51128,19138539728,9804,400,9887,1.0,381.2843412866529,111.7920998365997,269.49224145005314,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.001,-7.341588466552488,3.968881614468955e-06,116,1,0.0016,20,10,51432,19265758584,9804,400,10245,1.0,381.5511275760927,111.7920998365997,269.7590277394929,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.0005,-7.341585287981383,7.903105094797525e-07,116,1,0.0016,20,10,51627,19343294598,9804,400,10477,1.0,381.6395555522873,111.7920998365997,269.8474557156876,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.0001,-7.341584619679415,1.220085419362249e-07,116,1,0.0016,20,10,51806,19411967230,9804,400,10691,1.0,381.6708856785239,111.7920998365997,269.8787858419242,kpoint
Si,cc-pvtz,1,kpoint,kpoint,1e-05,-7.341584498053205,3.8233149979305376e-10,116,1,0.0016,20,10,51862,19433054434,9804,400,10755,1.0,381.6726243654556,111.7920998365997,269.8805245288559,kpoint
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.341604424763017,1.9877886556329827e-05,116,1,0.0016,10,10,28943,10734871871,5154,400,8398,1.0,377.7918722111042,111.79209985002184,265.9997723610824,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.341608414048059,2.386717159819085e-05,116,1,0.0016,10,10,29544,11018434800,5154,400,9061,1.0,379.88356264139645,111.79209985002184,268.0914627913746,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.34158188750079,2.659375670788222e-06,116,1,0.0016,10,10,30248,11322612848,5154,400,9887,1.0,381.2843414245541,111.79209985002184,269.4922415745323,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.341588515768938,3.968892476891028e-06,116,1,0.0016,10,10,30552,11444382024,5154,400,10245,1.0,381.5511276825826,111.79209985002184,269.7590278325608,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.341585337193271,7.903168102174618e-07,116,1,0.0016,10,10,30747,11520101478,5154,400,10477,1.0,381.6395556484861,111.79209985002184,269.8474557984643,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.3415846688852575,1.2200879684343138e-07,116,1,0.0016,10,10,30926,11588126830,5154,400,10691,1.0,381.6708857695763,111.79209985002184,269.87878591955445,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.341584547258786,3.8232528254411586e-10,116,1,0.0016,10,10,30982,11609172274,5154,400,10755,1.0,381.6726244572228,111.79209985002184,269.880524607201,supercell_cmplx_scf
Si,cc-pvtz,2,kpoint,kpoint,0.008,-7.542862658475823,1.5680709329224385e-05,116,2,0.0016,20,10,88420,106724619980,19219,800,77900,1.0,1229.459076772374,109.56125986258075,1119.8978169097932,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.005,-7.542840541470046,6.436296447809298e-06,116,2,0.0016,20,10,91554,111677477646,19219,800,86620,1.0,1242.476337897926,109.56125986258075,1132.9150780353452,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.002,-7.542843805435306,3.172331187073496e-06,116,2,0.0016,20,10,95792,117757392976,19219,800,98415,1.0,1252.157084524864,109.56125986258075,1142.5958246622831,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.001,-7.542846477816391,4.999501026503594e-07,116,2,0.0016,20,10,97678,120258907006,19219,800,103663,1.0,1254.066267461789,109.56125986258075,1144.5050075992085,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.0005,-7.542846800152645,1.7761384807357675e-07,116,2,0.0016,20,10,98871,121787518122,19219,800,106980,1.0,1254.6824860734632,109.56125986258075,1145.1212262108825,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.0001,-7.542847081997849,1.0423135510251313e-07,116,2,0.0016,20,10,100070,123287941190,19219,800,110320,1.0,1254.921767276114,109.56125986258075,1145.3605074135332,kpoint
Si,cc-pvtz,2,kpoint,kpoint,1e-05,-7.542846978355134,5.88640247656258e-10,116,2,0.0016,20,10,100612,123957505420,19219,800,111824,1.0,1254.9404052334603,109.56125986258075,1145.3791453708795,kpoint
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.542863334193931,1.6217672500040692e-05,232,1,0.0016,10,10,68744,49257138320,10152,800,32673,1.0,729.8511502397743,109.561027399686,620.2901228400882,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.54285564976909,8.533247659592291e-06,232,1,0.0016,10,10,71049,51260290422,10152,800,35954,1.0,734.8909713513794,109.561027399686,625.3299439516933,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.542851938970581,4.822449150232444e-06,232,1,0.0016,10,10,73267,53125828433,19438,800,40360,1.0,738.5797585528632,109.561027399686,629.0187311531771,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.542846801019238,3.155021923717527e-07,232,1,0.0016,10,10,74057,53748867289,19438,800,42236,1.0,739.2699679269857,109.561027399686,629.7089405272995,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.542847073621932,4.2899499064219526e-08,232,1,0.0016,10,10,74535,54111068370,19438,800,43365,1.0,739.4790919656137,109.561027399686,629.9180645659278,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.542847143665848,2.7144416492319582e-08,232,1,0.0016,10,10,75030,54476506890,19438,800,44541,1.0,739.5615906834092,109.561027399686,630.0005632837232,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.542847117736565,1.2151337713817156e-09,232,1,0.0016,10,10,75258,54642576060,19438,800,45073,1.0,739.568088025195,109.561027399686,630.007060625509,supercell_cmplx_scf
Si,cc-pvtz,4,kpoint,kpoint,0.008,-7.670540486637116,4.956308836323586e-05,120,4,0.0016,20,10,166368,465206686368,39331,1600,398805,2.0,2848.237413951267,108.0549251123395,2740.182488838928,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.005,-7.670498288605877,7.365057124175678e-06,120,4,0.0016,20,10,175108,495863479864,39331,1600,447448,2.0,2884.404288022972,108.0549251123395,2776.3493629106324,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.002,-7.670488260100364,2.66344838895094e-06,120,4,0.0016,20,10,187079,534790390086,39331,1600,514049,2.0,2911.78021622846,108.0549251123395,2803.7252911161204,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.001,-7.670490665321543,2.5822721028134765e-07,120,4,0.0016,20,10,192609,551675705634,39332,1600,545212,2.0,2917.475720878099,108.0549251123395,2809.42079576576,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.0005,-7.670490736654719,1.8689403358251866e-07,120,4,0.0016,20,10,196050,561879888150,39332,1600,564786,2.0,2919.286568006638,108.0549251123395,2811.2316428942986,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.0001,-7.670490995120863,7.157211001640462e-08,120,4,0.0016,20,10,199628,572278977556,39332,1600,585142,2.0,2920.024074013704,108.0549251123395,2811.969148901365,kpoint
Si,cc-pvtz,4,kpoint,kpoint,1e-05,-7.670490926185997,2.6372442007982504e-09,120,4,0.0016,20,10,200936,576038301400,39332,1600,592591,2.0,2920.0721198889614,108.0549251123395,2812.017194776622,kpoint
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.67043999270023,5.1109471765875e-05,464,1,0.0016,10,10,160540,203966872700,38697,1600,124053,1.0,1294.1255550185037,108.05385072156014,1186.0717042969436,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.670482944316476,8.157855519108637e-06,464,1,0.0016,10,10,166798,213753471778,38698,1600,139001,1.0,1305.3359226150299,108.05385072156014,1197.2820718934695,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.670492194002909,1.091830912791636e-06,464,1,0.0016,10,10,175793,226818676180,38698,1600,160727,1.0,1314.2475377109126,108.05385072156014,1206.1936869893525,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.670491559379382,4.572073866171422e-07,464,1,0.0016,10,10,179783,232287186886,38698,1600,170621,1.0,1316.0622412404466,108.05385072156014,1208.0083905188865,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.670491329083037,2.269110419561571e-07,464,1,0.0016,10,10,182275,235610487750,38698,1600,176879,1.0,1316.6412261238222,108.05385072156014,1208.587375402262,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.670491096314661,5.857334173242634e-09,464,1,0.0016,10,10,184725,238817837025,38698,1600,183025,1.0,1316.864379552055,108.05385072156014,1208.8105288304948,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.67049110191771,2.542854815601458e-10,464,1,0.0016,10,10,185383,239670557720,38698,1600,184674,1.0,1316.8757973977079,108.05385072156014,1208.8219466761475,supercell_cmplx_scf
Si,cc-pvtz,6,kpoint,kpoint,0.008,-7.718212722895447,3.1931253359651635e-05,116,6,0.0016,20,10,241637,1249266914555,75437,2400,982884,3.0,5266.133833615319,106.88170196574826,5159.252131649571,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.005,-7.71820283098411,2.203934202249513e-05,116,6,0.0016,20,10,252383,1319455043021,75438,2400,1102328,3.0,5325.1836475815935,106.88170196574826,5218.3019456158445,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.002,-7.718184230949909,3.439307821651028e-06,116,6,0.0016,20,10,266919,1407101410998,75438,2400,1264125,3.0,5369.6499751054935,106.88170196574826,5262.768273139745,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.001,-7.718182849801657,2.0581595698843103e-06,116,6,0.0016,20,10,273465,1443998569770,75438,2400,1336991,3.0,5378.54844448884,106.88170196574826,5271.666742523091,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.0005,-7.718181394082488,6.024404006765849e-07,116,6,0.0016,20,10,277685,1467068724220,75438,2400,1383938,3.0,5381.435502425728,106.88170196574826,5274.55380045998,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.0001,-7.718180803845627,1.2203539512256611e-08,116,6,0.0016,20,10,281997,1490169436965,75438,2400,1431939,3.0,5382.588820134019,106.88170196574826,5275.707118168271,kpoint
Si,cc-pvtz,6,kpoint,kpoint,1e-05,-7.7181807916771,3.501288148299864e-11,116,6,0.0016,20,10,283428,1497750891192,75438,2400,1447870,3.0,5382.659241138033,106.88170196574826,5275.7775391722835,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.008,-7.76234281553031,5.853697840052519e-05,116,8,0.0016,20,10,313247,1871012114367,75651,3200,1762470,3.0,6084.008095728917,107.29232611900552,5976.715769609912,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.005,-7.762291533475574,7.25492366449032e-06,116,8,0.0016,20,10,333028,2015894081356,75651,3200,1982642,3.0,6165.7659671769625,107.29232611900552,6058.473641057957,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.002,-7.7622896511947745,5.3726428648204205e-06,116,8,0.0016,20,10,359516,2197914008576,75652,3200,2281311,3.0,6227.196459174335,107.29232611900552,6119.904133055329,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.001,-7.76228544158565,1.1630337404255895e-06,116,8,0.0016,20,10,370430,2269299002030,149940,3200,2421328,3.0,6240.014798222639,107.29232611900552,6132.722472103633,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.0005,-7.762285165811489,8.872595795850202e-07,116,8,0.0016,20,10,375467,2301672409253,149940,3200,2510293,3.0,6244.128505466161,107.29232611900552,6136.836179347156,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.0001,-7.76228439155281,1.130009001926169e-07,116,8,0.0016,20,10,380762,2334760239220,149940,3200,2603772,3.0,6245.810207080721,107.29232611900552,6138.517880961716,kpoint
Si,cc-pvtz,8,kpoint,kpoint,1e-05,-7.762284280431519,1.879609357047229e-09,116,8,0.0016,20,10,382683,2346580010628,149940,3200,2637649,3.0,6245.917390490349,107.29232611900552,6138.625064371343,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.008,-7.729040036939213,1.0248948695945614e-05,116,9,0.0016,20,10,360449,3056839649156,75806,3600,2276236,4.0,8638.312567006506,106.12480649313684,8532.187760513369,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.005,-7.729037927041688,8.139051170807932e-06,116,9,0.0016,20,10,379274,3250375525082,150126,3600,2552591,4.0,8729.323085563457,106.12480649313684,8623.19827907032,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.002,-7.729033522811175,3.734820658074512e-06,116,9,0.0016,20,10,399622,3450795513678,150126,3600,2913961,4.0,8795.6900950052,106.12480649313684,8689.565288512062,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.001,-7.729031500504238,1.712513721052744e-06,116,9,0.0016,20,10,408119,3529433517950,150126,3600,3075091,4.0,8808.830954213103,106.12480649313684,8702.706147719966,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.0005,-7.729029889816577,1.01826059584198e-07,116,9,0.0016,20,10,413338,3576219802886,150126,3600,3174067,4.0,8812.902103851855,106.12480649313684,8706.777297358718,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.0001,-7.729029798738581,1.0748063772325622e-08,116,9,0.0016,20,10,418858,3624670636884,150126,3600,3278765,4.0,8814.584176610319,106.12480649313684,8708.459370117182,kpoint
Si,cc-pvtz,9,kpoint,kpoint,1e-05,-7.729029788659457,6.689395704029265e-10,116,9,0.0016,20,10,420829,3641770000200,150126,3600,3316113,4.0,8814.6880396116,106.12480649313684,8708.563233118462,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.008,-11.142952053243572,7.768393409435248e-06,52,1,0.0016,20,10,18435,961458990,2396,128,976,1.0,53.12265450199835,23.650966719099547,29.4716877828988,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.005,-11.142947461681462,3.1768312993563086e-06,52,1,0.0016,20,10,18560,971448960,2397,128,1038,1.0,53.31375105124768,23.650966719099547,29.662784332148128,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.002,-11.14294685895035,2.5741001863366364e-06,52,1,0.0016,20,10,18687,980338707,2397,128,1105,1.0,53.4360949063298,23.650966719099547,29.785128187230253,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.001,-11.142944268680983,1.6169179772873576e-08,52,1,0.0016,20,10,18747,983936295,2397,128,1137,1.0,53.4600246016762,23.650966719099547,29.809057882576656,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.0005,-11.142944289592156,4.7419934645631664e-09,52,1,0.0016,20,10,18778,985694776,2397,128,1154,1.0,53.466958790792674,23.650966719099547,29.815992071693124,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.0001,-11.142944284559196,2.9096725029376103e-10,52,1,0.0016,20,10,18807,987235851,2397,128,1169,1.0,53.46886338887754,23.650966719099547,29.81789666977799,kpoint
Li,cc-pvdz,1,kpoint,kpoint,1e-05,-11.142944284852092,1.929123527588672e-12,52,1,0.0016,20,10,18810,987393330,2397,128,1171,1.0,53.46891484050988,23.650966719099547,29.81794812141033,kpoint
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.14295204577778,7.768396198315486e-06,52,1,0.0016,10,10,10080,525712320,1339,128,976,1.0,53.12265451804396,23.65096673400066,29.4716877840433,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.14294745421227,3.1768306900659127e-06,52,1,0.0016,10,10,10205,534139905,1340,128,1038,1.0,53.31375106760062,23.65096673400066,29.662784333599955,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.142946851481938,2.574100356866893e-06,52,1,0.0016,10,10,10332,542027052,1340,128,1105,1.0,53.4360949434755,23.65096673400066,29.78512820947484,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.142944261212705,1.6168877792210882e-08,52,1,0.0016,10,10,10392,545424120,1340,128,1137,1.0,53.46002463982682,23.65096673400066,29.80905790582616,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.142944282123574,4.7419934645631664e-09,52,1,0.0016,10,10,10423,547124116,1340,128,1154,1.0,53.46695882803901,23.65096673400066,29.81599209403836,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.142944277090614,2.9096725029376103e-10,52,1,0.0016,10,10,10452,548656836,1340,128,1169,1.0,53.46886342639968,23.65096673400066,29.81789669239901,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.142944277383512,1.9308998844280727e-12,52,1,0.0016,10,10,10455,548814315,1340,128,1171,1.0,53.46891487802385,23.65096673400066,29.817948144023195,supercell_cmplx_scf
Li,cc-pvdz,2,kpoint,kpoint,0.008,-11.023369133964358,3.711664820826854e-05,52,2,0.0016,20,10,28487,4807209737,4544,256,9436,1.0,171.8880314463906,21.82512857939449,150.0629028669961,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.005,-11.023358081140058,2.606382390801798e-05,52,2,0.0016,20,10,28958,4914027810,4544,256,10091,1.0,172.8494437688465,21.82512857939449,151.024315189452,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.002,-11.023330092055415,1.9252607348363422e-06,52,2,0.0016,20,10,29499,5024535171,4544,256,10843,1.0,173.4948701115775,21.82512857939449,151.66974153218302,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.001,-11.023332018278428,9.62277368898867e-10,52,2,0.0016,20,10,29665,5055360975,4544,256,11076,1.0,173.58295045663357,21.82512857939449,151.75782187723908,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.0005,-11.023332013374542,3.941607928936719e-09,52,2,0.0016,20,10,29797,5078868853,4544,256,11259,1.0,173.61751108894865,21.82512857939449,151.7923825095542,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.0001,-11.023332007661637,9.654513632995076e-09,52,2,0.0016,20,10,29873,5092061961,4544,256,11363,1.0,173.6250813361774,21.82512857939449,151.79995275678291,kpoint
Li,cc-pvdz,2,kpoint,kpoint,1e-05,-11.023332017232404,8.374634319352481e-11,52,2,0.0016,20,10,29896,5095982472,4544,256,11394,1.0,173.6254708247239,21.82512857939449,151.8003422453294,kpoint
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.023331369150526,7.176670635544724e-07,104,1,0.0016,10,10,22853,2369513305,2552,256,4114,1.0,105.61247036578365,21.8251284105124,83.78734195527126,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.02332930735855,2.779459041590826e-06,104,1,0.0016,10,10,23124,2407717128,4635,256,4405,1.0,106.05699558183565,21.8251284105124,84.23186717132326,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.023330732132285,1.3546853061541242e-06,104,1,0.0016,10,10,23421,2444824506,4635,256,4722,1.0,106.3262327858179,21.8251284105124,84.5011043753055,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.023332160953014,7.413542313372545e-08,104,1,0.0016,10,10,23528,2456958456,4635,256,4836,1.0,106.36749667650608,21.8251284105124,84.54236826599367,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.023332396027683,3.092100921975316e-07,104,1,0.0016,10,10,23587,2463379106,4635,256,4898,1.0,106.37865536410143,21.8251284105124,84.55352695358903,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.023332082444764,4.372827433485327e-09,104,1,0.0016,10,10,23640,2469008880,4635,256,4955,1.0,106.38315827849524,21.8251284105124,84.55802986798284,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.023332086602514,2.1507773340090355e-10,104,1,0.0016,10,10,23653,2470366626,4635,256,4969,1.0,106.38331941672666,21.8251284105124,84.55819100621426,supercell_cmplx_scf
Li,cc-pvdz,4,kpoint,kpoint,0.008,-10.971827648348428,2.891704257379501e-06,56,4,0.0016,20,10,50384,19033110224,9487,512,50742,2.0,384.78352663572434,21.099994115839742,363.6835325198846,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.005,-10.971825717862217,9.612180438267617e-07,56,4,0.0016,20,10,51729,19682781042,9487,512,54484,2.0,387.5711758665208,21.099994115839742,366.471181750681,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.002,-10.97182212513728,2.631506891503932e-06,56,4,0.0016,20,10,53388,20417279616,9487,512,59103,2.0,389.5418161236407,21.099994115839742,368.4418220078009,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.001,-10.97182541370183,6.570576580600118e-07,56,4,0.0016,20,10,54040,20684890800,9487,512,60917,2.0,389.88539911661826,21.099994115839742,368.7854050007785,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.0005,-10.97182473400734,2.2636831076283673e-08,56,4,0.0016,20,10,54404,20829387460,9487,512,61932,2.0,389.9826528551096,21.099994115839742,368.8826587392698,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.0001,-10.971824754298526,2.345645455648082e-09,56,4,0.0016,20,10,54753,20964759441,9487,512,62898,2.0,390.0155828816016,21.099994115839742,368.9155887657619,kpoint
Li,cc-pvdz,4,kpoint,kpoint,1e-05,-10.971824756629852,1.431921248240542e-11,56,4,0.0016,20,10,54828,20993586372,9487,512,63111,2.0,390.0170515725911,21.099994115839742,368.9170574567514,kpoint
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.966236883608797,7.913828664385392e-06,208,1,0.0016,10,10,52698,9656276124,9116,512,18119,1.0,186.64376842707227,21.099993582901373,165.5437748441709,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.966239822647536,4.974789925782375e-06,208,1,0.0016,10,10,53891,9932865774,9116,512,19533,1.0,187.7403228280107,21.099993582901373,166.64032924510934,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.9662437997658,9.976716608406377e-07,208,1,0.0016,10,10,55244,10218758900,9116,512,21137,1.0,188.41310878965146,21.099993582901373,167.3131152067501,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.966244458079927,3.393575340737698e-07,208,1,0.0016,10,10,55766,10321561642,9116,512,21757,1.0,188.52793138793507,21.099993582901373,167.4279378050337,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.966244760184038,3.7253423457173085e-08,208,1,0.0016,10,10,56088,10383122736,9116,512,22140,1.0,188.56341128031974,21.099993582901373,167.46341769741838,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.966244792365405,5.072056552535287e-09,208,1,0.0016,10,10,56461,10453076618,9116,512,22579,1.0,188.57917805722414,21.099993582901373,167.47918447432278,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.966244797414545,2.2916779585102628e-11,208,1,0.0016,10,10,56556,10470664728,9116,512,22689,1.0,188.57986979935222,21.099993582901373,167.47987621645086,supercell_cmplx_scf
Li,cc-pvdz,6,kpoint,kpoint,0.008,-11.013373773197085,1.1728139929445549e-05,56,6,0.0016,20,10,72355,54708990245,18588,768,131199,3.0,770.175605532352,20.27886163258436,749.8967438997676,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.005,-11.013376860766144,1.481570899031226e-05,56,6,0.0016,20,10,74355,56595233895,18588,768,141438,3.0,775.2996379654446,20.27886163258436,755.0207763328602,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.002,-11.013363934879385,1.8898222293728395e-06,56,6,0.0016,20,10,76376,58350576616,18588,768,151782,3.0,778.1939707320179,20.27886163258436,757.9151090994334,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.001,-11.013361849280178,1.957769750760008e-07,56,6,0.0016,20,10,77338,59131010702,18588,768,156704,3.0,778.7930032101987,20.27886163258436,758.5141415776143,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.0005,-11.013361536567915,5.084892364948246e-07,56,6,0.0016,20,10,77827,59516797364,18588,768,159216,3.0,778.9492631222852,20.27886163258436,758.6704014897008,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.0001,-11.013361995120873,4.9936280888118745e-08,56,6,0.0016,20,10,78277,59865231999,18588,768,161519,3.0,779.0053060562268,20.27886163258436,758.7264444236424,kpoint
Li,cc-pvdz,6,kpoint,kpoint,1e-05,-11.013362044864284,1.928679438378822e-10,56,6,0.0016,20,10,78404,59962595160,18588,768,162168,3.0,779.0081527042229,20.27886163258436,758.7292910716386,kpoint
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.005718039483362,9.986561963160057e-06,312,1,0.0016,10,10,87275,24545221000,13594,768,38429,1.0,286.46870638548154,20.27886179095814,266.18984459452344,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.005724876001224,3.150044101118965e-06,312,1,0.0016,10,10,90173,25537714984,13594,768,42346,1.0,288.4725893163753,20.27886179095814,268.19372752541716,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.00572738485932,6.4118600562324e-07,312,1,0.0016,10,10,93353,26559488618,13594,768,47082,1.0,289.79531028217565,20.27886179095814,269.51644849121755,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.005727617237923,4.088074021524335e-07,312,1,0.0016,10,10,94645,26949028010,13594,768,49002,1.0,290.0308223758628,20.27886179095814,269.7519605849047,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.005727907378848,1.1866647753322468e-07,312,1,0.0016,10,10,95326,27149512082,26080,768,50154,1.0,290.101883865455,20.27886179095814,269.82302207449686,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.005728023527302,2.5180237154624288e-09,312,1,0.0016,10,10,95856,27303239616,26080,768,51412,1.0,290.1315391047774,20.27886179095814,269.85267731381924,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.005728026079217,3.3890520019970914e-11,312,1,0.0016,10,10,96028,27352423464,26080,768,51813,1.0,290.13333805384855,20.27886179095814,269.8544762628904,supercell_cmplx_scf
Li,cc-pvdz,8,kpoint,kpoint,0.008,-10.939674086661103,2.945897442430123e-06,56,8,0.0016,20,10,90924,67357135668,18693,1024,227327,3.0,754.5797494527116,20.922737997196094,733.6570114555153,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.005,-10.939666889259868,4.251503794350242e-06,56,8,0.0016,20,10,94017,70246963941,18693,1024,244516,3.0,761.0640214137538,20.922737997196094,740.1412834165577,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.002,-10.939668468417018,2.672346642640377e-06,56,8,0.0016,20,10,98095,73756159075,18694,1024,267166,3.0,765.8629421074435,20.922737997196094,744.9402041102474,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.001,-10.939671328561692,1.877980313480521e-07,56,8,0.0016,20,10,99870,75182036130,18694,1024,277032,3.0,766.7940926645666,20.922737997196094,745.8713546673705,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.0005,-10.939671183939666,4.3176004993483736e-08,56,8,0.0016,20,10,100838,75935955062,18694,1024,282424,3.0,767.0489560104279,20.922737997196094,746.1262180132318,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.0001,-10.93967116758654,2.6822878140819743e-08,56,8,0.0016,20,10,101736,76621654512,36638,1024,287718,3.0,767.1440619011425,20.922737997196094,746.2213239039463,kpoint
Li,cc-pvdz,8,kpoint,kpoint,1e-05,-10.939671140812656,4.899369798749831e-11,56,8,0.0016,20,10,101902,76747185594,36638,1024,289133,3.0,767.1488175210932,20.922737997196094,746.226079523897,kpoint
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.938360109970805,2.1677133297259843e-06,416,1,0.0016,10,10,129371,39837082659,34716,1024,75749,1.0,313.65361521597924,20.9227373697879,292.73087784619133,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.93836324143672,9.637525852923545e-07,416,1,0.0016,10,10,132425,41138091100,34716,1024,82985,1.0,316.4272151554208,20.9227373697879,295.5044777856329,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.938361659922867,6.177612679181266e-07,416,1,0.0016,10,10,136047,42505028163,34716,1024,91572,1.0,318.23685605275364,20.9227373697879,297.3141186829657,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.938362060142953,2.1754118151307011e-07,416,1,0.0016,10,10,137623,43043795218,34716,1024,95303,1.0,318.5799530329933,20.9227373697879,297.6572156632055,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.93836213123347,1.464506649284658e-07,416,1,0.0016,10,10,138567,43353180156,34716,1024,97542,1.0,318.6843131741714,20.9227373697879,297.7615758043835,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.938362281234227,3.5500917761055466e-09,416,1,0.0016,10,10,139614,43686895968,34716,1024,100025,1.0,318.72868598693657,20.9227373697879,297.80594861714866,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.938362277695646,1.1510792319313621e-11,416,1,0.0016,10,10,139932,43786681848,34716,1024,100781,1.0,318.7312327892063,20.9227373697879,297.8084954194185,supercell_cmplx_scf
Li,cc-pvdz,9,kpoint,kpoint,0.008,-11.000719279673287,7.497011106138984e-06,52,9,0.0016,20,10,103084,137869283464,34127,1152,331756,4.0,1362.310591106729,19.801682856437438,1342.5089082502916,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.005,-11.00073285316007,6.07647567463232e-06,52,9,0.0016,20,10,105958,142569349866,34127,1152,356274,4.0,1370.5420787478417,19.801682856437438,1350.7403958914044,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.002,-11.0007273914338,6.147494033825751e-07,52,9,0.0016,20,10,109320,147658961280,34127,1152,384961,4.0,1375.8154840987108,19.801682856437438,1356.0138012422733,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.001,-11.000725850963262,9.257211335267356e-07,52,9,0.0016,20,10,110952,149986245024,34127,1152,398873,4.0,1376.9442275838655,19.801682856437438,1357.1425447274285,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.0005,-11.000726595356957,1.8132744017407282e-07,52,9,0.0016,20,10,111997,151440215457,34127,1152,407814,4.0,1377.3201276565176,19.801682856437438,1357.5184448000803,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.0001,-11.000726764235878,1.24485168839783e-08,52,9,0.0016,20,10,113315,153241653565,34127,1152,419069,4.0,1377.4930714697284,19.801682856437438,1357.691388613291,kpoint
Li,cc-pvdz,9,kpoint,kpoint,1e-05,-11.000726776073552,6.108429317919216e-10,52,9,0.0016,20,10,113848,153963936672,34127,1152,423595,4.0,1377.5059363093778,19.801682856437438,1357.7042534529403,kpoint
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.000710660857383,1.645247941281111e-05,468,1,0.0016,10,10,142879,54896683622,39031,1152,80270,1.0,391.36046172061737,19.801682960412656,371.5587787602047,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.00072001456684,7.0987699527020395e-06,468,1,0.0016,10,10,147091,57001733957,39031,1152,90253,1.0,394.73162241234115,19.801682960412656,374.9299394519285,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.0007248253226,2.288014193317799e-06,468,1,0.0016,10,10,152596,59498401168,39031,1152,103302,1.0,397.15656113688266,19.801682960412656,377.35487817647004,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.000726417147481,6.961893130134437e-07,468,1,0.0016,10,10,154893,60462172764,39031,1152,108747,1.0,397.6050352710783,19.801682960412656,377.8033523106656,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.000726966096734,1.4724005994695392e-07,468,1,0.0016,10,10,156255,61014296145,39031,1152,111972,1.0,397.738230382599,19.801682960412656,377.9365474221863,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.00072711433776,1.0009652366231119e-09,468,1,0.0016,10,10,157698,61586115336,39031,1152,115397,1.0,397.7919802036831,19.801682960412656,377.9902972432704,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.00072711354533,2.0853797701016041e-10,468,1,0.0016,10,10,158201,61783027535,39031,1152,116586,1.0,397.7954356069814,19.801682960412656,377.9937526465687,supercell_cmplx_scf
Li,cc-pvdz,12,kpoint,kpoint,0.008,-10.937939595096058,9.491595401200923e-06,56,12,0.0016,20,10,134126,178020745390,36879,1536,563998,4.0,1351.9408173639483,20.4734234196394,1331.467393944309,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.005,-10.937944204947938,4.881743521423232e-06,56,12,0.0016,20,10,138632,185596085376,36879,1536,610137,4.0,1363.6575883160551,20.4734234196394,1343.1841648964157,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.002,-10.937949132321066,4.562960675968952e-08,56,12,0.0016,20,10,143708,193417028324,36879,1536,662133,4.0,1370.9251655825867,20.4734234196394,1350.4517421629475,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.001,-10.937948929012848,1.576786115009554e-07,56,12,0.0016,20,10,145894,196555983288,36879,1536,684508,4.0,1372.2993927511206,20.4734234196394,1351.8259693314815,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.0005,-10.937948734458931,3.522325275895355e-07,56,12,0.0016,20,10,146945,198022200330,36879,1536,695915,4.0,1372.647688459933,20.4734234196394,1352.1742650402937,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.0001,-10.9379490778836,8.807857554415932e-09,56,12,0.0016,20,10,147993,199455197862,36879,1536,707570,4.0,1372.7900363098436,20.4734234196394,1352.3166128902044,kpoint
Li,cc-pvdz,12,kpoint,kpoint,1e-05,-10.937949086745396,5.3935522714709805e-11,56,12,0.0016,20,10,148298,199867294818,36879,1536,710954,4.0,1372.7974244373352,20.4734234196394,1352.3240010176958,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.008,-10.95367400361292,1.1741423607602997e-05,56,18,0.0016,20,10,203717,456848614105,73164,2304,1382399,5.0,2284.257573335502,20.219994581884894,2264.0375787536163,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.005,-10.953683495746962,2.2492895670467306e-06,56,18,0.0016,20,10,210270,475466308860,73164,2304,1494206,5.0,2303.256964218418,20.219994581884894,2283.0369696365324,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.002,-10.953684991493464,7.535430643912377e-07,56,18,0.0016,20,10,217909,495343765712,73164,2304,1624584,5.0,2315.429083887135,20.219994581884894,2295.20908930525,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.001,-10.953685852415818,1.073792894601411e-07,56,18,0.0016,20,10,221233,503406842180,73164,2304,1681310,5.0,2317.7642383581256,20.219994581884894,2297.544243776241,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.0005,-10.953685676715557,6.832097376729962e-08,56,18,0.0016,20,10,223267,508191637987,73164,2304,1715990,5.0,2318.477903802862,20.219994581884894,2298.257909220976,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.0001,-10.953685725160875,1.9875651346978884e-08,56,18,0.0016,20,10,225242,512745618882,73164,2304,1749711,5.0,2318.7430449543394,20.219994581884894,2298.5230503724542,kpoint
Li,cc-pvdz,18,kpoint,kpoint,1e-05,-10.95368574534442,3.0789060190272716e-10,56,18,0.0016,20,10,226000,514475440000,73164,2304,1762638,5.0,2318.7617653819566,20.219994581884894,2298.541770800072,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.008,-10.95091071057622,1.1769335319655738e-05,52,27,0.0016,20,10,298490,1091881494330,68470,3456,3359974,5.0,3726.0248459230975,20.11902235025509,3705.9058235728426,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.005,-10.950915288274228,7.191637310555166e-06,52,27,0.0016,20,10,311116,1147758569256,68470,3456,3641020,5.0,3757.753620813205,20.11902235025509,3737.63459846295,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.002,-10.95092082359826,1.6563132785307744e-06,52,27,0.0016,20,10,326990,1213242768640,68470,3456,3994397,5.0,3779.316955892053,20.11902235025509,3759.197933541798,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.001,-10.950921534442978,9.454685603316192e-07,52,27,0.0016,20,10,334994,1244535874406,68470,3456,4172577,5.0,3784.1683037219364,20.11902235025509,3764.049281371681,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.0005,-10.950922411542692,6.836884658412147e-08,52,27,0.0016,20,10,340148,1264242357816,135223,3456,4295220,5.0,3785.841296024574,20.11902235025509,3765.7222736743192,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.0001,-10.950922464480431,1.543110705881645e-08,52,27,0.0016,20,10,344228,1279641428672,135223,3456,4434435,5.0,3786.5364633190516,20.11902235025509,3766.4174409687967,kpoint
Li,cc-pvdz,27,kpoint,kpoint,1e-05,-10.950922479760289,1.512496794475737e-10,52,27,0.0016,20,10,346108,1286649567840,135223,3456,4498753,5.0,3786.593611785542,20.11902235025509,3766.4745894352873,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.008,-11.147232852683496,2.287518912602593e-05,80,1,0.0016,20,10,28485,3712877325,3606,128,1847,1.0,132.76785860924315,47.14537590327033,85.62248270597283,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.005,-11.14725496760131,7.602713125720584e-07,80,1,0.0016,20,10,28571,3728229790,3606,128,1891,1.0,132.9151372715762,47.14537590327033,85.76976136830585,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.002,-11.14725436526045,1.3626121724286122e-06,80,1,0.0016,20,10,28618,3735622012,3606,128,1917,1.0,132.95998728572852,47.14537590327033,85.81461138245818,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.001,-11.14725573402501,6.152387044267016e-09,80,1,0.0016,20,10,28678,3744056290,3606,128,1949,1.0,132.98206729501567,47.14537590327033,85.83669139174533,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.0005,-11.147255732614616,4.7419934645631664e-09,80,1,0.0016,20,10,28688,3745419216,3606,128,1953,1.0,132.98388840533696,47.14537590327033,85.83851250206664,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.0001,-11.147255728007975,1.3535483844862028e-10,80,1,0.0016,20,10,28691,3745810887,3606,128,1955,1.0,132.98411793929432,47.14537590327033,85.83874203602399,kpoint
Li,cc-pvtz,1,kpoint,kpoint,1e-05,-11.147255727874551,1.9308998844280727e-12,80,1,0.0016,20,10,28697,3746622926,3606,128,1959,1.0,132.98426934200367,47.14537590327033,85.83889343873334,kpoint
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.147232854282786,2.2875190341054008e-05,80,1,0.0016,10,10,15685,2044461325,1996,128,1847,1.0,132.7678586000896,47.14537590962232,85.62248269046728,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.147254969202278,7.602708489429233e-07,80,1,0.0016,10,10,15771,2057957790,1996,128,1891,1.0,132.91513728466836,47.14537590962232,85.76976137504603,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.147254366861178,1.3626119486076504e-06,80,1,0.0016,10,10,15818,2064786812,1996,128,1917,1.0,132.9599873099377,47.14537590962232,85.81461140031539,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.147255735625516,6.152388820623855e-09,80,1,0.0016,10,10,15878,2072952290,1996,128,1949,1.0,132.98206731975205,47.14537590962232,85.83669141012973,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.14725573421512,4.7419934645631664e-09,80,1,0.0016,10,10,15888,2074289616,1996,128,1953,1.0,132.98388843008027,47.14537590962232,85.83851252045795,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.147255729608482,1.3535483844862028e-10,80,1,0.0016,10,10,15891,2074681287,1996,128,1955,1.0,132.9841179640457,47.14537590962232,85.83874205442339,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.147255729475056,1.929123527588672e-12,80,1,0.0016,10,10,15897,2075480526,1996,128,1959,1.0,132.98426936684066,47.14537590962232,85.83889345721833,supercell_cmplx_scf
Li,cc-pvtz,2,kpoint,kpoint,0.008,-11.041465062120157,1.574669473214385e-05,80,2,0.0016,20,10,44726,19917069238,6902,256,17525,1.0,453.5913307702166,43.017352165797206,410.57397860441944,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.005,-11.04148026942394,5.393909461304247e-07,80,2,0.0016,20,10,45082,20109772822,6902,256,18020,1.0,454.3632821943856,43.017352165797206,411.3459300285883,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.002,-11.041481564535475,7.557205901065345e-07,80,2,0.0016,20,10,45450,20293061400,6902,256,18532,1.0,454.7927788929045,43.017352165797206,411.7754267271073,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.001,-11.041480966218534,1.574036474494278e-07,80,2,0.0016,20,10,45588,20358005220,6902,256,18723,1.0,454.8673014866848,43.017352165797206,411.8499493208876,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.0005,-11.041480974464587,1.656497001789603e-07,80,2,0.0016,20,10,45633,20378602608,6902,256,18786,1.0,454.87819829332,43.017352165797206,411.86084612752273,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.0001,-11.04148079547156,1.3343328220116746e-08,80,2,0.0016,20,10,45733,20423763271,6902,256,18927,1.0,454.8895691110784,43.017352165797206,411.87221694528125,kpoint
Li,cc-pvtz,2,kpoint,kpoint,1e-05,-11.04148080873427,8.061640244250157e-11,80,2,0.0016,20,10,45751,20431847588,6902,256,18949,1.0,454.8898619402216,43.017352165797206,411.87250977442443,kpoint
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.041478267852266,2.444137210844133e-06,160,1,0.0016,10,10,35508,9465474084,7050,256,7610,1.0,271.5286277004853,43.01735828805943,228.51126941242586,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.041480335694326,3.762951514829638e-07,160,1,0.0016,10,10,35721,9535006530,7050,256,7838,1.0,271.8923216740376,43.01735828805943,228.87496338597816,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.041479947735676,7.64253801577297e-07,160,1,0.0016,10,10,35913,9592505952,7050,256,8043,1.0,272.0691824121544,43.01735828805943,229.051824124095,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.041480779774838,6.77853595476563e-08,160,1,0.0016,10,10,36010,9619639380,7051,256,8133,1.0,272.10365673548495,43.01735828805943,229.08629844742555,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.04148072117382,9.184343952028941e-09,160,1,0.0016,10,10,36045,9629277570,7051,256,8176,1.0,272.1117113806435,43.01735828805943,229.09435309258407,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.041480710283764,1.7057129042541421e-09,160,1,0.0016,10,10,36086,9640338814,7051,256,8219,1.0,272.1149901552777,43.01735828805943,229.09763186721824,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.041480711989477,0.0,160,1,0.0016,10,10,36089,9641140261,7051,256,8224,1.0,272.11505491407274,43.01735828805943,229.09769662601335,supercell_cmplx_scf
Li,cc-pvtz,4,kpoint,kpoint,0.008,-10.99101026126157,8.971761930709476e-06,84,4,0.0016,20,10,79787,80655401708,14143,512,93661,2.0,1029.6779037735776,42.047048057698106,987.6308557158794,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.005,-10.99100740426942,1.1828754079346028e-05,84,4,0.0016,20,10,80872,81941127840,14143,512,96677,2.0,1032.056715165592,42.047048057698106,990.009667107894,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.002,-10.99101870166083,5.31362671196689e-07,84,4,0.0016,20,10,82175,83386834725,14143,512,100305,2.0,1033.6125674119157,42.047048057698106,991.5655193542177,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.001,-10.991019297848364,6.482486192282978e-08,84,4,0.0016,20,10,82614,83850483738,14143,512,101525,2.0,1033.8365504209855,42.047048057698106,991.7895023632874,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.0005,-10.991019086182629,1.468408736826632e-07,84,4,0.0016,20,10,82855,84100227795,14143,512,102200,2.0,1033.8990504617798,42.047048057698106,991.8520024040818,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.0001,-10.991019241001734,7.978233185212957e-09,84,4,0.0016,20,10,83184,84436834224,14143,512,103115,2.0,1033.9326035665028,42.047048057698106,991.8855555088047,kpoint
Li,cc-pvtz,4,kpoint,kpoint,1e-05,-10.991019233829627,8.061284972882277e-10,84,4,0.0016,20,10,83239,84492745818,14143,512,103262,2.0,1033.9336228686627,42.047048057698106,991.8865748109647,kpoint
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.985463971316237,5.433370597884846e-06,320,1,0.0016,10,10,83799,40399833096,13940,512,32766,1.0,491.06687345885626,42.04705471847746,449.0198187403788,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.9854693852664,1.942043503788682e-08,320,1,0.0016,10,10,84793,40958919478,13940,512,33963,1.0,492.0261437006225,42.04705471847746,449.9790889821451,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.985468784309466,6.203773690316439e-07,320,1,0.0016,10,10,85809,41494143276,13940,512,35189,1.0,492.5536845923392,42.04705471847746,450.5066298738617,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.985469206538454,1.9814838125853385e-07,320,1,0.0016,10,10,86174,41677538056,13940,512,35632,1.0,492.6353005275453,42.04705471847746,450.588245809068,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.985469323760858,8.09259788070449e-08,320,1,0.0016,10,10,86388,41783111184,13940,512,35890,1.0,492.659440280306,42.04705471847746,450.6123855618286,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.98546939970778,4.9790553902084875e-09,320,1,0.0016,10,10,86617,41894737326,13940,512,36166,1.0,492.6695345359893,42.04705471847746,450.622479817512,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.985469404861364,1.74528835827914e-10,320,1,0.0016,10,10,86683,41926660074,13940,512,36246,1.0,492.670063852025,42.04705471847746,450.6230091335473,supercell_cmplx_scf
Li,cc-pvtz,6,kpoint,kpoint,0.008,-11.035681843292666,9.28148481982305e-06,84,6,0.0016,20,10,113198,226836227022,27774,768,242167,3.0,2041.1445182086493,40.366545204531675,2000.7779730041182,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.005,-11.035689437197316,1.6875801698290616e-06,84,6,0.0016,20,10,114658,230243812536,27774,768,250280,3.0,2045.4248439577184,40.366545204531675,2005.0582987531868,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.002,-11.035691037314706,8.746278012949915e-08,84,6,0.0016,20,10,116228,233681624260,27774,768,259025,3.0,2047.9237381353098,40.366545204531675,2007.5571929307787,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.001,-11.03569157694233,4.521648442334936e-07,84,6,0.0016,20,10,116790,234855580380,27775,768,262089,3.0,2048.3079810835748,40.366545204531675,2007.941435879043,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.0005,-11.03569114002448,1.5246994777839973e-08,84,6,0.0016,20,10,117037,235362109222,27775,768,263454,3.0,2048.392986617744,40.366545204531675,2008.0264414132118,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.0001,-11.035691123077706,1.699779872410545e-09,84,6,0.0016,20,10,117326,235947748344,27775,768,265071,3.0,2048.4316608911513,40.366545204531675,2008.0651156866197,kpoint
Li,cc-pvtz,6,kpoint,kpoint,1e-05,-11.035691124778388,9.00612917575927e-13,84,6,0.0016,20,10,117395,236086627775,27775,768,265466,3.0,2048.43332496345,40.366545204531675,2008.0667797589183,kpoint
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.003003429582327,6.861323152899483e-06,480,1,0.0016,10,10,140294,102406623242,20821,768,71360,1.0,743.5135152543054,40.36655299219297,703.1469622621124,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.003006902734752,3.3881707276843067e-06,480,1,0.0016,10,10,142826,104535349182,20821,768,75125,1.0,745.5134838481828,40.36655299219297,705.1469308559898,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.003009460368292,8.305371868762753e-07,480,1,0.0016,10,10,144865,106190680680,40027,768,79098,1.0,746.6599240426111,40.36655299219297,706.293371050418,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.003010034593151,2.563123283986594e-07,480,1,0.0016,10,10,145494,106678237716,40027,768,80588,1.0,746.8453077229896,40.36655299219297,706.4787547307965,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.003010252659132,3.824634594214634e-08,480,1,0.0016,10,10,145867,106959603356,40027,768,81467,1.0,746.8999358088403,40.36655299219297,706.5333828166472,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.003010287834051,3.0714275567333975e-09,480,1,0.0016,10,10,146203,107208613058,40027,768,82261,1.0,746.9189501471732,40.36655299219297,706.5523971549801,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.003010290824461,8.101845120715247e-11,480,1,0.0016,10,10,146288,107271088656,40027,768,82464,1.0,746.9198923003028,40.36655299219297,706.5533393081097,supercell_cmplx_scf
Li,cc-pvtz,8,kpoint,kpoint,0.008,-10.968142304335029,9.860697511854257e-06,84,8,0.0016,20,10,146743,298495072305,27939,1024,420880,3.0,2071.9527823989374,41.675970217081854,2030.2768121818556,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.005,-10.968139181429455,1.2983603083327466e-05,84,8,0.0016,20,10,149144,304281351640,54843,1024,436426,3.0,2078.114953582416,41.675970217081854,2036.438983365334,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.002,-10.968151124279816,1.0407527213374124e-06,84,8,0.0016,20,10,151182,308999982708,54843,1024,453821,3.0,2081.893160402426,41.675970217081854,2040.217190185344,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.001,-10.968152069232511,9.580002746645279e-08,84,8,0.0016,20,10,151889,310527491493,54843,1024,459867,3.0,2082.445839527707,41.675970217081854,2040.769869310625,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.0005,-10.96815203847266,1.2655987902121524e-07,84,8,0.0016,20,10,152378,311556020628,54843,1024,464040,3.0,2082.6380279140426,41.675970217081854,2040.9620576969605,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.0001,-10.96815216890846,3.875920029372537e-09,84,8,0.0016,20,10,152888,312610552264,54843,1024,468393,3.0,2082.716504780208,41.675970217081854,2041.040534563126,kpoint
Li,cc-pvtz,8,kpoint,kpoint,1e-05,-10.968152165056956,2.4417801114395843e-11,84,8,0.0016,20,10,152988,312815328540,54843,1024,469244,3.0,2082.7189491186978,41.675970217081854,2041.042978901616,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.008,-20.36341990007412,6.594084389277555e-05,52,1,0.0016,20,10,19380,1374972240,2399,232,1426,1.0,72.26608817811268,34.29244878766533,37.97363939044735,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.005,-20.36341531317229,6.135394205841749e-05,52,1,0.0016,20,10,19671,1404332361,2399,232,1581,1.0,72.7175178264759,34.29244878766533,38.42506903881057,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.002,-20.363319493361587,3.446586864086498e-05,52,1,0.0016,20,10,19974,1431636450,2399,232,1756,1.0,73.0071691264362,34.29244878766533,38.71472033877087,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.001,-20.36334552552089,8.433709332678063e-06,52,1,0.0016,20,10,20181,1448148198,2399,232,1883,1.0,73.09143578845799,34.29244878766533,38.79898700079266,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.0005,-20.363351896731302,2.0624989254258708e-06,52,1,0.0016,20,10,20316,1458424692,2399,232,1965,1.0,73.12160097556816,34.29244878766533,38.82915218790284,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.0001,-20.363353961433955,2.203726978677878e-09,52,1,0.0016,20,10,20428,1466669116,2400,232,2027,1.0,73.13086766199174,34.29244878766533,38.838418874326415,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,1e-05,-20.36335395941929,1.8906476384472623e-10,52,1,0.0016,20,10,20438,1467387086,2400,232,2033,1.0,73.13102685900023,34.29244878766533,38.838578071334894,kpoint
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.36341995131396,6.594100340606701e-05,52,1,0.0016,10,10,11060,784684880,1349,232,1426,1.0,72.26608817862675,34.29244878795223,37.973639390674506,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.36341536423937,6.135392881034818e-05,52,1,0.0016,10,10,11351,810359241,1349,232,1581,1.0,72.71751782702626,34.29244878795223,38.42506903907403,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.363319544461117,3.446584944200026e-05,52,1,0.0016,10,10,11654,835300450,1349,232,1756,1.0,73.00716912667063,34.29244878795223,38.7147203387184,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.363345576618784,8.433691771614349e-06,52,1,0.0016,10,10,11861,851121638,1349,232,1883,1.0,73.09143578873574,34.29244878795223,38.7989870007835,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.363351947815595,2.062494960597405e-06,52,1,0.0016,10,10,11996,861156852,1349,232,1965,1.0,73.12160097578268,34.29244878795223,38.829152187830445,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.36335401251427,2.203716320536841e-09,52,1,0.0016,10,10,12108,869318076,1350,232,2027,1.0,73.13086766200485,34.29244878795223,38.83841887405262,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.36335401049962,1.8906476384472623e-10,52,1,0.0016,10,10,12118,870036046,1350,232,2033,1.0,73.13102685900267,34.29244878795223,38.83857807105044,supercell_cmplx_scf
LiCl,cc-pvdz,2,kpoint,kpoint,0.008,-20.41036803944,0.0001984663557124,52,2,0.0016,20,10,31939,6497861794,4544,464,14057,1.0,207.22775235342232,31.521074809737076,175.70667754368526,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.005,-20.410403313692825,0.0002337406085395,52,2,0.0016,20,10,33653,6953180942,4545,464,16427,1.0,210.4547701463233,31.521074809737076,178.93369533658623,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.002,-20.410158759672985,1.0813411300603091e-05,52,2,0.0016,20,10,35414,7415691600,8711,464,20086,1.0,213.29283724843825,31.521074809737076,181.77176243870116,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.001,-20.4101657423998,3.830684487837743e-06,52,2,0.0016,20,10,36461,7662971909,8711,464,22320,1.0,214.0754152921537,31.521074809737076,182.55434048241665,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.0005,-20.41016639059821,3.1824860755591544e-06,52,2,0.0016,20,10,37269,7844230044,8711,464,24042,1.0,214.38879355362144,31.521074809737076,182.8677187438844,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.0001,-20.41016987380632,3.0072203571762657e-07,52,2,0.0016,20,10,38349,8077488219,8711,464,26346,1.0,214.5464685972701,31.521074809737076,183.02539378753303,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,1e-05,-20.41016957449556,1.4112728763393532e-09,52,2,0.0016,20,10,38690,8149700290,8711,464,27137,1.0,214.5562381646186,31.521074809737076,183.03516335488152,kpoint
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.410182104762974,1.2487598947785726e-05,104,1,0.0016,10,10,24960,3114733440,4635,464,6223,1.0,127.108305741111,31.521073038304216,95.58723270280676,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.410139023658804,3.059350522249815e-05,104,1,0.0016,10,10,25746,3243841524,4635,464,7061,1.0,128.3355197374726,31.521073038304216,96.8144466991684,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.41015863444158,1.098272244703935e-05,104,1,0.0016,10,10,27030,3434269620,4636,464,8429,1.0,129.4154215712142,31.521073038304216,97.89434853290997,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.410163534709586,6.082454444111818e-06,104,1,0.0016,10,10,27817,3542717486,4636,464,9306,1.0,129.72526352091964,31.521073038304216,98.20419048261542,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.410168340245143,1.276918883519329e-06,104,1,0.0016,10,10,28357,3614723504,4636,464,9945,1.0,129.84102084373933,31.521073038304216,98.3199478054351,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.41016962763537,1.0471342903883853e-08,104,1,0.0016,10,10,29105,3711760650,4636,464,10831,1.0,129.90065374301327,31.521073038304216,98.37958070470904,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.410169612454137,4.709889367404686e-09,104,1,0.0016,10,10,29555,3769326480,4636,464,11366,1.0,129.90693135505586,31.521073038304216,98.38585831675165,supercell_cmplx_scf
LiCl,cc-pvdz,4,kpoint,kpoint,0.008,-20.47119015865404,0.0001702172064561,52,4,0.0016,20,10,55403,25110855720,17156,928,71235,2.0,461.666342454685,31.37089233208784,430.2954501225972,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.005,-20.471199947230417,0.0001800057828376,52,4,0.0016,20,10,58203,26837694315,17156,928,83189,2.0,469.677548277951,31.37089233208784,438.3066559458631,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.002,-20.47100973667029,1.0204777289857248e-05,52,4,0.0016,20,10,62954,29504336410,17156,928,103454,2.0,477.3773085641921,31.37089233208784,446.00641623210424,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.001,-20.47102533158112,5.390133537730435e-06,52,4,0.0016,20,10,65437,30800672404,17156,928,115205,2.0,479.44253608258725,31.37089233208784,448.0716437504994,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.0005,-20.47102200642976,2.0649821799167967e-06,52,4,0.0016,20,10,67351,31757478222,17156,928,124633,2.0,480.2882890845336,31.37089233208784,448.91739675244577,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.0001,-20.47102010881654,1.673689595804717e-07,52,4,0.0016,20,10,69688,32886533768,17157,928,136285,2.0,480.6841182108975,31.37089233208784,449.31322587880965,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,1e-05,-20.471019944941755,3.494175615514905e-09,52,4,0.0016,20,10,70659,33346949778,17157,928,141264,2.0,480.7157252041984,31.37089233208784,449.3448328721106,kpoint
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.470853961386933,0.00016597435145725,208,1,0.0016,10,10,56483,11244692123,9116,928,22371,1.0,202.78222969354417,31.37089166122747,171.4113380323167,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.470920165631924,9.97701064662e-05,208,1,0.0016,10,10,59312,11948165152,9116,928,25726,1.0,205.1905930638761,31.37089166122747,173.81970140264863,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.471006166469916,1.376926847385107e-05,208,1,0.0016,10,10,63964,13037846084,9116,928,32037,1.0,207.61964621564158,31.37089166122747,176.24875455441412,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.471019450825235,4.849131549633512e-07,208,1,0.0016,10,10,66111,13521881163,17443,928,36092,1.0,208.33480432688242,31.37089166122747,176.96391266565496,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.471019138071856,7.976665337139366e-07,208,1,0.0016,10,10,67579,13841598359,17443,928,39362,1.0,208.62892615867904,31.37089166122747,177.25803449745158,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.47101988461764,5.1120750299560314e-08,208,1,0.0016,10,10,69584,14263189152,17443,928,44120,1.0,208.788284437902,31.37089166122747,177.41739277667455,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.471019932979388,2.759001915819681e-09,208,1,0.0016,10,10,70645,14481730485,17443,928,46630,1.0,208.80360691244243,31.37089166122747,177.43271525121497,supercell_cmplx_scf
LiCl,cc-pvdz,6,kpoint,kpoint,0.008,-20.46778302035304,0.0007883579820173,52,6,0.0016,20,10,80058,70973658624,17272,1392,186311,3.0,903.0091067252052,30.845437044923894,872.1636696802815,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.005,-20.467318926939328,0.0003242645683059,52,6,0.0016,20,10,85757,77235069639,17272,1392,218023,3.0,917.3703373158481,30.845437044923894,886.5249002709243,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.002,-20.467014894051783,2.0231680760929294e-05,52,6,0.0016,20,10,94843,86650177131,33945,1392,269540,3.0,930.6018863101681,30.845437044923894,899.7564492652442,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.001,-20.467001205446334,6.543075311782332e-06,52,6,0.0016,20,10,98411,90256959773,33945,1392,299986,3.0,934.1934454861348,30.845437044923894,903.3480084412109,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.0005,-20.466995558014744,8.95643722742534e-07,52,6,0.0016,20,10,101228,92983586768,33945,1392,324018,3.0,935.6327274904373,30.845437044923894,904.7872904455135,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.0001,-20.466994609272344,5.3098677454954675e-08,52,6,0.0016,20,10,104935,96462862905,33945,1392,355656,3.0,936.3535059994646,30.845437044923894,905.5080689545407,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,1e-05,-20.466994664707293,2.336271620606567e-09,52,6,0.0016,20,10,106711,98101876653,33945,1392,370797,3.0,936.4142874528457,30.845437044923894,905.5688504079218,kpoint
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.466776501873913,0.0002181809292688667,312,1,0.0016,10,10,93151,27359287059,13590,1392,46496,1.0,299.1691903939165,30.845437007947734,268.3237533859688,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.46685890646548,0.00013577633770248335,312,1,0.0016,10,10,97198,28892980282,26076,1392,54135,1.0,302.78504545932446,30.845437007947734,271.9396084513767,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.46696817168911,2.6511114069666667e-05,312,1,0.0016,10,10,103281,31070333073,26077,1392,68518,1.0,306.4259118234222,30.845437007947734,275.5804748154746,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.46698984866417,4.834139010275369e-06,312,1,0.0016,10,10,107458,32448340054,26077,1392,78422,1.0,307.576514390756,30.845437007947734,276.73107738280834,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.46699377343483,9.093683506951796e-07,312,1,0.0016,10,10,110939,33552834916,26077,1392,86670,1.0,308.0665305774073,30.845437007947734,277.22109356945964,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.466994629824985,5.2978196644441304e-08,312,1,0.0016,10,10,116358,35224591908,26077,1392,99520,1.0,308.3538365406371,30.845437007947734,277.50839953268934,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.46699468026895,2.5342311952651167e-09,312,1,0.0016,10,10,119419,36154699345,26077,1392,106771,1.0,308.38285792023277,30.845437007947734,277.537420912285,supercell_cmplx_scf
LiCl,cc-pvdz,8,kpoint,kpoint,0.008,-20.49980408694033,0.0002131699023841,52,8,0.0016,20,10,100823,95838714172,34039,1856,313530,3.0,968.2355742990021,31.30805274678023,936.9275215522218,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.005,-20.499769458590844,0.000178541552902,52,8,0.0016,20,10,107039,103599515813,34039,1856,366590,3.0,985.8607910633432,31.30805274678023,954.5527383165629,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.002,-20.49959422242805,3.305390112728901e-06,52,8,0.0016,20,10,117190,115393008540,34039,1856,457381,3.0,1002.972323104473,31.30805274678023,971.6642703576928,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.001,-20.499599222390746,8.3053528001642e-06,52,8,0.0016,20,10,122462,121133164838,34039,1856,509281,3.0,1007.5379759130036,31.30805274678023,976.2299231662233,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.0005,-20.49959388592276,2.968884814436024e-06,52,8,0.0016,20,10,126631,125489294904,34040,1856,551225,3.0,1009.4075548422526,31.30805274678023,978.0995020954723,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.0001,-20.499590897182344,1.985559805461889e-08,52,8,0.0016,20,10,131497,130420171067,34040,1856,601070,3.0,1010.2503850737716,31.30805274678023,978.9423323269913,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,1e-05,-20.49959091837229,1.334349519765965e-09,52,8,0.0016,20,10,133709,132623684047,34040,1856,623682,3.0,1010.3233437234034,31.30805274678023,979.0152909766231,kpoint
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.499258931926168,0.0003320212738273625,416,1,0.0016,10,10,131568,41065398864,34717,1856,80253,1.0,317.92515489241913,31.30805249878255,286.6171023936366,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.499415332775786,0.0001756204242084875,416,1,0.0016,10,10,136965,43354490205,34717,1856,93048,1.0,322.42098306369786,31.30805249878255,291.1129305649153,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.499558789039543,3.2164160451475e-05,416,1,0.0016,10,10,147261,47275935135,34717,1856,117455,1.0,327.0030436523155,31.30805249878255,295.6949911535329,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.499582183501843,8.769698148114458e-06,416,1,0.0016,10,10,154178,49711612540,34718,1856,133869,1.0,328.423914722042,31.30805249878255,297.1158622232595,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.499589758287705,1.194912290003458e-06,416,1,0.0016,10,10,159912,51657332832,34718,1856,147714,1.0,329.041403962877,31.30805249878255,297.7333514640944,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.499590872221198,8.097879700130761e-08,416,1,0.0016,10,10,168452,54474007760,34718,1856,168518,1.0,329.3919205298483,31.30805249878255,298.0838680310657,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.49959094892542,4.27457536034126e-09,416,1,0.0016,10,10,172769,55875740597,34718,1856,179354,1.0,329.4247838958126,31.30805249878255,298.11673139703004,supercell_cmplx_scf
LiCl,cc-pvdz,9,kpoint,kpoint,0.008,-20.46680733913341,0.0008819154509609,52,9,0.0016,20,10,114308,167177736160,34129,2088,424734,4.0,1489.7098401321612,30.266671826711388,1459.4431683054502,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.005,-20.466276066763218,0.0003506430807682,52,9,0.0016,20,10,121768,180706147360,34129,2088,497995,4.0,1511.6097709917235,30.266671826711388,1481.3430991650123,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.002,-20.46593272959997,7.305917524291772e-06,52,9,0.0016,20,10,133047,200001838374,34130,2088,612300,4.0,1531.1890389263474,30.266671826711388,1500.9223670996362,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.001,-20.465928373606896,2.949924446937757e-06,52,9,0.0016,20,10,139261,210045834429,34130,2088,677729,4.0,1536.3304648027597,30.266671826711388,1506.0637929760485,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.0005,-20.465925245923817,1.777586327023073e-07,52,9,0.0016,20,10,143703,217027312047,34130,2088,727165,4.0,1538.3266154321122,30.266671826711388,1508.0599436054008,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.0001,-20.46592534704756,7.663489398623825e-08,52,9,0.0016,20,10,149401,225774342997,34130,2088,790569,4.0,1539.292210738196,30.266671826711388,1509.0255389114843,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,1e-05,-20.465925418521515,5.160934790637839e-09,52,9,0.0016,20,10,152302,230171118862,34130,2088,822899,4.0,1539.377650772572,30.266671826711388,1509.1109789458603,kpoint
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.465558631735803,0.00036677689427872223,468,1,0.0016,10,10,149071,60124359217,39033,2088,94209,1.0,410.8252144205546,30.266672022427656,380.55854239812686,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.46572566910659,0.00019973952349358888,468,1,0.0016,10,10,156075,63738064575,39033,2088,110816,1.0,415.9730947033431,30.266672022427656,385.70642268091547,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.46588442469293,4.0983937158966665e-05,468,1,0.0016,10,10,169462,70090838896,39034,2088,142727,1.0,421.2966680940921,30.266672022427656,391.0299960716645,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.465913995402076,1.14132280089e-05,468,1,0.0016,10,10,178580,74158738020,39034,2088,164788,1.0,422.98909453891065,30.266672022427656,392.722422516483,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.46592305156145,2.3570686380480765e-06,468,1,0.0016,10,10,186061,77400445695,39034,2088,183568,1.0,423.72882572136433,30.266672022427656,393.4621536989367,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.465925377792942,3.083714103821775e-08,468,1,0.0016,10,10,197423,82209503699,39034,2088,212082,1.0,424.15394917288796,30.266672022427656,393.88727715046014,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.465925405627317,3.002766233193041e-09,468,1,0.0016,10,10,203731,84844589874,39034,2088,227911,1.0,424.19651050113174,30.266672022427656,393.9298384787041,supercell_cmplx_scf
LiCl,cc-pvdz,12,kpoint,kpoint,0.008,-20.50366632964793,0.0007151567520295,52,12,0.0016,20,10,151310,257994444320,34273,2784,793244,4.0,1736.77196225472,31.1600830644729,1705.6118791902472,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.005,-20.50326568987778,0.0003145169818772,52,12,0.0016,20,10,163250,283125944250,34273,2784,926144,4.0,1766.5522139840875,31.1600830644729,1735.3921309196141,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.002,-20.502979460593288,2.8287697386275568e-05,52,12,0.0016,20,10,180616,318232026416,67618,2784,1147277,4.0,1794.6829151492077,31.1600830644729,1763.5228320847348,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.001,-20.502959057278638,7.884382732470385e-06,52,12,0.0016,20,10,188251,333109956249,67618,2784,1277609,4.0,1802.3963437389614,31.1600830644729,1771.2362606744884,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.0005,-20.50295207848565,9.055897507437294e-07,52,12,0.0016,20,10,194177,344174266429,67618,2784,1378729,4.0,1805.429269663349,31.1600830644729,1774.269186598876,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.0001,-20.50295106876127,1.0413463158442937e-07,52,12,0.0016,20,10,202108,358538177244,67618,2784,1514108,4.0,1806.9738118604419,31.1600830644729,1775.8137287959692,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,1e-05,-20.50295117273924,1.566604623803869e-10,52,12,0.0016,20,10,205976,365426965024,67618,2784,1580044,4.0,1807.1073872217557,31.1600830644729,1775.9473041572835,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.008,-20.506024009833283,0.0008677256954889,52,18,0.0016,20,10,222253,608888097101,67959,4176,1838995,5.0,2790.5505767255504,30.814486559037643,2759.736090166512,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.005,-20.505505902164177,0.0003496180263837,52,18,0.0016,20,10,237958,662748009826,67960,4176,2150013,5.0,2836.9271263161795,30.814486559037643,2806.1126397571416,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.002,-20.50518620806185,2.992392405687383e-05,52,18,0.0016,20,10,262934,743574985594,67960,4176,2661530,5.0,2880.567406236092,30.814486559037643,2849.7529196770543,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.001,-20.50516049323685,4.209099060403787e-06,52,18,0.0016,20,10,276801,786013807635,67960,4176,2962346,5.0,2892.427585950252,30.814486559037643,2861.613099391214,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.0005,-20.505156272638583,1.1499210472720732e-08,52,18,0.0016,20,10,287165,816749811195,67960,4176,3192992,5.0,2897.0602037529848,30.814486559037643,2866.2457171939473,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.0001,-20.505156232778045,5.135974845416059e-08,52,18,0.0016,20,10,301158,857246548158,67960,4176,3504514,5.0,2899.4212324625933,30.814486559037643,2868.6067459035557,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,1e-05,-20.50515628392984,2.0795809518858727e-10,52,18,0.0016,20,10,308161,877244383988,67960,4176,3660401,5.0,2899.632471675274,30.814486559037643,2868.8179851162363,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.008,-20.5063004982044,0.0008227971743579,52,27,0.0016,20,10,332755,1409790429110,68474,6264,4108900,5.0,4315.48886787918,30.58744261699042,4284.901425262191,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.005,-20.50581780651631,0.0003401054862663,52,27,0.0016,20,10,356065,1532910742295,135227,6264,4817065,5.0,4385.182265107723,30.58744261699042,4354.594822490733,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.002,-20.50549433635331,1.6635323266456226e-05,52,27,0.0016,20,10,389027,1699309616754,135227,6264,5942256,5.0,4449.3113645831845,30.58744261699042,4418.723921966194,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.001,-20.505473836515414,3.864514628304505e-06,52,27,0.0016,20,10,408242,1790153009018,135227,6264,6598073,5.0,4466.553035666257,30.58744261699042,4435.965593049266,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.0005,-20.505476146491095,1.5545389437932045e-06,52,27,0.0016,20,10,421585,1851399380785,135227,6264,7090165,5.0,4473.165555218954,30.58744261699042,4442.578112601963,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.0001,-20.50547763049383,7.053621331465365e-08,52,27,0.0016,20,10,437839,1924173242495,135227,6264,7730285,5.0,4476.409416466972,30.58744261699042,4445.821973849982,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,1e-05,-20.50547769914927,1.880771094420197e-09,52,27,0.0016,20,10,446011,1960212546857,135227,6264,8052053,5.0,4476.696586465827,30.58744261699042,4446.109143848836,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.008,-20.42200099677969,2.8300681048420984e-05,98,1,0.0016,20,10,37683,13110480945,4388,282,4126,1.0,354.3823549490657,160.70159869231526,193.68075625675044,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.005,-20.42200943544221,1.986201853654279e-05,98,1,0.0016,20,10,38074,13278535944,4388,282,4399,1.0,355.2393672065525,160.70159869231526,194.53776851423729,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.002,-20.422045282308407,1.598484766418551e-05,98,1,0.0016,20,10,38532,13458225768,4388,282,4717,1.0,355.766813604895,160.70159869231526,195.06521491257976,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.001,-20.422030982334327,1.684873584650859e-06,98,1,0.0016,20,10,38725,13529469425,4388,282,4851,1.0,355.86758281023765,160.70159869231526,195.1659841179224,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.0005,-20.42202885464996,4.428107835963147e-07,98,1,0.0016,20,10,38856,13576480680,4388,282,4943,1.0,355.9000188236428,160.70159869231526,195.19842013132748,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.0001,-20.42202933406698,3.6606238040803873e-08,98,1,0.0016,20,10,38944,13607539872,4388,282,5004,1.0,355.9084005908457,160.70159869231526,195.20680189853044,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,1e-05,-20.422029302302743,4.84200057826456e-09,98,1,0.0016,20,10,38979,13619769327,4388,282,5027,1.0,355.909056861102,160.70159869231526,195.20745816878664,kpoint
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.422001125309677,2.8303850303501576e-05,98,1,0.0016,10,10,21879,7612032285,4381,282,4126,1.0,354.38235493295895,160.70159869243014,193.6807562405288,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.42200956571049,1.98634494879002e-05,98,1,0.0016,10,10,22133,7719016548,4381,282,4399,1.0,355.23936719988694,160.70159869243014,194.5377685074568,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.42204541430708,1.5985147104657926e-05,98,1,0.0016,10,10,22432,7834914368,4381,282,4717,1.0,355.7668135967479,160.70159869243014,195.06521490431777,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.422031114071125,1.6849111474925849e-06,98,1,0.0016,10,10,22558,7881156134,4381,282,4851,1.0,355.8675827958058,160.70159869243014,195.16598410337568,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.42202898632963,4.428303483905438e-07,98,1,0.0016,10,10,22643,7911577415,4381,282,4943,1.0,355.90001880908835,160.70159869243014,195.1984201166582,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.4220294657733,3.66133221518794e-08,98,1,0.0016,10,10,22701,7932024513,4381,282,5004,1.0,355.9084005716484,160.70159869243014,195.2068018792182,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.422029434002383,4.8424055876239436e-09,98,1,0.0016,10,10,22724,7940061012,4381,282,5027,1.0,355.90905684502184,160.70159869243014,195.20745815259167,supercell_cmplx_scf
LiCl,cc-pvtz,2,kpoint,kpoint,0.008,-20.48052205611961,6.072158069869715e-05,98,2,0.0016,20,10,66286,63484819926,16267,564,42063,1.0,975.5465509934506,153.52394838618324,822.0226026072677,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.005,-20.48047487279896,1.353826004901748e-05,98,2,0.0016,20,10,68009,65554827226,16267,564,46145,1.0,981.8346685995864,153.52394838618324,828.3107202134034,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.002,-20.48046455727729,3.222738378383383e-06,98,2,0.0016,20,10,70510,68320805520,16267,564,52403,1.0,986.966140173626,153.52394838618324,833.4421917874424,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.001,-20.48046046497007,8.6956884359779e-07,98,2,0.0016,20,10,71557,69411077127,16267,564,55318,1.0,988.044818960332,153.52394838618324,834.5208705741484,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.0005,-20.480461806552707,4.720137951608194e-07,98,2,0.0016,20,10,72253,70111421080,16267,564,57252,1.0,988.399847241536,153.52394838618324,834.8758988553525,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.0001,-20.48046126607544,6.846347133659948e-08,98,2,0.0016,20,10,73046,70892603920,16267,564,59462,1.0,988.5626835068285,153.52394838618324,835.0387351206454,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,1e-05,-20.48046133418115,3.5776182016888924e-10,98,2,0.0016,20,10,73338,71176729140,16267,564,60276,1.0,988.5735427071564,153.52394838618324,835.049594320973,kpoint
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.4804401192929,2.112848553892377e-05,196,1,0.0016,10,10,50020,28816471980,8605,564,17271,1.0,586.8094655686193,153.5239381137523,433.28552745486706,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.48046288987508,1.64209664177406e-06,196,1,0.0016,10,10,51439,29765280228,8605,564,18950,1.0,589.409859638708,153.5239381137523,435.8859215249557,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.480458727789642,2.5199887971893986e-06,196,1,0.0016,10,10,53663,31167524063,8605,564,21587,1.0,591.5989711657628,153.5239381137523,438.0750330520105,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.480459900041954,1.3477364859681984e-06,196,1,0.0016,10,10,54911,31921521452,8605,564,23067,1.0,592.1396999655883,153.5239381137523,438.61576185183594,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.480461011814796,2.35963646844084e-07,196,1,0.0016,10,10,55839,32472109509,8605,564,24166,1.0,592.3420994589945,153.5239381137523,438.81816134524223,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.48046124663695,1.1414904577122797e-09,196,1,0.0016,10,10,56945,33120692570,8605,564,25544,1.0,592.4392275267796,153.5239381137523,438.9152894130274,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.480461247779665,1.2256862191861728e-12,196,1,0.0016,10,10,57390,33379975260,8605,564,26162,1.0,592.4467040559604,153.5239381137523,438.92276594220806,supercell_cmplx_scf
LiCl,cc-pvtz,4,kpoint,kpoint,0.008,-20.54576931394701,2.1607566285553048e-05,98,4,0.0016,20,10,117296,248999233088,32165,1128,213957,2.0,2162.2944135714815,152.87448250280272,2009.4199310686786,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.005,-20.54575161505946,3.908678735342619e-06,98,4,0.0016,20,10,121167,259164944469,32165,1128,235511,2.0,2178.672688185695,152.87448250280272,2025.798205682892,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.002,-20.545742433254503,5.273126220117774e-06,98,4,0.0016,20,10,127372,274190010612,32166,1128,269973,2.0,2192.691726856162,152.87448250280272,2039.8172443533592,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.001,-20.54574555615008,2.150230645980855e-06,98,4,0.0016,20,10,130274,280817722482,32166,1128,286130,2.0,2195.668052850662,152.87448250280272,2042.7935703478595,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.0005,-20.545747978230644,2.718499203524516e-07,98,4,0.0016,20,10,132364,285462952964,32166,1128,297763,2.0,2196.746549949442,152.87448250280272,2043.8720674466394,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.0001,-20.54574767792042,2.8460302559096817e-08,98,4,0.0016,20,10,134725,290616644750,32166,1128,310898,2.0,2197.213912755399,152.87448250280272,2044.3394302525967,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,1e-05,-20.54574770703943,6.587050904727221e-10,98,4,0.0016,20,10,135652,292620762236,32166,1128,316058,2.0,2197.2477781409784,152.87448250280272,2044.3732956381757,kpoint
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.54568768917303,6.0084576787725e-05,392,1,0.0016,10,10,118542,105944897286,32725,1128,62635,1.0,910.348555996273,152.87448459258255,757.4740714036903,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.54571668658225,3.1087167567275e-05,392,1,0.0016,10,10,121727,109475542631,32726,1128,70153,1.0,916.0733847277554,152.87448459258255,763.198900135173,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.545741796381197,5.977368619625167e-06,392,1,0.0016,10,10,127136,114984086848,32726,1128,82979,1.0,921.2324071004798,152.87448459258255,768.3579225078972,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.545746244791623,1.5289581938304764e-06,392,1,0.0016,10,10,130382,118097277578,32726,1128,90675,1.0,922.6188219758602,152.87448459258255,769.7443373832776,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.545747235997478,5.377523386584926e-07,392,1,0.0016,10,10,132855,120407017920,32726,1128,96536,1.0,923.1531239956822,152.87448459258255,770.2786394030998,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.545747749837762,2.39120545586502e-08,392,1,0.0016,10,10,136139,123419669369,32726,1128,104320,1.0,923.4247457927718,152.87448459258255,770.5502612001891,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.545747774250334,5.00516961210451e-10,392,1,0.0016,10,10,137553,124704449376,32726,1128,107669,1.0,923.4460904516037,152.87448459258255,770.5716058590211,supercell_cmplx_scf
LiCl,cc-pvtz,6,kpoint,kpoint,0.008,-20.546154312593647,7.28675279404456e-06,98,6,0.0016,20,10,177497,717186745829,63769,1692,560395,3.0,4115.6768005365075,150.2600773210048,3965.416723215503,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.005,-20.546148054189675,1.028348822984526e-06,98,6,0.0016,20,10,183690,747184607910,63769,1692,615088,3.0,4143.262216500721,150.2600773210048,3993.002139179715,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.002,-20.546149301172843,2.275331990375662e-06,98,6,0.0016,20,10,193937,793626664156,63769,1692,706823,3.0,4168.267713602504,150.2600773210048,4018.0076362814993,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.001,-20.54614698027317,4.556767763119751e-08,98,6,0.0016,20,10,198758,814437737330,63769,1692,752546,3.0,4173.816399979412,150.2600773210048,4023.5563226584077,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.0005,-20.54614677534173,2.5049912366625904e-07,98,6,0.0016,20,10,202218,829014126108,63769,1692,785360,3.0,4175.824322206044,150.2600773210048,4025.56424488504,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.0001,-20.546147018172505,7.668347734579584e-09,98,6,0.0016,20,10,206388,846314426412,63769,1692,828730,3.0,4176.835582929445,150.2600773210048,4026.5755056084404,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,1e-05,-20.54614702592329,8.243716820288681e-11,98,6,0.0016,20,10,208252,853974811360,63769,1692,849476,3.0,4176.918288098341,150.2600773210048,4026.658210777336,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.008,-20.57669424661017,2.577492083233324e-05,98,8,0.0016,20,10,218196,971200651212,63950,2256,945442,3.0,4533.799135554689,152.56761434931556,4381.231521205373,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.005,-20.57667326708701,4.795397671841784e-06,98,8,0.0016,20,10,226728,1017173680776,63950,2256,1040390,3.0,4569.724056152446,152.56761434931556,4417.156441803131,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.002,-20.576662277739217,6.193950120803038e-06,98,8,0.0016,20,10,240605,1086830830375,63951,2256,1194692,3.0,4601.054415643459,152.56761434931556,4448.486801294143,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.001,-20.57666576046189,2.7112274487706145e-06,98,8,0.0016,20,10,247113,1117839625461,63951,2256,1267137,3.0,4607.697149698452,152.56761434931556,4455.129535349137,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.0005,-20.57666854209761,7.04082729896527e-08,98,8,0.0016,20,10,251746,1139388549970,63951,2256,1318711,3.0,4610.088748580873,152.56761434931556,4457.521134231557,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.0001,-20.57666847510969,3.4203573306967883e-09,98,8,0.0016,20,10,257093,1163851526931,63951,2256,1378219,3.0,4611.130156217468,152.56761434931556,4458.562541868152,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,1e-05,-20.576668471917017,2.2767920881960888e-10,98,8,0.0016,20,10,259243,1173603949206,63951,2256,1402151,3.0,4611.206975776097,152.56761434931556,4458.639361426782,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.008,-23.69711422527353,0.0003335745847792,104,1,0.0016,20,10,44378,14847547460,4649,620,7348,1.0,340.7892338173502,93.51237927516368,247.2768545421865,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.005,-23.696837424517067,5.677382831592581e-05,104,1,0.0016,20,10,45845,15467827930,8813,620,8413,1.0,343.6656948994009,93.51237927516368,250.1533156242372,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.002,-23.69676030824828,2.0342440475218385e-05,104,1,0.0016,20,10,47399,16121300481,8813,620,10198,1.0,346.44136688552004,93.51237927516368,252.9289876103564,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.001,-23.696802290778223,2.164008947147522e-05,104,1,0.0016,20,10,48276,16454247012,8813,620,11237,1.0,347.1731799684817,93.51237927516368,253.66080069331804,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.0005,-23.69679013240389,9.481715139258997e-06,104,1,0.0016,20,10,48922,16687734498,8813,620,12003,1.0,347.4501835046077,93.51237927516368,253.93780422944403,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.0001,-23.696781680043845,1.0293550936069096e-06,104,1,0.0016,20,10,49708,16962258504,8813,620,12933,1.0,347.58131089868544,93.51237927516368,254.0689316235218,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,1e-05,-23.696780658626533,7.937781987266135e-09,104,1,0.0016,20,10,50056,17081509888,8813,620,13354,1.0,347.5914734753002,93.51237927516368,254.07909420013647,kpoint
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.69711434433407,0.0003335726307227,104,1,0.0016,10,10,26121,8739302970,4642,620,7348,1.0,340.7892169563023,93.51237598835394,247.2768409679484,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.69683754207273,5.677036937967728e-05,104,1,0.0016,10,10,27125,9151785125,4643,620,8413,1.0,343.665677079822,93.51237598835394,250.153301091468,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.69676042841881,2.034328453959233e-05,104,1,0.0016,10,10,28679,9754244122,4643,620,10198,1.0,346.4413486942475,93.51237598835394,252.9289727058936,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.696802412368363,2.16406650146439e-05,104,1,0.0016,10,10,29556,10073778372,4643,620,11237,1.0,347.1731621282487,93.51237598835394,253.6607861398948,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.696790253789924,9.482086575474112e-06,104,1,0.0016,10,10,30202,10302174018,4643,620,12003,1.0,347.450165210672,93.51237598835394,253.93778922231803,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.69678180114869,1.029445343192492e-06,104,1,0.0016,10,10,30988,10574283144,4643,620,12933,1.0,347.581293221423,93.51237598835394,254.06891723306904,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.69678077965344,7.950092140163179e-09,104,1,0.0016,10,10,31336,10693347328,4643,620,13354,1.0,347.5914554310282,93.51237598835394,254.07907944267427,supercell_cmplx_scf
AlN,cc-pvdz,2,kpoint,kpoint,0.008,-23.659917978965485,0.0004092564123361,104,2,0.0016,20,10,76967,108936397955,17254,1240,61512,1.0,1441.6781021685622,86.021153033751,1355.6569491348112,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.005,-23.659765039452186,0.0002563168990334,104,2,0.0016,20,10,80869,115554765397,17255,1240,72329,1.0,1455.4785846569157,86.021153033751,1369.4574316231647,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.002,-23.65944141863374,6.730391940834579e-05,104,2,0.0016,20,10,87768,126582169248,17255,1240,91528,1.0,1469.0491840470315,86.021153033751,1383.0280310132805,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.001,-23.659493449845147,1.5272708001390356e-05,104,2,0.0016,20,10,92255,133444274360,17255,1240,104010,1.0,1473.3632816872043,86.021153033751,1387.3421286534533,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.0005,-23.659510257345357,1.5347922044384177e-06,104,2,0.0016,20,10,95763,138681103710,17255,1240,113775,1.0,1475.0932952562173,86.021153033751,1389.0721422224663,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.0001,-23.65950793505136,7.875017864478195e-07,104,2,0.0016,20,10,100503,145635279192,17255,1240,126961,1.0,1476.0034664339871,86.021153033751,1389.982313400236,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,1e-05,-23.659508691871054,3.06820950868314e-08,104,2,0.0016,20,10,102676,148791385260,17256,1240,133013,1.0,1476.0761876694442,86.021153033751,1390.0550346356931,kpoint
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.65915061934492,0.00035824380654855,208,1,0.0016,10,10,57489,42298624041,9123,1240,23393,1.0,749.447907056333,86.0209241905151,663.4269828658179,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.65935623575706,0.00015262739440655,208,1,0.0016,10,10,60711,44997232581,9123,1240,27313,1.0,754.9505004079225,86.0209241905151,668.9295762174074,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.659440415052046,6.84480994195e-05,208,1,0.0016,10,10,65607,48986253834,17450,1240,34653,1.0,760.5431852673265,86.0209241905151,674.5222610768114,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.659491301901735,1.7561249730846384e-05,208,1,0.0016,10,10,67822,50755271920,17450,1240,39592,1.0,762.2729064401622,86.0209241905151,676.2519822496471,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.65950474576274,4.1173887268541876e-06,208,1,0.0016,10,10,69597,52135182297,17450,1240,43800,1.0,763.0272996979542,86.0209241905151,677.0063755074391,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.65950894088336,7.77318938105509e-08,208,1,0.0016,10,10,72168,54090204672,17450,1240,49894,1.0,763.438032964215,86.0209241905151,677.4171087736999,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.65950890219167,3.9040205734863775e-08,208,1,0.0016,10,10,73451,55054535991,17450,1240,52934,1.0,763.475328472441,86.0209241905151,677.4544042819259,supercell_cmplx_scf
AlN,cc-pvdz,4,kpoint,kpoint,0.008,-23.906315616576133,0.0005586422374577,104,4,0.0016,20,10,139786,347498630338,34124,2480,312674,2.0,2532.1498782552826,89.00341976293821,2443.146458492344,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.005,-23.90601550227961,0.0002585279409395,104,4,0.0016,20,10,150140,378625604380,34125,2480,370240,2.0,2568.7013494600806,89.00341976293821,2479.697929697142,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.002,-23.905765757583165,8.783244489052322e-06,104,4,0.0016,20,10,169378,433424243626,34125,2480,477308,2.0,2606.4908358455996,89.00341976293821,2517.487416082661,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.001,-23.90575011265661,6.861682063430408e-06,104,4,0.0016,20,10,180916,465070629904,67430,2480,546858,2.0,2618.4354832450695,89.00341976293821,2529.432063482131,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.0005,-23.90576378338171,6.809043032518503e-06,104,4,0.0016,20,10,186990,481560582720,67430,2480,600487,2.0,2623.207318963441,89.00341976293821,2534.203899200503,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.0001,-23.90575731255299,3.38214313444496e-07,104,4,0.0016,20,10,194985,502620048945,67430,2480,672252,2.0,2625.661217941694,89.00341976293821,2536.6577981787555,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,1e-05,-23.905756978879072,4.5403965032164714e-09,104,4,0.0016,20,10,198596,511968572240,67430,2480,706470,2.0,2625.868107682975,89.00341976293821,2536.864687920037,kpoint
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.905274948371076,0.000482098731300325,416,1,0.0016,10,10,136121,144428192388,34722,2480,90610,1.0,1080.7537533130846,89.00330814644374,991.7504451666408,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.90556184931585,0.0001951977865282,416,1,0.0016,10,10,142903,153157719280,34722,2480,106685,1.0,1091.6853267982738,89.00330814644374,1002.68201865183,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.905666090700496,9.09564018805e-05,416,1,0.0016,10,10,155779,168691365531,34724,2480,137260,1.0,1103.0212015635814,89.00330814644374,1014.0178934171378,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.90573635098162,2.069612076027738e-05,416,1,0.0016,10,10,164598,178832435040,34724,2480,158559,1.0,1106.6793478954003,89.00330814644374,1017.6760397489566,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.90575340931097,3.63779140499787e-06,416,1,0.0016,10,10,171881,187015809574,34724,2480,176639,1.0,1108.2819011898878,89.00330814644374,1019.278593043444,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.90575706358234,1.6479962283710847e-08,416,1,0.0016,10,10,182741,198996542914,34724,2480,203892,1.0,1109.1986860174352,89.00330814644374,1020.1953778709915,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.90575704882057,1.7181953637646077e-09,416,1,0.0016,10,10,188015,204755479570,34724,2480,217903,1.0,1109.2840156787322,89.00330814644374,1020.2807075322884,supercell_cmplx_scf
AlN,cc-pvdz,6,kpoint,kpoint,0.008,-23.89079832535554,0.0007480376549153,104,6,0.0016,20,10,206366,1073266641872,67660,3720,760002,3.0,5297.483029185399,85.23455979922605,5212.248469386173,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.005,-23.890346282256413,0.0002959945557883,104,6,0.0016,20,10,220271,1158297476481,67660,3720,898773,3.0,5356.2749071133385,85.23455979922605,5271.040347314113,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.002,-23.890061391769656,1.110406903137573e-05,104,6,0.0016,20,10,243666,1295904969756,67661,3720,1159010,3.0,5417.242177172724,85.23455979922605,5332.007617373498,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.001,-23.89003908254599,1.120515463526317e-05,104,6,0.0016,20,10,258753,1381017546612,67661,3720,1326930,3.0,5436.430697026522,85.23455979922605,5351.196137227296,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.0005,-23.89005559790102,5.310200396735354e-06,104,6,0.0016,20,10,270665,1446680065150,67661,3720,1459513,3.0,5444.280307545371,85.23455979922605,5359.045747746145,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.0001,-23.8900504340915,1.4639087453360844e-07,104,6,0.0016,20,10,286164,1530633144708,67661,3720,1632011,3.0,5448.239413979768,85.23455979922605,5363.004854180542,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,1e-05,-23.890050286953947,7.466773865871801e-10,104,6,0.0016,20,10,293593,1570467711276,67661,3720,1714716,3.0,5448.580173894746,85.23455979922605,5363.3456140955195,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.008,-24.02239531449392,0.0008154662176558,104,8,0.0016,20,10,271049,1272520032053,67845,4960,1448282,3.0,4782.080663229188,90.4929395066298,4691.587723722558,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.005,-24.021862970375253,0.0002831220989918,104,8,0.0016,20,10,295818,1414264443480,67845,4960,1723982,3.0,4869.7436114442135,90.4929395066298,4779.250671937583,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.002,-24.02161227702616,3.2428749896951103e-05,104,8,0.0016,20,10,339262,1653048666808,134454,4960,2253120,3.0,4963.070716231943,90.4929395066298,4872.577776725312,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.001,-24.02157314445235,6.703823910214624e-06,104,8,0.0016,20,10,359358,1761673536240,134454,4960,2607918,3.0,4993.421089229211,90.4929395066298,4902.928149722581,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.0005,-24.02158618833377,6.340057513654074e-06,104,8,0.0016,20,10,375126,1843690646982,134454,4960,2896203,3.0,5006.231397089294,90.4929395066298,4915.738457582664,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.0001,-24.02158022567449,3.773982335530946e-07,104,8,0.0016,20,10,396782,1952829272376,134454,4960,3306914,3.0,5013.16934123163,90.4929395066298,4922.676401725,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,1e-05,-24.02157983619129,1.2084974798654002e-08,104,8,0.0016,20,10,407574,2006209244106,134454,4960,3529580,3.0,5013.832660017695,90.4929395066298,4923.339720511065,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.008,-24.070493838815867,0.0007860991299892,104,9,0.0016,20,10,314106,1921862272590,67993,5580,1916914,4.0,6232.267837619815,89.4394635985922,6142.828374021223,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.005,-24.06991420344467,0.0002064637587935,104,9,0.0016,20,10,341677,2124504534698,134636,5580,2278131,4.0,6333.474436408242,89.4394635985922,6244.03497280965,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.002,-24.069730479817643,2.274013176517542e-05,104,9,0.0016,20,10,379930,2402689097830,134636,5580,2968390,4.0,6441.60411768616,89.4394635985922,6352.164654087568,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.001,-24.06970250015513,5.2395307434949245e-06,104,9,0.0016,20,10,404090,2569337569700,134636,5580,3429827,4.0,6476.5411566057055,89.4394635985922,6387.101693007114,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.0005,-24.069713996085696,6.256399817772262e-06,104,9,0.0016,20,10,421013,2683080904921,134636,5580,3806515,4.0,6491.39969071998,89.4394635985922,6401.960227121387,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.0001,-24.06970810624983,3.665639525252118e-07,104,9,0.0016,20,10,444987,2839357475055,134637,5580,4339799,4.0,6499.393603730974,89.4394635985922,6409.954140132382,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,1e-05,-24.06970772907569,1.0610186507165054e-08,104,9,0.0016,20,10,458302,2924673461684,134637,5580,4636212,4.0,6500.184512970761,89.4394635985922,6410.745049372169,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.008,-23.86611106984414,4.074973966083917e-05,220,1,0.0016,20,10,102740,195790076900,18449,792,27959,1.0,1941.1146632141144,477.679347073679,1463.4353161404351,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.005,-23.86615476428053,2.944696731788099e-06,220,1,0.0016,20,10,104557,200046189618,18449,792,30456,1.0,1948.844428723148,477.679347073679,1471.165081649469,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.002,-23.86616376634787,1.1946764068682114e-05,220,1,0.0016,20,10,107045,205418819775,18450,792,33928,1.0,1954.6720803706537,477.679347073679,1476.9927332969746,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.001,-23.866153905407337,2.0858235352250176e-06,220,1,0.0016,20,10,108095,207550399030,18450,792,35419,1.0,1955.7712721185003,477.679347073679,1478.0919250448212,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.0005,-23.86615122353289,5.960509099622868e-07,220,1,0.0016,20,10,108746,208837123352,18450,792,36345,1.0,1956.1149198827104,477.679347073679,1478.435572809031,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.0001,-23.866151610691,2.0889279994662504e-07,220,1,0.0016,20,10,109462,210227572486,18450,792,37364,1.0,1956.258951984319,477.679347073679,1478.57960491064,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,1e-05,-23.8661518170064,2.577404956127793e-09,220,1,0.0016,20,10,109749,210779868687,18450,792,37774,1.0,1956.2692611249715,477.679347073679,1478.5899140512922,kpoint
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.658282421040717,3.740841973964848e-05,220,1,0.0016,10,10,63140,120324887760,9639,792,27959,1.0,1941.1133453651385,477.67843197124193,1463.4349133938963,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.65829370175935,2.612770110133056e-05,220,1,0.0016,10,10,64957,124280474261,9639,792,30456,1.0,1948.843104457428,477.67843197124193,1471.164672486186,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.65832961216939,9.782708936256768e-06,220,1,0.0016,10,10,67445,129426550330,9640,792,33928,1.0,1954.6707513193776,477.67843197124193,1476.9923193481357,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.65832710815968,7.278699229118501e-06,220,1,0.0016,10,10,68419,131369474587,18446,792,35419,1.0,1955.7699472426648,477.67843197124193,1478.0915152714226,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.6583275970134,7.767552947512968e-06,220,1,0.0016,10,10,68838,132197252418,18446,792,36345,1.0,1956.11359585054,477.67843197124193,1478.4351638792975,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.65831923100716,5.984532940317422e-07,220,1,0.0016,10,10,69300,133094253600,18446,792,37364,1.0,1956.2576296060947,477.67843197124193,1478.5791976348528,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.658319829645944,1.854907338838529e-10,220,1,0.0016,10,10,69484,133448330008,18446,792,37772,1.0,1956.267923718656,477.67843197124193,1478.589491747414,supercell_cmplx_scf
AlN,cc-pvtz,2,kpoint,kpoint,0.008,-23.824902729378483,3.1647646405730256e-05,220,2,0.0016,20,10,195158,1451378531678,36280,1584,240447,1.0,7575.205405773812,425.8657322336734,7149.339673540138,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.005,-23.824888781966383,4.559505850210144e-05,220,2,0.0016,20,10,205667,1538866924441,36281,1584,271681,1.0,7621.43146133537,425.8657322336734,7195.565729101697,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.002,-23.82492652585084,7.851174046891174e-06,220,2,0.0016,20,10,216755,1629866896735,71493,1584,318457,1.0,7659.194049184034,425.8657322336734,7233.328316950361,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.001,-23.82493505427177,6.772468807980658e-07,220,2,0.0016,20,10,221574,1667917561938,71493,1584,341286,1.0,7667.536983251397,425.8657322336734,7241.671251017724,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.0005,-23.82493335237929,1.0246455985907232e-06,220,2,0.0016,20,10,224617,1691412505719,71493,1584,355724,1.0,7670.204989027793,425.8657322336734,7244.33925679412,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.0001,-23.82493429039572,8.662916783919172e-08,220,2,0.0016,20,10,227803,1715641799356,71493,1584,370821,1.0,7671.269725224742,425.8657322336734,7245.403992991068,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,1e-05,-23.82493438170405,4.679165499510418e-09,220,2,0.0016,20,10,229125,1725615757125,71493,1584,377100,1.0,7671.347871438325,425.8657322336734,7245.482139204652,kpoint
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.824898156226602,3.640544980143545e-05,440,1,0.0016,10,10,142580,561094361100,36707,1584,94134,1.0,4008.4582044848266,425.8627501586466,3582.59545432618,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.82492752666317,7.03501323329192e-06,440,1,0.0016,10,10,147423,582681004389,36707,1584,105609,1.0,4025.9249319605497,425.8627501586466,3600.062181801903,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.824935050591534,4.889151306031181e-07,440,1,0.0016,10,10,154986,614805129198,36707,1584,123538,1.0,4040.5928478773662,425.8627501586466,3614.7300977187197,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.824934424640137,1.37036266778523e-07,440,1,0.0016,10,10,159035,631413956905,36708,1584,133137,1.0,4044.0960807395336,425.8627501586466,3618.233330580887,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.824934802953415,2.4127701081511077e-07,440,1,0.0016,10,10,161751,642388758717,36708,1584,139704,1.0,4045.302931076917,425.8627501586466,3619.4401809182705,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.824934478836695,8.283970842626333e-08,440,1,0.0016,10,10,164920,655061745240,36708,1584,147355,1.0,4045.8420267139986,425.8627501586466,3619.979276555352,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.824934562445087,7.686828951136703e-10,440,1,0.0016,10,10,166257,660378955509,36708,1584,150584,1.0,4045.8826809411066,425.8627501586466,3620.01993078246,supercell_cmplx_scf
Al2atom,cc-pvdz,1,kpoint,kpoint,0.008,-4.468891303100537,0.0001280567734678,52,1,0.0016,20,10,19588,1375782768,2398,240,1537,1.0,71.54143921947518,30.17319580171701,41.368243417758165,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.005,-4.468809831309828,4.658498275844636e-05,52,1,0.0016,20,10,19874,1404475706,2398,240,1695,1.0,71.98225206840276,30.17319580171701,41.809056266685744,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.002,-4.4687760186973655,1.2772370296509903e-05,52,1,0.0016,20,10,20212,1435092424,2398,240,1902,1.0,72.32141902120696,30.17319580171701,42.14822321948996,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.001,-4.468764075118751,8.287916815064023e-07,52,1,0.0016,20,10,20342,1445441494,2398,240,1983,1.0,72.37760292080773,30.17319580171701,42.204407119090725,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.0005,-4.468763370766691,1.2443962216224236e-07,52,1,0.0016,20,10,20425,1451666025,2399,240,2025,1.0,72.39370482830702,30.17319580171701,42.22050902659,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.0001,-4.468763246511226,1.8415668989746334e-10,52,1,0.0016,20,10,20522,1458724282,2399,240,2088,1.0,72.40193703476234,30.17319580171701,42.22874123304533,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,1e-05,-4.4687632463120455,1.5023537969227618e-11,52,1,0.0016,20,10,20545,1460359145,2399,240,2103,1.0,72.40234001364944,30.17319580171701,42.22914421193242,kpoint
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.468891330886607,0.000128056748978,52,1,0.0016,10,10,11268,791419248,1348,240,1537,1.0,71.54144024341204,30.17320186485245,41.36823837855958,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.468809858151232,4.658401360302378e-05,52,1,0.0016,10,10,11554,816509626,1348,240,1695,1.0,71.98224980761222,30.17320186485245,41.80904794275976,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.468776046092121,1.2771954492230009e-05,52,1,0.0016,10,10,11892,844355784,1348,240,1902,1.0,72.32141581544455,30.17320186485245,42.1482139505921,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.468764102894395,8.287567663245454e-07,52,1,0.0016,10,10,12022,854247254,1348,240,1983,1.0,72.37759904947193,30.17320186485245,42.204397184619474,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.468763398539996,1.2440236663024964e-07,52,1,0.0016,10,10,12105,860338665,1349,240,2025,1.0,72.39370077900497,30.17320186485245,42.22049891415252,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.468763274320899,1.8327028783460264e-10,52,1,0.0016,10,10,12188,866335228,2392,240,2088,1.0,72.40193277930676,30.17320186485245,42.22873091445431,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.468763274122608,1.5020873433968518e-11,52,1,0.0016,10,10,12204,867472524,2392,240,2103,1.0,72.40233573491287,30.17320186485245,42.22913387006041,supercell_cmplx_scf
Al2atom,cc-pvdz,2,kpoint,kpoint,0.008,-4.443906571457921,0.000383687489756,56,2,0.0016,20,10,32712,8151470568,4873,480,13135,1.0,253.82145476512812,27.58729624483952,226.2341585202886,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.005,-4.4443508463044505,6.0587356773389445e-05,56,2,0.0016,20,10,34032,8553739008,4873,480,14975,1.0,256.0165484806296,27.58729624483952,228.42925223579007,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.002,-4.444462177991571,0.0001719190438942,56,2,0.0016,20,10,36157,9164678633,9360,480,17927,1.0,258.18105942078097,27.58729624483952,230.59376317594146,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.001,-4.444396438978902,0.0001061800312252,56,2,0.0016,20,10,36685,9312560620,9360,480,19054,1.0,258.5709911511094,27.58729624483952,230.98369490626987,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.0005,-4.444293100604092,2.8416564150646195e-06,56,2,0.0016,20,10,37074,9416758926,9360,480,19883,1.0,258.7208606545327,27.58729624483952,231.1335644096932,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.0001,-4.444290281939923,2.299224544088929e-08,56,2,0.0016,20,10,37344,9486944448,9360,480,20457,1.0,258.76404863952666,27.58729624483952,231.17675239468716,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,1e-05,-4.444290258671782,2.7589486251144985e-10,56,2,0.0016,20,10,37390,9498667770,9360,480,20554,1.0,258.7651247140508,27.58729624483952,231.17782846921125,kpoint
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.444382490248664,9.20642084443e-05,104,1,0.0016,10,10,24440,3589258400,4630,480,5710,1.0,149.58945257461744,27.587248410215377,122.00220416440204,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.444317165376845,2.673933662578065e-05,104,1,0.0016,10,10,25149,3719285610,4630,480,6468,1.0,150.6390339463036,27.587248410215377,123.05178553608822,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.444298622050912,8.196010692351763e-06,104,1,0.0016,10,10,26250,3906157500,4630,480,7642,1.0,151.57190084527764,27.587248410215377,123.98465243506224,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.444307735320315,1.7309280095467727e-05,104,1,0.0016,10,10,26766,3988000170,4631,480,8182,1.0,151.764504511082,27.587248410215377,124.17725610086664,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.444295785265478,5.359225258239064e-06,104,1,0.0016,10,10,27049,4031734597,4631,480,8494,1.0,151.82332447526892,27.587248410215377,124.23607606505354,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.444290942488342,5.164481224895212e-07,104,1,0.0016,10,10,27312,4071481776,4631,480,8784,1.0,151.84401544570156,27.587248410215377,124.2567670354862,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.444290426348567,3.083471256104531e-10,104,1,0.0016,10,10,27387,4082689638,4631,480,8866,1.0,151.84490579253202,27.587248410215377,124.25765738231665,supercell_cmplx_scf
Al2atom,cc-pvdz,4,kpoint,kpoint,0.008,-4.352027472704002,0.000182737999256,56,4,0.0016,20,10,57343,27026329330,9489,960,69467,2.0,480.0723655437372,27.9416199980054,452.1307455457319,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.005,-4.351939064056084,9.432935133801834e-05,56,4,0.0016,20,10,60437,28907077537,18461,960,81495,2.0,487.1926170000751,27.9416199980054,459.2509970020696,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.002,-4.351864610376541,1.987567179551064e-05,56,4,0.0016,20,10,64551,31275024051,18461,960,99052,2.0,493.5080088903176,27.9416199980054,465.5663888923122,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.001,-4.351850665397347,5.930692601019416e-06,56,4,0.0016,20,10,66321,32218542837,18461,960,106607,2.0,494.8283532362012,27.9416199980054,466.886733238196,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.0005,-4.35184452068485,2.140198960276507e-07,56,4,0.0016,20,10,67407,32774159691,18461,960,111239,2.0,495.252353531907,27.9416199980054,467.3107335339015,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.0001,-4.351844710528436,2.417630984297148e-08,56,4,0.0016,20,10,68277,33206723781,18461,960,114984,2.0,495.394726669542,27.9416199980054,467.4531066715365,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,1e-05,-4.351844734376422,3.283240346263483e-10,56,4,0.0016,20,10,68461,33296623499,18461,960,115895,2.0,495.4008160234444,27.9416199980054,467.459196025439,kpoint
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.351852778959765,7.451588836637768e-06,208,1,0.0016,10,10,59510,14177721910,9117,960,25934,1.0,242.6693578163742,27.941591940049054,214.72776587632515,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.351851590007979,6.262637050724606e-06,208,1,0.0016,10,10,62446,15043803414,9117,960,29897,1.0,245.38731439908995,27.941591940049054,217.4457224590409,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.351847473276136,2.145905207306953e-06,208,1,0.0016,10,10,65865,16008356520,17444,960,35500,1.0,247.56586106340075,27.941591940049054,219.6242691233517,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.351846258002129,9.306312005463724e-07,208,1,0.0016,10,10,67012,16317086940,17444,960,38036,1.0,248.02117250118144,27.941591940049054,220.0795805611324,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.3518458806649924,5.532940638985906e-07,208,1,0.0016,10,10,67674,16487416620,17444,960,39543,1.0,248.1594024827655,27.941591940049054,220.21781054271648,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.351845348737579,2.13666506709842e-08,208,1,0.0016,10,10,68282,16639094324,17444,960,40979,1.0,248.2117176584897,27.941591940049054,220.27012571844068,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.351845328155052,7.84123876940157e-10,208,1,0.0016,10,10,68452,16680657168,17444,960,41382,1.0,248.2143598871057,27.941591940049054,220.27276794705665,supercell_cmplx_scf
Al2atom,cc-pvdz,6,kpoint,kpoint,0.008,-4.4077574459967765,5.3405942662010375e-05,56,6,0.0016,20,10,81622,82997249078,18584,1440,178699,3.0,1035.7536463528406,26.554528653326226,1009.1991176995143,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.005,-4.407725647969661,2.160791554661756e-05,56,6,0.0016,20,10,86927,89400768566,18584,1440,208225,3.0,1047.5786043740463,26.554528653326226,1021.0240757207201,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.002,-4.407710111750841,6.071696726728248e-06,56,6,0.0016,20,10,94971,98682656622,18584,1440,253000,3.0,1058.3999669385905,26.554528653326226,1031.8454382852642,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.001,-4.407706403354908,2.3633007932843952e-06,56,6,0.0016,20,10,98518,102594773358,18585,1440,272659,3.0,1060.7415242073998,26.554528653326226,1034.1869955540735,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.0005,-4.407704848673039,8.086189247080711e-07,56,6,0.0016,20,10,100644,104880508536,18585,1440,284504,3.0,1061.4679297673097,26.554528653326226,1034.9134011139834,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.0001,-4.40770420291783,1.6286371540275013e-07,56,6,0.0016,20,10,101976,106293765816,36537,1440,294481,3.0,1061.7195076540054,26.554528653326226,1035.164979000679,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,1e-05,-4.407704036915025,3.1390898769245723e-09,56,6,0.0016,20,10,102242,106572050942,36537,1440,296763,3.0,1061.7298006014407,26.554528653326226,1035.1752719481144,kpoint
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.407694811272431,1.1297488730595736e-05,312,1,0.0016,10,10,96478,38080638424,26076,1440,52390,1.0,402.04591087251293,26.55449581888962,375.4914150536233,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.407696710843443,1.31970597436748e-05,312,1,0.0016,10,10,100435,40067137160,26076,1440,61770,1.0,406.3525933967701,26.55449581888962,379.79809757788047,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.407689346465166,5.832681466699796e-06,312,1,0.0016,10,10,106720,42975290240,26077,1440,76634,1.0,410.17867145677906,26.55449581888962,383.62417563788944,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.407685601071415,2.087287714521343e-06,312,1,0.0016,10,10,109872,44340933168,26077,1440,84103,1.0,411.071121112105,26.55449581888962,384.5166252932154,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.407684330969165,8.171854647779734e-07,312,1,0.0016,10,10,111819,45157544055,26077,1440,88720,1.0,411.35240847629507,26.55449581888962,384.7979126574055,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.4076835688262905,5.5042590929588187e-08,312,1,0.0016,10,10,113708,45932460308,26077,1440,93193,1.0,411.4601600825447,26.55449581888962,384.90566426365496,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.40768351434395,5.602505126489632e-10,312,1,0.0016,10,10,114277,46162879812,26077,1440,94545,1.0,411.4661441054318,26.55449581888962,384.9116482865422,supercell_cmplx_scf
Al2atom,cc-pvdz,8,kpoint,kpoint,0.008,-4.112114876842646,0.0001706742130584,56,8,0.0016,20,10,104809,90523742918,36638,1920,311289,3.0,879.7588568469197,28.41956943551311,851.3392874114065,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.005,-4.112003425335318,5.922270573055499e-05,56,8,0.0016,20,10,111458,98112353454,36638,1920,368009,3.0,896.628241479912,28.41956943551311,868.2086720443988,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.002,-4.111941864619895,2.338009692515186e-06,56,8,0.0016,20,10,121149,108415270908,36638,1920,450716,3.0,911.5289797045018,28.41956943551311,883.1094102689887,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.001,-4.111946782793636,2.580164048637812e-06,56,8,0.0016,20,10,125156,112413241860,36638,1920,488936,3.0,914.8833600071175,28.41956943551311,886.4637905716044,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.0005,-4.111944934872895,7.322433077661117e-07,56,8,0.0016,20,10,127413,114568113231,36638,1920,511147,3.0,915.9041979241933,28.41956943551311,887.4846284886802,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.0001,-4.111944202402666,2.2692159262760467e-10,56,8,0.0016,20,10,129416,116416551048,36639,1920,530982,3.0,916.2771122759111,28.41956943551311,887.857542840398,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,1e-05,-4.1119442025773205,5.226663546409327e-11,56,8,0.0016,20,10,129886,116841549020,36639,1920,535807,3.0,916.293944123125,28.41956943551311,887.8743746876119,kpoint
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.112321567093185,2.68879948954625e-05,416,1,0.0016,10,10,143051,55087223488,34716,1920,107456,1.0,392.2473593205464,28.419557708620854,363.82780161192557,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.112309449091484,1.47699931947125e-05,416,1,0.0016,10,10,150697,58939405064,34716,1920,125574,1.0,398.383367736694,28.419557708620854,369.96381002807306,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.112298213021852,3.533923562670793e-06,416,1,0.0016,10,10,161895,64142960895,34717,1920,152482,1.0,403.5669157391785,28.419557708620854,375.1473580305576,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.1122956467708685,9.676725793994478e-07,416,1,0.0016,10,10,167430,66532663680,34717,1920,165930,1.0,404.7636558080946,28.419557708620854,376.34409809947374,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.112294999661092,3.205628029689933e-07,416,1,0.0016,10,10,170952,68000089896,34717,1920,174769,1.0,405.1675017646982,28.419557708620854,376.74794405607736,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.11229467717137,1.9269190687509763e-09,416,1,0.0016,10,10,174802,69561407088,34717,1920,184435,1.0,405.3419994920168,28.419557708620854,376.9224417833959,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.112294678786124,3.121654046367439e-10,416,1,0.0016,10,10,176005,70041893770,34717,1920,187452,1.0,405.351870282628,28.419557708620854,376.93231257400714,supercell_cmplx_scf
Al2atom,cc-pvdz,9,kpoint,kpoint,0.008,-4.077202825978841,5.1000698085168494e-05,52,9,0.0016,20,10,116952,148835454240,34130,2160,450297,4.0,1296.2791054418678,28.465608007863086,1267.8134974340048,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.005,-4.077187393255445,3.5567974689953985e-05,52,9,0.0016,20,10,124435,160732316195,34130,2160,523959,4.0,1315.7110097832358,28.465608007863086,1287.2454017753726,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.002,-4.077160170001516,8.344720760611324e-06,52,9,0.0016,20,10,135257,177121611383,34131,2160,634630,4.0,1333.8644904870887,28.465608007863086,1305.3988824792257,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.001,-4.077156246014689,4.420733933585552e-06,52,9,0.0016,20,10,140121,184058321607,34131,2160,686963,4.0,1337.9875181766083,28.465608007863086,1309.5219101687453,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.0005,-4.077152914723522,1.0894427662222483e-06,52,9,0.0016,20,10,143143,188220018987,34131,2160,720617,4.0,1339.3544120691824,28.465608007863086,1310.8888040613192,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.0001,-4.07715167732108,1.4795967562264425e-07,52,9,0.0016,20,10,146545,192777309690,34131,2160,758480,4.0,1339.9383076652466,28.465608007863086,1311.4726996573836,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,1e-05,-4.0771518223969965,2.8837590093644394e-09,52,9,0.0016,20,10,147740,194354924800,34131,2160,771779,4.0,1339.9769962854596,28.465608007863086,1311.5113882775966,kpoint
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.077131780334243,2.0041469325188887e-05,468,1,0.0016,10,10,162387,72581305455,39034,2160,125701,1.0,455.2743978604475,28.46560953083829,426.8087883296091,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.077145559514232,6.2622893363734674e-06,468,1,0.0016,10,10,170898,77432003922,39035,2160,146122,1.0,461.51174471332655,28.46560953083829,433.04613518248823,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.077152970962753,1.1491591844029851e-06,468,1,0.0016,10,10,183487,84092275587,39035,2160,177026,1.0,466.82066857969676,28.46560953083829,438.3550590488585,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.077152746644002,9.248404337667024e-07,468,1,0.0016,10,10,189308,86976046136,39035,2160,191638,1.0,467.98285713713744,28.46560953083829,439.5172476062991,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.077152476187616,6.543840479859379e-07,468,1,0.0016,10,10,192923,88706574169,39035,2160,200706,1.0,468.3511989410303,28.46560953083829,439.885589410192,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.077151871866247,5.006267953275609e-08,468,1,0.0016,10,10,196702,90473478304,39035,2160,210195,1.0,468.5027678016812,28.46560953083829,440.0371582708429,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.077151822604289,8.007216618150576e-10,468,1,0.0016,10,10,197832,90994806720,39035,2160,213025,1.0,468.5112612582773,28.46560953083829,440.04565172743895,supercell_cmplx_scf
Al2atom,cc-pvdz,18,kpoint,kpoint,0.008,-4.16566811021132,0.0001139628396709,56,18,0.0016,20,10,233120,605672801920,73159,4320,1883487,5.0,2646.4191881660317,27.74152709291398,2618.677661073118,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.005,-4.165610466210822,5.631883917267544e-05,56,18,0.0016,20,10,249614,659369608998,73160,4320,2212403,5.0,2690.6674775344395,27.74152709291398,2662.925950441526,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.002,-4.165564187982531,1.0040610881389966e-05,56,18,0.0016,20,10,273656,733677209120,73160,4320,2704852,5.0,2730.8636314095843,27.74152709291398,2703.1221043166706,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.001,-4.165558055559703,3.90818805318105e-06,56,18,0.0016,20,10,284111,764230747122,73160,4320,2933391,5.0,2739.9114031715926,27.74152709291398,2712.1698760786785,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.0005,-4.165555181505112,1.0341334624186516e-06,56,18,0.0016,20,10,290816,783135789056,73160,4320,3082680,5.0,2742.955783881416,27.74152709291398,2715.214256788502,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.0001,-4.165554146282171,1.0894787294546402e-09,56,18,0.0016,20,10,297492,801465759900,73160,4320,3231269,5.0,2744.161576467093,27.74152709291398,2716.420049374179,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,1e-05,-4.165554146368734,1.0029150843138268e-09,56,18,0.0016,20,10,299367,806535411912,73160,4320,3273007,5.0,2744.223524474126,27.74152709291398,2716.4819973812123,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.008,-4.500672365515024,8.801459969731695e-07,104,1,0.0016,20,10,42140,36345750000,4649,340,5916,1.0,878.5351267955452,288.8338243536959,589.7013024418494,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.005,-4.500675959556105,2.7138950837724e-06,104,1,0.0016,20,10,42405,36597932085,4649,340,6099,1.0,879.1017453063441,288.8338243536959,590.2679209526483,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.002,-4.500675026679391,1.781018369229059e-06,104,1,0.0016,20,10,42660,36830212380,4649,340,6277,1.0,879.3931789118649,288.8338243536959,590.559354558169,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.001,-4.50067341279135,1.671303291317372e-07,104,1,0.0016,20,10,42796,36950537156,4649,340,6372,1.0,879.4626859380576,288.8338243536959,590.6288615843617,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.0005,-4.500673355004842,1.0934382110860953e-07,104,1,0.0016,20,10,42869,37014294932,4649,340,6422,1.0,879.4804418201961,288.8338243536959,590.6466174665002,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.0001,-4.500673302286587,5.6625565569845555e-08,104,1,0.0016,20,10,42961,37094116957,4649,340,6486,1.0,879.4892313633104,288.8338243536959,590.6554070096146,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,1e-05,-4.500673245659016,2.0055068716828828e-12,104,1,0.0016,20,10,43016,37141649008,4649,340,6526,1.0,879.4899847862137,288.8338243536959,590.6561604325177,kpoint
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.500672370088961,8.809477165527824e-07,104,1,0.0016,10,10,24592,21209788464,4641,340,5916,1.0,878.5014171372402,288.86836955212215,589.633047585118,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.500675964325223,2.7132885449532296e-06,104,1,0.0016,10,10,24765,21372715065,4641,340,6098,1.0,879.0651973982851,288.86836955212215,590.1968278461629,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.500675031705472,1.7806687946375632e-06,104,1,0.0016,10,10,24930,21522168720,4641,340,6275,1.0,879.3541794819248,288.86836955212215,590.4858099298026,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.500673417859262,1.668225841910953e-07,104,1,0.0016,10,10,25019,21600704068,4641,340,6369,1.0,879.4231763010553,288.86836955212215,590.5548067489332,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.500673360087278,1.0905060054966499e-07,104,1,0.0016,10,10,25066,21641708674,4641,340,6419,1.0,879.4405859264436,288.86836955212215,590.5722163743216,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.50067330764797,5.6611292542640974e-08,104,1,0.0016,10,10,25126,21693738148,4641,340,6484,1.0,879.4493756522133,288.86836955212215,590.5810061000911,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.500673251034842,1.835864793520159e-12,104,1,0.0016,10,10,25156,21719665244,4641,340,6518,1.0,879.4500015596284,288.86836955212215,590.5816320075062,supercell_cmplx_scf
Al2atom,cc-pvtz,2,kpoint,kpoint,0.008,-4.5005837009553895,2.726043677547807e-05,108,2,0.0016,20,10,75116,103351353240,17908,680,52237,1.0,1401.4697793975233,137.66174742756982,1263.8080319699534,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.005,-4.5006633010069255,5.2339614760477104e-05,108,2,0.0016,20,10,76807,106191207604,17908,680,56415,1.0,1408.2759712654188,137.66174742756982,1270.6142238378488,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.002,-4.500634930661748,2.39692695833682e-05,108,2,0.0016,20,10,78468,108830486388,17908,680,61039,1.0,1412.72588667819,137.66174742756982,1275.06413925062,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.001,-4.500610846955263,1.1443690173251753e-07,108,2,0.0016,20,10,78969,109573593888,17908,680,62429,1.0,1413.3485321010285,137.66174742756982,1275.6867846734585,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.0005,-4.5006106229270015,3.384651634519287e-07,108,2,0.0016,20,10,79215,109927843725,17908,680,63119,1.0,1413.5140923430772,137.66174742756982,1275.8523449155075,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.0001,-4.5006109842034165,2.281125155434438e-08,108,2,0.0016,20,10,79331,110092071236,17908,680,63439,1.0,1413.556168142958,137.66174742756982,1275.894420715388,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,1e-05,-4.500610961081888,3.1027713731646145e-10,108,2,0.0016,20,10,79374,110151982866,17908,680,63554,1.0,1413.5589783734135,137.66174742756982,1275.897230945844,kpoint
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.500706038224882,9.49331462747e-05,208,1,0.0016,10,10,56630,48375724460,9121,680,22666,1.0,870.1228921159616,137.84376738443754,732.279124731524,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.500618836332621,7.73125401387631e-06,208,1,0.0016,10,10,57904,49598597664,9121,680,24177,1.0,872.4902542440196,137.84376738443754,734.646486859582,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.5006184004596514,7.295381044158944e-06,208,1,0.0016,10,10,59250,50831523000,9121,680,25770,1.0,873.8659337650474,137.84376738443754,736.0221663806097,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.500613541238887,2.436160279728483e-06,208,1,0.0016,10,10,59718,51245210160,9121,680,26328,1.0,874.0730203255838,137.84376738443754,736.2292529411462,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.500611787370449,6.822918416915514e-07,208,1,0.0016,10,10,59904,51407156736,9121,680,26546,1.0,874.1131712141502,137.84376738443754,736.2694038297127,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.5006115060151295,4.009365222046313e-07,208,1,0.0016,10,10,60115,51589430585,9121,680,26825,1.0,874.133909309549,137.84376738443754,736.2901419251114,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.500611102996211,2.0823964774763226e-09,208,1,0.0016,10,10,60273,51725203686,9121,680,27043,1.0,874.1361723036053,137.84376738443754,736.2924049191678,supercell_cmplx_scf
Al2atom,cc-pvtz,4,kpoint,kpoint,0.008,-4.386718016732929,2.282597655156593e-05,108,4,0.0016,20,10,135341,336217766407,35419,1360,274388,2.0,2530.411972237816,108.15274314611487,2422.259229091701,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.005,-4.386704877020415,9.686264037966907e-06,108,4,0.0016,20,10,140301,351386379918,35419,1360,301990,2.0,2551.08030425212,108.15274314611487,2442.927561106005,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.002,-4.386697875055272,2.6842988942732404e-06,108,4,0.0016,20,10,145801,367037687788,35419,1360,332586,2.0,2564.1897011423825,108.15274314611487,2456.0369579962676,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.001,-4.386695639845979,4.490896019504476e-07,108,4,0.0016,20,10,147601,371848837684,35419,1360,342611,2.0,2566.1207453836723,108.15274314611487,2457.9680022375574,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.0005,-4.386695275316149,8.455977162924455e-08,108,4,0.0016,20,10,148484,374142559000,35419,1360,347523,2.0,2566.596263392767,108.15274314611487,2458.443520246652,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.0001,-4.386695200737181,9.980803739040311e-09,108,4,0.0016,20,10,149153,375850495547,35419,1360,351244,2.0,2566.747455142679,108.15274314611487,2458.594711996564,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,1e-05,-4.386695188844185,1.912192182373928e-09,108,4,0.0016,20,10,149326,376287334030,35419,1360,352217,2.0,2566.754051263773,108.15274314611487,2458.601308117658,kpoint
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.386682889633179,1.213940719235751e-05,416,1,0.0016,10,10,139698,176572544382,34713,1360,100104,1.0,1287.457809854279,108.13992184519348,1179.3178880090857,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.386690586223885,4.442816486260881e-06,416,1,0.0016,10,10,142764,181244465796,34713,1360,107372,1.0,1293.141541972175,108.13992184519348,1185.0016201269816,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.386694147423269,8.816171028769304e-07,416,1,0.0016,10,10,146091,185954851170,34713,1360,115254,1.0,1296.5343881437466,108.13992184519348,1188.3944662985532,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.3866947809995365,2.480408349825325e-07,416,1,0.0016,10,10,147232,187480517376,34713,1360,117961,1.0,1297.041162972353,108.13992184519348,1188.9012411271597,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.3866950574624255,2.842205404363085e-08,416,1,0.0016,10,10,147857,188296333071,34713,1360,119441,1.0,1297.1787058598932,108.13992184519348,1189.0387840146998,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.386695035796308,6.75593625487636e-09,416,1,0.0016,10,10,148455,189065459070,34713,1360,120863,1.0,1297.2305461061853,108.13992184519348,1189.090624260992,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.386695028728521,3.1185010129775037e-10,416,1,0.0016,10,10,148711,189391935027,34713,1360,121468,1.0,1297.2339502035732,108.13992184519348,1189.0940283583798,supercell_cmplx_scf
Al2atom,cc-pvtz,6,kpoint,kpoint,0.008,-4.442795116125672,2.1526309892827555e-05,108,6,0.0016,20,10,203289,1013016531015,70250,2040,695195,3.0,5075.779297668415,84.00153447790667,4991.777763190509,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.005,-4.442783752173328,1.0162357549248212e-05,108,6,0.0016,20,10,210900,1058406711600,70250,2040,767344,3.0,5111.825921127393,84.00153447790667,5027.824386649487,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.002,-4.442776805076923,3.215261143552084e-06,108,6,0.0016,20,10,218730,1102236464880,70250,2040,841584,3.0,5132.943307621573,84.00153447790667,5048.941773143667,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.001,-4.442774495024066,9.052082869942524e-07,108,6,0.0016,20,10,221309,1115914780442,70250,2040,866042,3.0,5136.082750812524,84.00153447790667,5052.081216334617,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.0005,-4.442773871574249,2.817584698888709e-07,108,6,0.0016,20,10,222486,1122005797440,70250,2040,877214,3.0,5136.797597909045,84.00153447790667,5052.7960634311385,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.0001,-4.44277360952326,1.9707480980457603e-08,108,6,0.0016,20,10,223475,1127045880625,70250,2040,886882,3.0,5137.037345188563,84.00153447790667,5053.035810710658,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,1e-05,-4.442773589809455,6.324718526684592e-12,108,6,0.0016,20,10,223760,1128486346640,70250,2040,890056,3.0,5137.051093631677,84.00153447790667,5053.04955915377,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.008,-4.183499162908845,1.1915828747710576e-05,108,8,0.0016,20,10,255284,1179086848184,70452,2720,1224259,3.0,4704.595217478051,92.25422290758846,4612.3409945704625,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.005,-4.183489092985615,1.8459055173281056e-06,108,8,0.0016,20,10,267254,1247243149282,70452,2720,1357475,3.0,4753.647819364877,92.25422290758846,4661.393596457288,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.002,-4.183486834858485,4.1222161240028754e-07,108,8,0.0016,20,10,280823,1319298590956,70452,2720,1508508,3.0,4785.314258965669,92.25422290758846,4693.06003605808,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.001,-4.183487368291961,1.2121186365732228e-07,108,8,0.0016,20,10,285628,1343281634968,70452,2720,1561990,3.0,4790.340515641618,92.25422290758846,4698.08629273403,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.0005,-4.183487249409756,2.3296591322719e-09,108,8,0.0016,20,10,288050,1355032423850,70452,2720,1588955,3.0,4791.614601638646,92.25422290758846,4699.360378731057,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.0001,-4.183487247548824,4.687263910341244e-10,108,8,0.0016,20,10,290001,1364327104560,70452,2720,1610688,3.0,4792.025415591074,92.25422290758846,4699.771192683485,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,1e-05,-4.183487246625044,4.5505288426284096e-10,108,8,0.0016,20,10,290548,1366906600388,70452,2720,1616759,3.0,4792.046243773142,92.25422290758846,4699.792020865553,kpoint


==> figures/plot_diamond_extrap/Resources_ncr_resource_estimates_sf_resource_estimates_with_mp2.csv <==
,system,basis,kmesh,type,type_for_merge_thresh,naux,emp2,delta,num_spin_orbitals,dE,chi,L,toffolis_per_step,total_toffolis_values,total_logical_qubits,lambda_tot,lambda_one_body,lambda_two_body,type_for_merge
0,C,cc-pvdz,1,kpoint,kpoint,16,-10.296123256631283,0.08144529871448825,52,0.0016,10,16,3565,2298130905,693,656.6211855411382,73.2623876500733,583.3587978910649,kpoint
1,C,cc-pvdz,1,kpoint,kpoint,37,-10.298545697218607,0.07902285812716414,52,0.0016,10,37,5065,5704167545,1225,1147.1306250263217,73.2623876500733,1073.868237376248,kpoint
2,C,cc-pvdz,1,kpoint,kpoint,59,-10.320228032776413,0.0573405225693584,52,0.0016,10,59,6215,9746437580,1225,1597.3669213823125,73.2623876500733,1524.1045337322391,kpoint
3,C,cc-pvdz,1,kpoint,kpoint,81,-10.369911905680903,0.0076566496648684534,52,0.0016,10,81,7359,13744404300,1232,1902.4233371136856,73.2623876500733,1829.1609494636125,kpoint
4,C,cc-pvdz,1,kpoint,kpoint,102,-10.37941579920393,0.001847243858158265,52,0.0016,10,102,8260,16340485420,2289,2015.0461046927287,73.2623876500733,1941.7837170426556,kpoint
5,C,cc-pvdz,1,kpoint,kpoint,124,-10.37751696678945,5.1588556321036094e-05,52,0.0016,10,124,8850,18299702550,2283,2106.2058112338946,73.2623876500733,2032.9434235838207,kpoint
6,C,cc-pvdz,1,kpoint,kpoint,146,-10.377370356502071,0.0001981988436998705,52,0.0016,10,146,9499,20100045483,2292,2155.3564343212934,73.2623876500733,2082.09404667122,kpoint
7,C,cc-pvdz,1,kpoint,kpoint,168,-10.377568555345771,0.0,52,0.0016,10,168,10122,21764962086,2294,2190.2397918119195,73.2623876500733,2116.977404161846,kpoint
8,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,16,-10.296123233204868,0.0814452791625353,52,0.0016,10,16,3565,2305460545,693,658.715477529797,73.155636059498,585.559841470299,supercell_cmplx_scf
9,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,37,-10.298545674786851,0.07902283758055262,52,0.0016,10,37,5065,5719585405,1225,1150.2307495987295,73.155636059498,1077.0751135392316,supercell_cmplx_scf
10,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,59,-10.320228008761497,0.057340503605907145,52,0.0016,10,59,6215,9768196295,1225,1600.9328352257835,73.155636059498,1527.7771991662855,supercell_cmplx_scf
11,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,81,-10.369911865366193,0.007656647001210715,52,0.0016,10,81,7359,13775783076,1232,1906.7663632218612,73.155636059498,1833.6107271623637,supercell_cmplx_scf
12,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,102,-10.379415754625517,0.0018472422581137238,52,0.0016,10,102,8260,16380777700,2289,2020.01461347063,73.155636059498,1946.858977411132,supercell_cmplx_scf
13,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,124,-10.377516923202448,5.1589164955956335e-05,52,0.0016,10,124,8850,18342881700,2283,2111.175538173034,73.155636059498,2038.019902113536,supercell_cmplx_scf
14,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,146,-10.377370313334945,0.00019819903245910098,52,0.0016,10,146,9499,20146837557,2292,2160.3742617552084,73.155636059498,2087.21862569571,supercell_cmplx_scf
15,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,168,-10.377568512367404,0.0,52,0.0016,10,168,10122,21815845380,2294,2195.3599798751225,73.155636059498,2122.2043438156243,supercell_cmplx_scf
16,C,cc-pvdz,2,kpoint,kpoint,16,-10.70405068134317,0.08814840390983747,52,0.0016,10,16,7186,33103235994,1477,4692.273173789927,154.34801883460105,4537.9251549553255,kpoint
17,C,cc-pvdz,2,kpoint,kpoint,37,-10.7287038374085,0.063495247844509,52,0.0016,10,37,10610,76635828410,2732,7357.267308144816,154.34801883460105,7202.919289310215,kpoint
18,C,cc-pvdz,2,kpoint,kpoint,59,-10.75386572783915,0.03833335741385824,52,0.0016,10,59,12916,120717766584,2733,9520.13780578424,154.34801883460105,9365.78978694964,kpoint
19,C,cc-pvdz,2,kpoint,kpoint,81,-10.785223219543063,0.006975865709945239,52,0.0016,10,81,15134,163030969598,2737,10972.77528466656,154.34801883460105,10818.42726583196,kpoint
20,C,cc-pvdz,2,kpoint,kpoint,102,-10.794110369579728,0.001911284326720164,52,0.0016,10,102,17233,197179417311,2738,11654.691333121442,154.34801883460105,11500.343314286842,kpoint
21,C,cc-pvdz,2,kpoint,kpoint,124,-10.79239288982595,0.00019380457294104758,52,0.0016,10,124,18943,225260438241,5234,12112.568957805535,154.34801883460105,11958.220938970935,kpoint
22,C,cc-pvdz,2,kpoint,kpoint,146,-10.792129910794506,6.917445850262993e-05,52,0.0016,10,146,20171,244887538325,5235,12366.287792329538,154.34801883460105,12211.939773494938,kpoint
23,C,cc-pvdz,2,kpoint,kpoint,168,-10.792199085253008,0.0,52,0.0016,10,168,21387,262725200967,5233,12512.726881833478,154.34801883460105,12358.378862998878,kpoint
24,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,33,-21.36340516797466,0.22099298231342246,104,0.0016,10,33,9882,78638070456,2595,8105.654522549289,154.68519207002572,7950.969330479264,supercell_cmplx_scf
25,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,76,-21.477773074550342,0.10662507573773894,104,0.0016,10,76,14281,204553846376,2607,14589.793052351402,154.68519207002572,14435.107860281376,supercell_cmplx_scf
26,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,119,-21.52843052827235,0.05596762201573213,104,0.0016,10,119,18018,320989606938,4974,18146.14898536311,154.68519207002572,17991.463793293085,supercell_cmplx_scf
27,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,162,-21.55123402107966,0.03316412920841927,104,0.0016,10,162,20471,403720116173,4978,20088.218925062632,154.68519207002572,19933.533732992608,supercell_cmplx_scf
28,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,206,-21.5792771433972,0.005121006890881574,104,0.0016,10,206,22702,496954385170,4979,22297.31205085249,154.68519207002572,22142.626858782467,supercell_cmplx_scf
29,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,249,-21.58294295624398,0.0014551940441016598,104,0.0016,10,249,24942,579573787062,4979,23668.87148482326,154.68519207002572,23514.186292753235,supercell_cmplx_scf
30,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,292,-21.584533531522,0.00013538123391754198,104,0.0016,10,292,26993,648590962181,4981,24474.838840491644,154.68519207002572,24320.15364842162,supercell_cmplx_scf
31,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,336,-21.584398150288077,3.552713678800501e-15,104,0.0016,10,336,29129,709703354479,4979,24817.12030015708,154.68519207002572,24662.43510808705,supercell_cmplx_scf
32,C,cc-pvdz,4,kpoint,kpoint,16,-10.973544571923092,0.0836694602464032,52,0.0016,10,16,14023,301797537030,2841,21921.73158046006,315.78078085296823,21605.95079960709,kpoint
33,C,cc-pvdz,4,kpoint,kpoint,37,-11.004134503746618,0.05307952842287733,52,0.0016,10,37,20855,682889696605,5341,33353.42731448699,315.78078085296823,33037.64653363402,kpoint
34,C,cc-pvdz,4,kpoint,kpoint,59,-11.032253620899064,0.024960411270431138,52,0.0016,10,59,25463,1065924721730,5344,42639.98764565877,315.78078085296823,42324.206864805805,kpoint
35,C,cc-pvdz,4,kpoint,kpoint,81,-11.051729763343529,0.005484268825966865,52,0.0016,10,81,29851,1430164275696,5345,48800.82284086757,315.78078085296823,48485.0420600146,kpoint
36,C,cc-pvdz,4,kpoint,kpoint,102,-11.059111923624924,0.00189789145542818,52,0.0016,10,102,34039,1731157232028,5346,51803.58606302525,315.78078085296823,51487.80528217228,kpoint
37,C,cc-pvdz,4,kpoint,kpoint,124,-11.057542734052985,0.0003287018834896571,52,0.0016,10,124,37453,1980859994113,10332,53872.51768224795,315.78078085296823,53556.73690139498,kpoint
38,C,cc-pvdz,4,kpoint,kpoint,146,-11.057204853376206,9.178793289876808e-06,52,0.0016,10,146,39942,2155184085222,10343,54961.0045735441,315.78078085296823,54645.22379269113,kpoint
39,C,cc-pvdz,4,kpoint,kpoint,168,-11.0572140321695,3.552713678800501e-15,52,0.0016,10,168,42358,2310313671764,10341,55556.59331095911,315.78078085296823,55240.81253010615,kpoint
40,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,67,-43.73427077055032,0.49458585191252524,208,0.0016,10,67,27282,1428326520504,5595,53327.52155571118,318.4006617094932,53009.12089400169,supercell_cmplx_scf
41,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,153,-43.97355415963963,0.25530246282320945,208,0.0016,10,153,41364,3511312692048,10850,86466.34120419814,318.4006617094932,86147.94054248864,supercell_cmplx_scf
42,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,239,-44.11324438153471,0.1156122409281295,208,0.0016,10,239,49908,5766793689564,10849,117696.71793474168,318.4006617094932,117378.31727303218,supercell_cmplx_scf
43,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,326,-44.171814759032515,0.05704186343032802,208,0.0016,10,326,58436,7859111985480,10852,136991.3359489988,318.4006617094932,136672.93528728932,supercell_cmplx_scf
44,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,412,-44.217451796672286,0.011404825790556572,208,0.0016,10,412,66717,10026284800770,10856,153074.7751333227,318.4006617094932,152756.3744716132,supercell_cmplx_scf
45,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,499,-44.22558176135848,0.0032748611043658116,208,0.0016,10,499,74850,11925858284400,21351,162292.31026470155,318.4006617094932,161973.90960299206,supercell_cmplx_scf
46,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,585,-44.22813467163106,0.0007219508317817258,208,0.0016,10,585,79531,13078335399971,21354,167500.5092630715,318.4006617094932,167182.108601362,supercell_cmplx_scf
47,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,672,-44.228856622462835,7.105427357601002e-15,208,0.0016,10,672,84066,14044350691542,21352,170169.36839888824,318.4006617094932,169850.96773717875,supercell_cmplx_scf
48,C,cc-pvdz,6,kpoint,kpoint,16,-11.015078474893311,0.08309199865452932,52,0.0016,10,16,21277,3561027934841,5451,170476.72409392404,551.7055796298201,169925.01851429424,kpoint
49,C,cc-pvdz,6,kpoint,kpoint,37,-11.050446441376492,0.047724032171348796,52,0.0016,10,37,30920,7973120527880,5455,262656.98111046257,551.7055796298201,262105.2755308328,kpoint
50,C,cc-pvdz,6,kpoint,kpoint,59,-11.078898519919642,0.019271953628198446,52,0.0016,10,59,39108,12765504694680,10454,332485.3303787998,551.7055796298201,331933.62479917,kpoint
51,C,cc-pvdz,6,kpoint,kpoint,81,-11.092779149556605,0.005391323991235097,52,0.0016,10,81,44531,16335420551236,10446,373652.57248750754,551.7055796298201,373100.8669078777,kpoint
52,C,cc-pvdz,6,kpoint,kpoint,102,-11.10002161800027,0.0018511444524289544,52,0.0016,10,102,49348,19230373610916,10453,396933.973114612,551.7055796298201,396382.2675349822,kpoint
53,C,cc-pvdz,6,kpoint,kpoint,124,-11.098513615539009,0.0003431419911681388,52,0.0016,10,124,54273,21984925130001,10454,412611.44238041335,551.7055796298201,412059.7368007836,kpoint
54,C,cc-pvdz,6,kpoint,kpoint,146,-11.09816604726128,4.426286560388348e-06,52,0.0016,10,146,59188,24443185607680,10452,420653.24703850143,551.7055796298201,420101.5414588716,kpoint
55,C,cc-pvdz,6,kpoint,kpoint,168,-11.098170473547842,1.7763568394002505e-15,52,0.0016,10,168,64142,26766066231788,10457,425052.0903774399,551.7055796298201,424500.3847978101,kpoint
56,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,100,-65.76361391036791,0.8254092557674682,312,0.0016,10,100,51286,13095517815696,11980,260090.17816570745,549.0960885965837,259541.08207711088,supercell_cmplx_scf
57,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,229,-66.15268196773128,0.4363411984040937,312,0.0016,10,229,79238,34607358303996,11984,444871.9762140869,549.0960885965837,444322.8801254904,supercell_cmplx_scf
58,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,359,-66.40712071802041,0.18190244811496825,312,0.0016,10,359,95532,52831499180988,23507,563305.7315386964,549.0960885965837,562756.6354500998,supercell_cmplx_scf
59,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,489,-66.5053165820023,0.08370658413308263,312,0.0016,10,489,109703,69333584461735,23507,643761.8768183205,549.0960885965837,643212.7807297239,supercell_cmplx_scf
60,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,618,-66.5670530045715,0.021970161563871216,312,0.0016,10,618,123704,84970685776928,23512,699657.4870292379,549.0960885965837,699108.3909406413,supercell_cmplx_scf
61,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,748,-66.58407493704242,0.004948229092960332,312,0.0016,10,748,137775,99530149761075,23512,735841.6114597155,549.0960885965837,735292.5153711189,supercell_cmplx_scf
62,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,878,-66.58877656072836,0.00024660540701404443,312,0.0016,10,878,151691,113548472191268,23510,762467.937530811,549.0960885965837,761918.8414422143,supercell_cmplx_scf
63,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1008,-66.58902316613536,1.4210854715202004e-14,312,0.0016,10,1008,163481,124625893805551,46551,776499.3668926071,549.0960885965837,775950.2708040104,supercell_cmplx_scf
64,C,cc-pvdz,8,kpoint,kpoint,16,-11.10667069794494,0.08484870867908256,52,0.0016,10,16,27716,3236061291216,5559,118928.59589660724,645.1048560845976,118283.49104052264,kpoint
65,C,cc-pvdz,8,kpoint,kpoint,37,-11.143943959759813,0.04757544686420978,52,0.0016,10,37,41364,6950901614472,10554,171166.47866726504,645.1048560845976,170521.37381118044,kpoint
66,C,cc-pvdz,8,kpoint,kpoint,59,-11.17298871508051,0.01853069154351239,52,0.0016,10,59,50559,10483854428703,10556,211213.95617734044,645.1048560845976,210568.85132125585,kpoint
67,C,cc-pvdz,8,kpoint,kpoint,81,-11.18692163567669,0.004597770947333046,52,0.0016,10,81,59334,13778073572076,10559,236529.31653562892,645.1048560845976,235884.2116795444,kpoint
68,C,cc-pvdz,8,kpoint,kpoint,102,-11.193574185136596,0.0020547785125728524,52,0.0016,10,102,67638,16617051414984,10557,250243.791431784,645.1048560845976,249598.68657569945,kpoint
69,C,cc-pvdz,8,kpoint,kpoint,124,-11.191915583688843,0.0003961770648199803,52,0.0016,10,124,74530,18933505130830,20540,258761.70593587216,645.1048560845976,258116.6010797876,kpoint
70,C,cc-pvdz,8,kpoint,kpoint,146,-11.191534723708584,1.5317084560706462e-05,52,0.0016,10,146,79456,20527629781152,20546,263155.3556069276,645.1048560845976,262510.25075084297,kpoint
71,C,cc-pvdz,8,kpoint,kpoint,168,-11.191519406624023,0.0,52,0.0016,10,168,84266,21967276490614,20542,265536.3263269846,645.1048560845976,264891.2214709,kpoint
72,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,134,-88.5404715155964,0.9916842164021347,416,0.0016,10,134,81723,56593344460089,23610,705376.7887020836,694.1461266999731,704682.6425753837,supercell_cmplx_scf
73,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,306,-89.04309453737856,0.4890611946199641,416,0.0016,10,306,116120,137308858701080,23617,1204457.9306910513,694.1461266999731,1203763.7845643514,supercell_cmplx_scf
74,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,479,-89.29376462532815,0.23839110667037744,416,0.0016,10,479,149039,220612683059010,23610,1507754.5717385255,694.1461266999731,1507060.4256118257,supercell_cmplx_scf
75,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,652,-89.4269100040983,0.10524572790022546,416,0.0016,10,652,172953,289035159736158,46660,1702247.4088155914,694.1461266999731,1701553.2626888915,supercell_cmplx_scf
76,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,825,-89.50595988877188,0.026195843226645366,416,0.0016,10,825,190779,345641024378988,46659,1845418.2914928016,694.1461266999731,1844724.1453661015,supercell_cmplx_scf
77,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,998,-89.52578098486882,0.006374747129711977,416,0.0016,10,998,207385,394802049129365,46660,1939108.7344675509,694.1461266999731,1938414.588340851,supercell_cmplx_scf
78,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1171,-89.53125765835715,0.0008980736413803925,416,0.0016,10,1171,224003,440267468936347,46663,2001994.44359132,694.1461266999731,2001300.29746462,supercell_cmplx_scf
79,C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1344,-89.53215573199856,2.842170943040401e-14,416,0.0016,10,1344,240442,480440920455218,46659,2035306.240378316,694.1461266999731,2034612.094251616,supercell_cmplx_scf
80,C,cc-pvdz,9,kpoint,kpoint,16,-11.02743776090547,0.08341770755690803,52,0.0016,10,16,32973,14650223276478,6383,452570.12920521374,821.9812739626706,451748.1479312511,kpoint
81,C,cc-pvdz,9,kpoint,kpoint,37,-11.062990422063574,0.047865046398802846,52,0.0016,10,37,49166,31306075314254,12146,648580.4503366983,821.9812739626706,647758.4690627357,kpoint
82,C,cc-pvdz,9,kpoint,kpoint,59,-11.094694523656072,0.016160944806305366,52,0.0016,10,59,60247,46848953915346,12153,792071.8473924802,821.9812739626706,791249.8661185176,kpoint
83,C,cc-pvdz,9,kpoint,kpoint,81,-11.105455503626702,0.005399964835675064,52,0.0016,10,81,71397,61506689378931,12150,877490.6413698349,821.9812739626706,876668.6600958722,kpoint
84,C,cc-pvdz,9,kpoint,kpoint,102,-11.112644305729583,0.0017888372672061337,52,0.0016,10,102,81956,75038773373284,12153,932620.7582029598,821.9812739626706,931798.7769289972,kpoint
85,C,cc-pvdz,9,kpoint,kpoint,124,-11.111211887061737,0.0003564185993596425,52,0.0016,10,124,88328,83517720451176,23671,963119.86465833,821.9812739626706,962297.8833843672,kpoint
86,C,cc-pvdz,9,kpoint,kpoint,146,-11.110856814644825,1.3461824472926764e-06,52,0.0016,10,146,94714,91071969472122,23675,979423.805745592,821.9812739626706,978601.8244716296,kpoint
87,C,cc-pvdz,9,kpoint,kpoint,168,-11.110855468462379,1.7763568394002505e-15,52,0.0016,10,168,100158,97155234514812,23668,988053.9664060484,821.9812739626706,987231.985132086,kpoint
88,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,151,-98.6101810613141,1.3875179039520447,468,0.0016,10,151,94403,63495517085084,23664,685105.3732032693,857.0295582332885,684248.343645036,supercell_cmplx_scf
89,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,345,-99.22059280612478,0.7771061591413542,468,0.0016,10,345,141506,170777081557976,23669,1229291.3858845823,857.0295582332885,1228434.3563263493,supercell_cmplx_scf
90,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,539,-99.56351871309177,0.4341802521743716,468,0.0016,10,539,176509,276868951262161,46712,1597745.145276203,857.0295582332885,1596888.1157179698,supercell_cmplx_scf
91,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,734,-99.8231770894388,0.17452187582733814,468,0.0016,10,734,201070,371983413425410,46711,1884414.350762836,857.0295582332885,1883557.3212046025,supercell_cmplx_scf
92,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,928,-99.92924348607906,0.0684554791870795,468,0.0016,10,928,224645,452236340258655,46711,2050542.649854777,857.0295582332885,2049685.620296544,supercell_cmplx_scf
93,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1123,-99.98788364856341,0.009815316702727728,468,0.0016,10,1123,248254,531575168172546,46714,2181064.6356160385,857.0295582332885,2180207.606057805,supercell_cmplx_scf
94,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1317,-99.9974922341894,0.00020673107674440416,468,0.0016,10,1317,271950,603464853605250,46717,2260284.0674493904,857.0295582332885,2259427.037891157,supercell_cmplx_scf
95,C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1512,-99.99769896526612,1.4210854715202004e-14,468,0.0016,10,1512,295466,667376536285518,46718,2300718.720977331,857.0295582332885,2299861.6914190976,supercell_cmplx_scf
96,C,cc-pvdz,12,kpoint,kpoint,16,-11.16304279858691,0.08214025242220302,52,0.0016,10,16,45287,39220787329460,12305,882150.857963079,1144.3110948128033,881006.5468682662,kpoint
97,C,cc-pvdz,12,kpoint,kpoint,37,-11.204016302653631,0.041166748355481175,52,0.0016,10,37,64575,81901884626100,12310,1291902.0461462613,1144.3110948128033,1290757.7350514485,kpoint
98,C,cc-pvdz,12,kpoint,kpoint,59,-11.232543755010775,0.012639295998337019,52,0.0016,10,59,83915,130735841236975,23832,1586920.507354881,1144.3110948128033,1585776.196260068,kpoint
99,C,cc-pvdz,12,kpoint,kpoint,81,-11.24116536923142,0.004017681777693127,52,0.0016,10,81,94871,163266660258170,23832,1752928.2337358033,1144.3110948128033,1751783.9226409905,kpoint
100,C,cc-pvdz,12,kpoint,kpoint,102,-11.247216902065272,0.002033851056159719,52,0.0016,10,102,104367,190378849947765,23835,1858042.3323839053,1144.3110948128033,1856898.0212890927,kpoint
101,C,cc-pvdz,12,kpoint,kpoint,124,-11.245584079261988,0.00040102825287569033,52,0.0016,10,124,114189,215303302862256,23835,1920554.0231279116,1144.3110948128033,1919409.7120330983,kpoint
102,C,cc-pvdz,12,kpoint,kpoint,146,-11.245202853026939,1.9802017826364704e-05,52,0.0016,10,146,124061,237834184631001,23835,1952716.0925997363,1144.3110948128033,1951571.7815049237,kpoint
103,C,cc-pvdz,12,kpoint,kpoint,168,-11.245183051009112,0.0,52,0.0016,10,168,133841,258794337380806,23835,1969544.066766364,1144.3110948128033,1968399.755671551,kpoint
104,C,cc-pvdz,18,kpoint,kpoint,16,-11.193002000547292,0.08065545925202322,52,0.0016,10,16,65531,155982526322108,12626,2424539.479333489,1751.0445109300497,2422788.43482256,kpoint
105,C,cc-pvdz,18,kpoint,kpoint,37,-11.235238176801577,0.038419282997738335,52,0.0016,10,37,97843,338922752827574,24149,3528345.218344037,1751.0445109300497,3526594.173833107,kpoint
106,C,cc-pvdz,18,kpoint,kpoint,59,-11.26350108266161,0.010156377137704453,52,0.0016,10,59,120070,510201326451470,24152,4328198.581054848,1751.0445109300497,4326447.536543918,kpoint
107,C,cc-pvdz,18,kpoint,kpoint,81,-11.269944620457283,0.0037128393420324812,52,0.0016,10,81,142162,665839772565004,24154,4770746.212179254,1751.0445109300497,4768995.167668324,kpoint
108,C,cc-pvdz,18,kpoint,kpoint,102,-11.275681407296824,0.0020239474975092264,52,0.0016,10,102,163205,809836276518710,24154,5054333.246252326,1751.0445109300497,5052582.201741396,kpoint
109,C,cc-pvdz,18,kpoint,kpoint,124,-11.274061839308725,0.00040437950941019096,52,0.0016,10,124,176147,903713118094645,47196,5225831.965230574,1751.0445109300497,5224080.920719644,kpoint
110,C,cc-pvdz,18,kpoint,kpoint,146,-11.273681265284388,2.3805485072969645e-05,52,0.0016,10,146,188658,983779456600188,47196,5311566.569438755,1751.0445109300497,5309815.524927825,kpoint
111,C,cc-pvdz,18,kpoint,kpoint,168,-11.273657459799315,0.0,52,0.0016,10,168,199738,1050663438486970,47196,5358003.936708588,1751.0445109300497,5356252.892197658,kpoint
112,C,cc-pvdz,27,kpoint,kpoint,16,-11.195194361335794,0.08187522269330394,52,0.0016,10,16,99662,549903360319926,24617,5620266.132515229,2470.1093709099546,5617796.02314432,kpoint
113,C,cc-pvdz,27,kpoint,kpoint,37,-11.237826243384317,0.039243340644780744,52,0.0016,10,37,147239,1161454246075819,24620,8034879.212333318,2470.1093709099546,8032409.102962408,kpoint
114,C,cc-pvdz,27,kpoint,kpoint,59,-11.267250480844531,0.009819103184566913,52,0.0016,10,59,183801,1770395571663624,47663,9811209.521582557,2470.1093709099546,9808739.412211647,kpoint
115,C,cc-pvdz,27,kpoint,kpoint,81,-11.273289175989497,0.003780408039601113,52,0.0016,10,81,209760,2221306436574720,47668,10786633.089126902,2470.1093709099546,10784162.979755992,kpoint
116,C,cc-pvdz,27,kpoint,kpoint,102,-11.279078886408634,0.0020093023795357823,52,0.0016,10,102,233916,2628415676287404,47667,11445485.657875247,2470.1093709099546,11443015.548504338,kpoint
117,C,cc-pvdz,27,kpoint,kpoint,124,-11.277481436530719,0.00041185250162101283,52,0.0016,10,124,258471,3003277793690124,47667,11835423.08581213,2470.1093709099546,11832952.97644122,kpoint
118,C,cc-pvdz,27,kpoint,kpoint,146,-11.277093990805177,2.440677607928876e-05,52,0.0016,10,146,283412,3347240863220736,47668,12030088.86770089,2470.1093709099546,12027618.75832998,kpoint
119,C,cc-pvdz,27,kpoint,kpoint,168,-11.277069584029098,0.0,52,0.0016,10,168,307766,3667213778474936,47669,12137121.323048694,2470.1093709099546,12134651.213677784,kpoint
120,C,cc-pvtz,1,kpoint,kpoint,21,-10.340708030523974,0.11660051759149681,116,0.0016,10,21,9226,91055305824,1430,10052.91248188928,390.2488960411566,9662.663585848124,kpoint
121,C,cc-pvtz,1,kpoint,kpoint,49,-10.387540780047933,0.06976776806753726,116,0.0016,10,49,12889,246419867402,2618,19474.06402916182,390.2488960411566,19083.81513312066,kpoint
122,C,cc-pvtz,1,kpoint,kpoint,77,-10.438766854395654,0.01854169371981662,116,0.0016,10,77,16310,396361901320,2621,24753.58076085243,390.2488960411566,24363.331864811276,kpoint
123,C,cc-pvtz,1,kpoint,kpoint,105,-10.447736319267289,0.009572228848181652,116,0.0016,10,105,18826,512529735994,4988,27730.717733589,390.2488960411566,27340.46883754784,kpoint
124,C,cc-pvtz,1,kpoint,kpoint,133,-10.457343477216213,3.4929100742431274e-05,116,0.0016,10,133,20743,616083922573,4991,30252.9970387399,390.2488960411566,29862.748142698743,kpoint
125,C,cc-pvtz,1,kpoint,kpoint,161,-10.457710961164379,0.0004024130489082012,116,0.0016,10,161,22593,707318169873,4991,31889.00790790518,390.2488960411566,31498.759011864026,kpoint
126,C,cc-pvtz,1,kpoint,kpoint,189,-10.457221627510773,8.692060469783769e-05,116,0.0016,10,189,24267,785135294544,4991,32955.545914992086,390.2488960411566,32565.29701895093,kpoint
127,C,cc-pvtz,1,kpoint,kpoint,218,-10.45730854811547,0.0,116,0.0016,10,218,25992,858601819512,4991,33647.45411739507,390.2488960411566,33257.205221353914,kpoint
128,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,21,-10.340708034235247,0.11660051580348707,116,0.0016,10,21,9226,90678829668,1430,10011.34781925566,380.7353746818481,9630.612444573811,supercell_cmplx_scf
129,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,49,-10.387540782727028,0.06976776731170631,116,0.0016,10,49,12889,252379289887,2618,19945.025307439544,380.7353746818481,19564.289932757696,supercell_cmplx_scf
130,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,77,-10.438766856779752,0.018541693258981695,116,0.0016,10,77,16310,407614333420,2621,25456.317722778716,380.7353746818481,25075.582348096865,supercell_cmplx_scf
131,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,105,-10.447736321596024,0.00957222844271044,116,0.0016,10,105,18826,530646711182,4988,28710.94719111891,380.7353746818481,28330.211816437062,supercell_cmplx_scf
132,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,133,-10.457343479764056,3.4929725321930505e-05,116,0.0016,10,133,20743,637258750347,4991,31292.79362998881,380.7353746818481,30912.05825530696,supercell_cmplx_scf
133,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,161,-10.457710963108518,0.00040241306978394675,116,0.0016,10,161,22593,731413423629,4991,32975.3280491152,380.7353746818481,32594.59267443335,supercell_cmplx_scf
134,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,189,-10.457221629417674,8.692062105986054e-05,116,0.0016,10,189,24267,813912631965,4991,34163.45567295813,380.7353746818481,33782.72029827628,supercell_cmplx_scf
135,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,218,-10.457308550038734,0.0,116,0.0016,10,218,25992,891242625096,4993,34926.603068934084,380.7353746818481,34545.86769425224,supercell_cmplx_scf
136,C,cc-pvtz,2,kpoint,kpoint,21,-10.763127198706975,0.09812157533406385,116,0.0016,10,21,18610,1281359149990,3119,70133.3533724621,805.8147202867069,69327.53865217538,kpoint
137,C,cc-pvtz,2,kpoint,kpoint,49,-10.810258548198501,0.050990225842538095,116,0.0016,10,49,26779,3025248802260,5877,115071.2539920617,805.8147202867069,114265.439271775,kpoint
138,C,cc-pvtz,2,kpoint,kpoint,77,-10.845789737897272,0.01545903614376698,116,0.0016,10,77,33582,4720779877638,5885,143188.22194381047,805.8147202867069,142382.40722352377,kpoint
139,C,cc-pvtz,2,kpoint,kpoint,105,-10.852760982633784,0.008487791407254974,116,0.0016,10,105,40125,6287990435250,11388,159623.53764119025,805.8147202867069,158817.72292090353,kpoint
140,C,cc-pvtz,2,kpoint,kpoint,133,-10.862038086355277,0.0007893123142377334,116,0.0016,10,133,43899,7446659847249,11389,172785.3800690344,805.8147202867069,171979.5653487477,kpoint
141,C,cc-pvtz,2,kpoint,kpoint,161,-10.8616934650168,0.00044469097576183003,116,0.0016,10,161,47553,8440876291353,11388,180804.70099182063,805.8147202867069,179998.88627153396,kpoint
142,C,cc-pvtz,2,kpoint,kpoint,189,-10.861202778587609,4.5995453429981126e-05,116,0.0016,10,189,50932,9344687734396,11391,186884.880627183,805.8147202867069,186079.0659068963,kpoint
143,C,cc-pvtz,2,kpoint,kpoint,218,-10.86124877404105,1.0658141036401503e-14,116,0.0016,10,218,54452,10195816767788,11390,190725.2925610695,805.8147202867069,189919.4778407828,kpoint
144,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,43,-21.449406648636398,0.2730906048383268,232,0.0016,10,43,24865,2546249451210,5620,104306.79197091024,790.0803737304665,103516.71159717978,supercell_cmplx_scf
145,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,99,-21.58189750236733,0.14059975110739487,232,0.0016,10,99,38234,6772726561496,10872,180432.14436458857,790.0803737304665,179642.06399085812,supercell_cmplx_scf
146,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,155,-21.655832743343222,0.06666451013150265,232,0.0016,10,155,45707,10461894655475,10876,233145.87152450933,790.0803737304665,232355.79115077888,supercell_cmplx_scf
147,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,211,-21.67690050358431,0.0455967498904144,232,0.0016,10,211,52450,13518124225450,10877,262525.2285490018,790.0803737304665,261735.14817527132,supercell_cmplx_scf
148,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,267,-21.718316158748877,0.0041810947258476006,232,0.0016,10,267,59187,17334966265404,10880,298329.8967479625,790.0803737304665,297539.81637423206,supercell_cmplx_scf
149,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,323,-21.720154098789386,0.002343154685338078,232,0.0016,10,323,65921,20646439401330,10880,319022.62496726104,790.0803737304665,318232.5445935306,supercell_cmplx_scf
150,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,379,-21.72284397624307,0.00034672276834513127,232,0.0016,10,379,72634,23702177249398,10881,332390.33268299163,790.0803737304665,331600.2523092612,supercell_cmplx_scf
151,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,436,-21.7224972534747,2.4868995751603507e-14,232,0.0016,10,436,77368,25863140135872,21375,340502.2507984209,790.0803737304665,339712.17042469047,supercell_cmplx_scf
152,C,cc-pvtz,4,kpoint,kpoint,21,-11.036597194706435,0.08538609079472792,116,0.0016,10,21,36760,10895966681840,6120,301918.9471670236,1613.803670009475,300305.1434970141,kpoint
153,C,cc-pvtz,4,kpoint,kpoint,49,-11.084051199243916,0.03793208625724631,116,0.0016,10,49,53154,24902212286736,11625,477201.8126120715,1613.803670009475,475588.0089420621,kpoint
154,C,cc-pvtz,4,kpoint,kpoint,77,-11.109181277455166,0.012802008045996516,116,0.0016,10,77,66705,38748731249865,11632,591696.7775357583,1613.803670009475,590082.9738657488,kpoint
155,C,cc-pvtz,4,kpoint,kpoint,105,-11.114996867903502,0.006986417597660832,116,0.0016,10,105,79778,51666960728932,22638,659674.7721903054,1613.803670009475,658060.9685202959,kpoint
156,C,cc-pvtz,4,kpoint,kpoint,133,-11.123012571525951,0.0010292860247886892,116,0.0016,10,133,87332,60987093175792,22642,711319.3669410644,1613.803670009475,709705.5632710549,kpoint
157,C,cc-pvtz,4,kpoint,kpoint,161,-11.122556367594617,0.0005730820934548575,116,0.0016,10,161,94617,69187109756247,22642,744828.2150861014,1613.803670009475,743214.411416092,kpoint
158,C,cc-pvtz,4,kpoint,kpoint,189,-11.121994573506344,1.128800518124251e-05,116,0.0016,10,189,101396,76650047031824,22642,770001.7435338523,1613.803670009475,768387.9398638428,kpoint
159,C,cc-pvtz,4,kpoint,kpoint,218,-11.12198328550118,1.7763568394002505e-14,116,0.0016,10,218,108413,83785143378522,22642,787201.2230041409,1613.803670009475,785587.4193341314,kpoint
160,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,87,-43.92404439948418,0.5638883513056854,464,0.0016,10,87,72212,40603558187976,12136,572736.4528688912,1603.993262922674,571132.4596059686,supercell_cmplx_scf
161,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,199,-44.19779617859449,0.29013657219537947,464,0.0016,10,199,105120,94680483393600,23658,917434.8212917454,1603.993262922674,915830.8280288228,supercell_cmplx_scf
162,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,311,-44.35238188341461,0.13555086737525812,464,0.0016,10,311,131799,177202625982570,23664,1369487.724747872,1603.993262922674,1367883.7314849494,supercell_cmplx_scf
163,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,423,-44.42205981379934,0.0658729369905231,464,0.0016,10,423,158462,261164842898238,23664,1678764.148214029,1603.993262922674,1677160.1549511063,supercell_cmplx_scf
164,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,535,-44.469315837749505,0.018616913040361283,464,0.0016,10,535,174672,333098046187488,46707,1942445.7477532015,1603.993262922674,1940841.7544902791,supercell_cmplx_scf
165,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,647,-44.48143265101327,0.006500099776594936,464,0.0016,10,647,189122,392154400633050,46707,2112103.2581165736,1603.993262922674,2110499.2648536507,supercell_cmplx_scf
166,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,759,-44.48682457517178,0.0011081756180857383,464,0.0016,10,759,202478,435437357832762,46710,2190523.663928979,1603.993262922674,2188919.670666056,supercell_cmplx_scf
167,C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,872,-44.48793275079014,2.7000623958883807e-13,464,0.0016,10,872,216089,474484571702832,46709,2236606.2864632984,1603.993262922674,2235002.2932003755,supercell_cmplx_scf
168,C,cc-pvtz,6,kpoint,kpoint,21,-11.077527041806384,0.08463210294454981,116,0.0016,10,21,53752,134410660517064,11866,2547060.101148651,3136.153560714763,2543923.947587936,kpoint
169,C,cc-pvtz,6,kpoint,kpoint,49,-11.125168828495214,0.03699031625571969,116,0.0016,10,49,82656,319713041833920,22879,3939907.934303332,3136.153560714763,3936771.780742617,kpoint
170,C,cc-pvtz,6,kpoint,kpoint,77,-11.150286466122093,0.01187267862884056,116,0.0016,10,77,98996,474128717634096,22881,4878414.74444273,3136.153560714763,4875278.590882015,kpoint
171,C,cc-pvtz,6,kpoint,kpoint,105,-11.155606573065667,0.006552571685267239,116,0.0016,10,105,114259,608909063942590,22884,5428278.555068355,3136.153560714763,5425142.40150764,kpoint
172,C,cc-pvtz,6,kpoint,kpoint,133,-11.16319552769392,0.001036382942986691,116,0.0016,10,133,129428,742343611004008,22885,5842205.650772121,3136.153560714763,5839069.497211406,kpoint
173,C,cc-pvtz,6,kpoint,kpoint,161,-11.162681829041693,0.000522684290759301,116,0.0016,10,161,144781,870256943200099,22885,6122602.021593092,3136.153560714763,6119465.868032377,kpoint
174,C,cc-pvtz,6,kpoint,kpoint,189,-11.162171683293574,1.253854263971732e-05,116,0.0016,10,189,158373,983660753165346,44903,6326511.561533187,3136.153560714763,6323375.407972472,kpoint
175,C,cc-pvtz,6,kpoint,kpoint,218,-11.162159144750932,1.7763568394002505e-15,116,0.0016,10,218,167158,1061401224766786,44902,6467739.562155215,3136.153560714763,6464603.4085945,kpoint
176,C,cc-pvtz,8,kpoint,kpoint,21,-11.176048038753956,0.07793512853234574,116,0.0016,10,21,72875,121493507205125,12099,1698144.359393154,3430.0137367964826,1694714.3456563577,kpoint
177,C,cc-pvtz,8,kpoint,kpoint,49,-11.222672037365333,0.03131112992096874,116,0.0016,10,49,105741,256280912080371,23111,2468726.353910948,3430.0137367964826,2465296.340174151,kpoint
178,C,cc-pvtz,8,kpoint,kpoint,77,-11.243071523599738,0.010911643686563721,116,0.0016,10,77,132800,388886610649600,23114,2982806.0901667434,3430.0137367964826,2979376.076429947,kpoint
179,C,cc-pvtz,8,kpoint,kpoint,105,-11.247809138111753,0.006174029174548679,116,0.0016,10,105,158937,509785775096136,45130,3267102.8546594707,3430.0137367964826,3263672.840922674,kpoint
180,C,cc-pvtz,8,kpoint,kpoint,133,-11.255172245101416,0.0011890778151144588,116,0.0016,10,133,173972,599937717964312,45132,3512585.596772964,3430.0137367964826,3509155.583036167,kpoint
181,C,cc-pvtz,8,kpoint,kpoint,161,-11.254623745511884,0.0006405782255818337,116,0.0016,10,161,188570,676459242435660,45133,3654005.0173465167,3430.0137367964826,3650575.00360972,kpoint
182,C,cc-pvtz,8,kpoint,kpoint,189,-11.25402948601013,4.631872382887536e-05,116,0.0016,10,189,202069,746451999513969,45127,3762723.441738902,3430.0137367964826,3759293.4280021056,kpoint
183,C,cc-pvtz,8,kpoint,kpoint,218,-11.253983167286366,6.394884621840902e-14,116,0.0016,10,218,216082,813547768867264,45132,3834992.977262469,3430.0137367964826,3831562.963525672,kpoint
184,C,cc-pvtz,9,kpoint,kpoint,21,-11.089478770505872,0.08558734847676241,116,0.0016,10,21,87526,550425744543592,13756,6405628.721715516,4454.22400854853,6401174.497706968,kpoint
185,C,cc-pvtz,9,kpoint,kpoint,49,-11.137826515522992,0.03723960345964272,116,0.0016,10,49,125468,1134189601250636,26303,9207734.571263304,4454.22400854853,9203280.347254757,kpoint
186,C,cc-pvtz,9,kpoint,kpoint,77,-11.163162427988366,0.011903690994268246,116,0.0016,10,77,159799,1755347439068950,26307,11188944.9822137,4454.22400854853,11184490.758205151,kpoint
187,C,cc-pvtz,9,kpoint,kpoint,105,-11.16870935320429,0.006356765778344098,116,0.0016,10,105,187396,2256637575519228,51396,12265961.703390848,4454.22400854853,12261507.4793823,kpoint
188,C,cc-pvtz,9,kpoint,kpoint,133,-11.176095369620544,0.0010292506379094846,116,0.0016,10,133,205281,2667477436593714,51399,13235858.191467345,4454.22400854853,13231403.967458794,kpoint
189,C,cc-pvtz,9,kpoint,kpoint,161,-11.175600632360304,0.000534513377669299,116,0.0016,10,161,222649,3010050983941022,51391,13770610.94105374,4454.22400854853,13766156.71704519,kpoint
190,C,cc-pvtz,9,kpoint,kpoint,189,-11.17508100527657,1.4886293936200445e-05,116,0.0016,10,189,239582,3339916921199488,51397,14199778.948997077,4454.22400854853,14195324.724988528,kpoint
191,C,cc-pvtz,9,kpoint,kpoint,218,-11.175066118982647,1.2434497875801753e-14,116,0.0016,10,218,257449,3654878647388678,51395,14460451.6624494,4454.22400854853,14455997.438440852,kpoint
192,BN,cc-pvdz,1,kpoint,kpoint,17,-11.884086768509304,0.12678716357178743,52,0.0016,10,17,3669,2376653454,693,659.8087891277605,79.01126850491919,580.7975206228414,kpoint
193,BN,cc-pvdz,1,kpoint,kpoint,38,-11.917788576444172,0.09308535563691933,52,0.0016,10,38,5121,6051362796,1225,1203.6444717069207,79.01126850491919,1124.6332032020016,kpoint
194,BN,cc-pvdz,1,kpoint,kpoint,60,-11.96859771726965,0.04227621481144084,52,0.0016,10,60,6271,9287583027,1225,1508.5715360180695,79.01126850491919,1429.5602675131504,kpoint
195,BN,cc-pvdz,1,kpoint,kpoint,82,-12.009753928348575,0.00112000373251675,52,0.0016,10,82,7404,12257136900,1232,1686.252496025152,79.01126850491919,1607.2412275202328,kpoint
196,BN,cc-pvdz,1,kpoint,kpoint,104,-12.016483682039231,0.005609749958139787,52,0.0016,10,104,8313,14627130837,2288,1792.261014804563,79.01126850491919,1713.249746299644,kpoint
197,BN,cc-pvdz,1,kpoint,kpoint,126,-12.012578146833006,0.0017042147519141793,52,0.0016,10,126,8901,16422487416,2283,1879.3173760197544,79.01126850491919,1800.3061075148355,kpoint
198,BN,cc-pvdz,1,kpoint,kpoint,148,-12.010821497852977,5.2434228114961456e-05,52,0.0016,10,148,9555,17953911885,2290,1913.9405746299103,79.01126850491919,1834.9293061249916,kpoint
199,BN,cc-pvdz,1,kpoint,kpoint,170,-12.010873932081092,0.0,52,0.0016,10,170,10177,19372133217,2292,1938.910330348241,79.01126850491919,1859.8990618433215,kpoint
200,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,17,-11.884086788644035,0.12678719488239132,52,0.0016,10,17,3669,2233753242,693,620.1361455375238,78.87507810041728,541.2610674371065,supercell_cmplx_scf
201,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,38,-11.917788586994353,0.09308539653207326,52,0.0016,10,38,5121,5635624653,1225,1120.9526612715358,78.87507810041728,1042.0775831711185,supercell_cmplx_scf
202,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,60,-11.96859774627673,0.042276237249696536,52,0.0016,10,60,6271,8649540132,1225,1404.9346533804437,78.87507810041728,1326.059575280026,supercell_cmplx_scf
203,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,82,-12.009753979007588,0.0011200045188388685,52,0.0016,10,82,7404,11415139212,1232,1570.4164414212162,78.87507810041728,1491.5413633207988,supercell_cmplx_scf
204,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,104,-12.01648373406871,0.0056097505422840754,52,0.0016,10,104,8313,13618705746,2288,1668.6985805648646,78.87507810041728,1589.8235024644473,supercell_cmplx_scf
205,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,126,-12.012578198151362,0.0017042146249348633,52,0.0016,10,126,8901,15289479126,2283,1749.660603009518,78.87507810041728,1670.7855249091008,supercell_cmplx_scf
206,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,148,-12.010821549190778,5.2434335648499086e-05,52,0.0016,10,148,9555,16708054545,2290,1781.128367233946,78.87507810041728,1702.2532891335286,supercell_cmplx_scf
207,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,170,-12.010873983526427,0.0,52,0.0016,10,170,10177,18027395322,2292,1804.3182386318383,78.87507810041728,1725.4431605314212,supercell_cmplx_scf
208,BN,cc-pvdz,2,kpoint,kpoint,17,-12.252253268831197,0.11455499892841914,52,0.0016,10,17,7392,41340440064,1477,5696.567251922549,159.70289216697785,5536.864359755571,kpoint
209,BN,cc-pvdz,2,kpoint,kpoint,38,-12.28327528786864,0.08353297989097541,52,0.0016,10,38,10725,93324273900,2735,8863.339360243759,159.70289216697785,8703.636468076782,kpoint
210,BN,cc-pvdz,2,kpoint,kpoint,60,-12.333289968047975,0.03351829971164122,52,0.0016,10,60,13017,138724030431,2733,10855.275918437064,159.70289216697785,10695.573026270084,kpoint
211,BN,cc-pvdz,2,kpoint,kpoint,82,-12.367735217625533,0.000926949865917237,52,0.0016,10,82,15234,178784593962,2737,11954.081503951253,159.70289216697785,11794.378611784276,kpoint
212,BN,cc-pvdz,2,kpoint,kpoint,104,-12.372099945008664,0.005291677249047666,52,0.0016,10,104,17420,215480156580,2738,12599.671514677604,159.70289216697785,12439.968622510629,kpoint
213,BN,cc-pvdz,2,kpoint,kpoint,126,-12.368375743613896,0.001567475854280076,52,0.0016,10,126,19048,245123759520,5233,13107.990292422512,159.70289216697785,12948.287400255536,kpoint
214,BN,cc-pvdz,2,kpoint,kpoint,148,-12.366815547960261,7.280200644999013e-06,52,0.0016,10,148,20282,265663939256,5235,13342.030244459596,159.70289216697785,13182.32735229262,kpoint
215,BN,cc-pvdz,2,kpoint,kpoint,170,-12.366808267759616,0.0,52,0.0016,10,170,21510,284822470980,5236,13487.576758205574,159.70289216697785,13327.873866038595,kpoint
216,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,34,-24.484098692867473,0.249515200955166,104,0.0016,10,34,9983,86184876212,2597,8793.668608053116,157.1604168274323,8636.508191225685,supercell_cmplx_scf
217,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,77,-24.64690770601216,0.08670618781047779,104,0.0016,10,77,14398,216424717636,2607,15311.042733503642,157.1604168274323,15153.88231667621,supercell_cmplx_scf
218,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,121,-24.68291269554288,0.05070119827976072,104,0.0016,10,121,18200,327031140800,4969,18302.81222592561,157.1604168274323,18145.651809098177,supercell_cmplx_scf
219,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,165,-24.689681540682393,0.043932353140245795,104,0.0016,10,165,20640,401448639840,4978,19811.63883524224,157.1604168274323,19654.478418414805,supercell_cmplx_scf
220,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,208,-24.719588023886683,0.014025869935956337,104,0.0016,10,208,22841,493394014204,4979,22002.846247292146,157.1604168274323,21845.685830464718,supercell_cmplx_scf
221,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,252,-24.734743791656225,0.0011298978335858578,104,0.0016,10,252,24974,567588493424,4979,23149.71131251594,157.1604168274323,22992.55089568851,supercell_cmplx_scf
222,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,296,-24.734986736625356,0.001372842802716434,104,0.0016,10,296,27190,640781563900,4981,24004.95497903647,157.1604168274323,23847.79456220904,supercell_cmplx_scf
223,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,340,-24.733613893822636,3.552713678800501e-15,104,0.0016,10,340,29358,701098192494,4982,24324.978760724294,157.1604168274323,24167.818343896863,supercell_cmplx_scf
224,BN,cc-pvdz,4,kpoint,kpoint,17,-12.48499686198137,0.10640476858225156,52,0.0016,10,17,14432,341981552352,2841,24136.60871057719,317.2996184271469,23819.309092150044,kpoint
225,BN,cc-pvdz,4,kpoint,kpoint,38,-12.52041486172178,0.0709867688418413,52,0.0016,10,38,21085,722732632415,5345,34914.36589041923,317.2996184271469,34597.06627199208,kpoint
226,BN,cc-pvdz,4,kpoint,kpoint,60,-12.562795334287035,0.028606296276587173,52,0.0016,10,60,25648,1071769493312,5344,42564.54422064079,317.2996184271469,42247.24460221364,kpoint
227,BN,cc-pvdz,4,kpoint,kpoint,82,-12.593205390597072,0.0018037600334501747,52,0.0016,10,82,30050,1382354450600,5345,46857.060804131695,317.2996184271469,46539.76118570455,kpoint
228,BN,cc-pvdz,4,kpoint,kpoint,104,-12.596580606699035,0.0051789761354132935,52,0.0016,10,104,34420,1658655707980,5348,49084.625851885474,317.2996184271469,48767.32623345833,kpoint
229,BN,cc-pvdz,4,kpoint,kpoint,126,-12.59292623614272,0.0015246055790978374,52,0.0016,10,126,37703,1882801442427,10339,50866.13244916652,317.2996184271469,50548.83283073937,kpoint
230,BN,cc-pvdz,4,kpoint,kpoint,148,-12.591444988248968,4.33576853460238e-05,52,0.0016,10,148,40148,2040462199184,10339,51768.39963960831,317.2996184271469,51451.10002118116,kpoint
231,BN,cc-pvdz,4,kpoint,kpoint,170,-12.59140163056362,1.7763568394002505e-15,52,0.0016,10,170,42609,2189697814500,10343,52345.93252234037,317.2996184271469,52028.632903913225,kpoint
232,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,68,-49.93210317624801,0.4335020282055382,208,0.0016,10,68,27509,1675988190774,5598,62057.78287316032,322.37512426971955,61735.4077488906,supercell_cmplx_scf
233,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,155,-50.09988292340784,0.2657222810457114,208,0.0016,10,155,41459,3582911323728,10850,88027.2917022485,322.37512426971955,87704.91657797879,supercell_cmplx_scf
234,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,242,-50.23851269008972,0.12709251436383084,208,0.0016,10,242,50341,6029595792050,10849,122001.86355997049,322.37512426971955,121679.48843570075,supercell_cmplx_scf
235,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,330,-50.28733148666235,0.0782737177911983,208,0.0016,10,330,58866,7963144124346,10852,137790.7786476471,322.37512426971955,137468.40352337738,supercell_cmplx_scf
236,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,417,-50.34617847375233,0.019426730701219697,208,0.0016,10,417,67379,10225876081564,10855,154588.10312467316,322.37512426971955,154265.72800040344,supercell_cmplx_scf
237,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,505,-50.35596482630964,0.009640378143913608,208,0.0016,10,505,75156,11967394562424,21352,162194.4753260019,322.37512426971955,161872.1002017322,supercell_cmplx_scf
238,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,592,-50.36750211828417,0.0018969138306204059,208,0.0016,10,592,79787,13085087946750,21350,167049.28259557494,322.37512426971955,166726.90747130525,supercell_cmplx_scf
239,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,680,-50.36560520445358,2.842170943040401e-14,208,0.0016,10,680,84547,14091308649262,21354,169766.98270003215,322.37512426971955,169444.60757576243,supercell_cmplx_scf
240,BN,cc-pvdz,6,kpoint,kpoint,17,-12.511229026035265,0.10690549032699614,52,0.0016,10,17,21798,4265439048612,5454,199318.31028964245,534.9318768354215,198783.37841280704,kpoint
241,BN,cc-pvdz,6,kpoint,kpoint,38,-12.547593881444193,0.07054063491806772,52,0.0016,10,38,31414,8655270411940,5459,280645.1269023172,534.9318768354215,280110.1950254818,kpoint
242,BN,cc-pvdz,6,kpoint,kpoint,60,-12.592577801519747,0.025556714842513983,52,0.0016,10,60,39333,13100231476815,10452,339251.67664121435,534.9318768354215,338716.74476437893,kpoint
243,BN,cc-pvdz,6,kpoint,kpoint,82,-12.620020696842804,0.0018861804805432314,52,0.0016,10,82,44797,16357990048723,10446,371947.0459519957,534.9318768354215,371412.1140751603,kpoint
244,BN,cc-pvdz,6,kpoint,kpoint,104,-12.623251615051664,0.005117098689403576,52,0.0016,10,104,49792,19046595722112,10456,389634.9431527393,534.9318768354215,389100.0112759039,kpoint
245,BN,cc-pvdz,6,kpoint,kpoint,126,-12.6195712991936,0.0014367828313393005,52,0.0016,10,126,54744,21701664435744,10457,403790.9880567182,534.9318768354215,403256.0561798828,kpoint
246,BN,cc-pvdz,6,kpoint,kpoint,148,-12.61817760371382,4.3087351558668274e-05,52,0.0016,10,148,59653,24044104210808,10452,410559.7938138944,534.9318768354215,410024.86193705903,kpoint
247,BN,cc-pvdz,6,kpoint,kpoint,170,-12.618134516362261,0.0,52,0.0016,10,170,64547,26296749363584,10456,414978.990840762,534.9318768354215,414444.05896392657,kpoint
248,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,102,-74.97945763031987,0.7293484085038671,312,0.0016,10,102,51714,14797525150980,11981,291461.4097016432,534.770374319562,290926.6393273236,supercell_cmplx_scf
249,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,233,-75.28177658946379,0.42702944935994935,312,0.0016,10,233,80107,36036358089386,11985,458216.29719169496,534.770374319562,457681.5268173754,supercell_cmplx_scf
250,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,364,-75.469767645207,0.23903839361673818,312,0.0016,10,364,96176,53020005687744,23507,561530.260161465,534.770374319562,560995.4897871455,supercell_cmplx_scf
251,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,495,-75.59311849554054,0.11568754328320097,312,0.0016,10,495,110204,68990266353204,23507,637662.0468341426,534.770374319562,637127.2764598231,supercell_cmplx_scf
252,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,626,-75.66829154359701,0.040514495226730673,312,0.0016,10,626,124566,84782639328972,23511,693278.1591805732,534.770374319562,692743.3888062537,supercell_cmplx_scf
253,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,757,-75.69695399025491,0.01185204856882649,312,0.0016,10,757,138764,98936765020300,23513,726241.3973279945,534.770374319562,725706.626953675,supercell_cmplx_scf
254,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,888,-75.7054347918723,0.003371246951431317,312,0.0016,10,888,152786,112485011274116,23510,749913.5492879065,534.770374319562,749378.778913587,supercell_cmplx_scf
255,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1020,-75.70880603882374,0.0,312,0.0016,10,1020,164212,123107989676956,46552,763627.3140912418,534.770374319562,763092.5437169223,supercell_cmplx_scf
256,BN,cc-pvdz,8,kpoint,kpoint,17,-12.599269583018959,0.1007886622226355,52,0.0016,10,17,28511,3675963430510,5558,131328.45515284457,643.7016210580937,130684.75353178648,kpoint
257,BN,cc-pvdz,8,kpoint,kpoint,38,-12.633132272980815,0.06692597226077979,52,0.0016,10,38,41796,7316634014028,10556,178310.41703163952,643.7016210580937,177666.7154105814,kpoint
258,BN,cc-pvdz,8,kpoint,kpoint,60,-12.675253712246247,0.024804532995347017,52,0.0016,10,60,50896,10571531816000,10552,211570.1398938085,643.7016210580937,210926.4382727504,kpoint
259,BN,cc-pvdz,8,kpoint,kpoint,82,-12.702199120049917,0.0021408748083224793,52,0.0016,10,82,59683,13516117637594,10557,230675.4749815289,643.7016210580937,230031.77336047083,kpoint
260,BN,cc-pvdz,8,kpoint,kpoint,104,-12.705210754973507,0.005152509731912502,52,0.0016,10,104,68442,16156695846984,10559,240452.8686222821,643.7016210580937,239809.16700122404,kpoint
261,BN,cc-pvdz,8,kpoint,kpoint,126,-12.701567882237036,0.00150963699544171,52,0.0016,10,126,75011,18252221249882,20542,247851.11321260373,643.7016210580937,247207.4115915456,kpoint
262,BN,cc-pvdz,8,kpoint,kpoint,148,-12.700114485486807,5.624024521289073e-05,52,0.0016,10,148,79858,19721567971100,20545,251549.30191496343,643.7016210580937,250905.60029390536,kpoint
263,BN,cc-pvdz,8,kpoint,kpoint,170,-12.700058245241594,0.0,52,0.0016,10,170,84734,21127959405020,20541,253980.25192762952,643.7016210580937,253336.5503065714,kpoint
264,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,136,-100.66018042176876,0.9402856384262179,416,0.0016,10,136,82288,55324174435936,23612,684823.3190819346,712.7866071754272,684110.5324747592,supercell_cmplx_scf
265,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,310,-101.06672234730149,0.5337437128934823,416,0.0016,10,310,116805,126687512809065,23616,1104771.5498052477,712.7866071754272,1104058.763198072,supercell_cmplx_scf
266,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,485,-101.31153652335861,0.28892953683636335,416,0.0016,10,485,150322,204240641315572,23610,1383947.850531216,712.7866071754272,1383235.0639240406,supercell_cmplx_scf
267,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,660,-101.45240430449357,0.14806175570140567,416,0.0016,10,660,173793,267186663365742,46657,1565966.9856940513,712.7866071754272,1565254.199086876,supercell_cmplx_scf
268,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,835,-101.54865144803365,0.05181461216132277,416,0.0016,10,835,191805,320252902199370,46660,1700721.7092051602,712.7866071754272,1700008.9225979848,supercell_cmplx_scf
269,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1010,-101.58324604270494,0.017220017490032546,416,0.0016,10,1010,208561,365735796038670,46659,1786218.0491550784,712.7866071754272,1785505.262547903,supercell_cmplx_scf
270,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1185,-101.59705103121412,0.0034150289808536627,416,0.0016,10,1185,225362,407389529544088,46662,1841320.041434272,712.7866071754272,1840607.2548270968,supercell_cmplx_scf
271,BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1360,-101.60046606019499,1.4210854715202004e-14,416,0.0016,10,1360,242021,444447567939661,46655,1870542.5360474533,712.7866071754272,1869829.749440278,supercell_cmplx_scf
272,BN,cc-pvdz,9,kpoint,kpoint,17,-12.517103146619172,0.10857587526798795,52,0.0016,10,17,34030,17104609463470,6385,511978.0225886802,794.9126772422593,511183.109911438,kpoint
273,BN,cc-pvdz,9,kpoint,kpoint,38,-12.554428966187963,0.07125005569919729,52,0.0016,10,38,49669,33145833604994,12149,679741.2643729636,794.9126772422593,678946.3516957213,kpoint
274,BN,cc-pvdz,9,kpoint,kpoint,60,-12.600935345066041,0.02474367682111911,52,0.0016,10,60,60719,48037337739820,12151,805850.3997718942,794.9126772422593,805055.4870946519,kpoint
275,BN,cc-pvdz,9,kpoint,kpoint,82,-12.627443147670654,0.0017641257834934976,52,0.0016,10,82,71892,61804805370228,12150,875672.6443728514,794.9126772422593,874877.731695609,kpoint
276,BN,cc-pvdz,9,kpoint,kpoint,104,-12.630915875158033,0.005236853270872643,52,0.0016,10,104,82856,74687119412912,23671,918167.363629413,794.9126772422593,917372.4509521706,kpoint
277,BN,cc-pvdz,9,kpoint,kpoint,126,-12.627115118656304,0.001436096769143802,52,0.0016,10,126,88983,82603248404049,23675,945562.3869412072,794.9126772422593,944767.4742639648,kpoint
278,BN,cc-pvdz,9,kpoint,kpoint,148,-12.6257271407422,4.8118855039192e-05,52,0.0016,10,148,95108,89543407155124,23672,958995.7262516052,794.9126772422593,958200.8135743628,kpoint
279,BN,cc-pvdz,9,kpoint,kpoint,170,-12.625679021887162,1.7763568394002505e-15,52,0.0016,10,170,100547,95502526946447,23668,967488.5880488562,794.9126772422593,966693.675371614,kpoint
280,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,153,-112.26252288956431,1.3685997649482147,468,0.0016,10,153,94976,64412513777920,23665,690806.6005620935,839.1614622273863,689967.4390998662,supercell_cmplx_scf
281,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,349,-112.79124087014262,0.8398817843699078,468,0.0016,10,349,142439,171832994923854,23670,1228790.2285079048,839.1614622273863,1227951.0670456777,supercell_cmplx_scf
282,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,546,-113.15096128574207,0.4801613687704531,468,0.0016,10,546,177576,280179043974648,46711,1607131.767074976,839.1614622273863,1606292.6056127483,supercell_cmplx_scf
283,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,743,-113.45471989780515,0.17640275670737537,468,0.0016,10,743,202148,375839592281284,46712,1893795.956741755,839.1614622273863,1892956.7952795275,supercell_cmplx_scf
284,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,939,-113.54914771676114,0.08197493775138298,468,0.0016,10,939,225941,453712605613740,46711,2045436.0430067007,839.1614622273863,2044596.8815444736,supercell_cmplx_scf
285,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1136,-113.60279368796715,0.028328966545373646,468,0.0016,10,1136,249927,530912069894682,46715,2163762.192869088,839.1614622273863,2162923.0314068603,supercell_cmplx_scf
286,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1333,-113.62518724541721,0.005935409095314981,468,0.0016,10,1333,273872,601469543363824,46716,2237000.664167001,839.1614622273863,2236161.5027047736,supercell_cmplx_scf
287,BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1530,-113.63112265451252,0.0,468,0.0016,10,1530,297559,664188254132833,46718,2273621.701996295,839.1614622273863,2272782.5405340674,supercell_cmplx_scf
288,BN,cc-pvdz,12,kpoint,kpoint,17,-12.638476046799083,0.10023872246042487,52,0.0016,10,17,46306,45140859032074,12305,992962.06603618,1093.387297501319,991868.6787386788,kpoint
289,BN,cc-pvdz,12,kpoint,kpoint,38,-12.673831608817238,0.06488316044226927,52,0.0016,10,38,65478,85621243009890,12310,1331944.8045093622,1093.387297501319,1330851.417211861,kpoint
290,BN,cc-pvdz,12,kpoint,kpoint,60,-12.71662553802032,0.022089231239187157,52,0.0016,10,60,84401,130501036105287,23832,1574948.9203656272,1093.387297501319,1573855.5330681258,kpoint
291,BN,cc-pvdz,12,kpoint,kpoint,82,-12.740985880793673,0.002271111534165371,52,0.0016,10,82,95368,160575960981072,23832,1715054.6378628635,1093.387297501319,1713961.2505653622,kpoint
292,BN,cc-pvdz,12,kpoint,kpoint,104,-12.74381596091781,0.00510119165830325,52,0.0016,10,104,105231,184891593304362,23835,1789672.5334181983,1093.387297501319,1788579.146120697,kpoint
293,BN,cc-pvdz,12,kpoint,kpoint,126,-12.74011815035789,0.0014033810983828943,52,0.0016,10,126,115084,208444616646928,23835,1844912.785163599,1093.387297501319,1843819.3978660975,kpoint
294,BN,cc-pvdz,12,kpoint,kpoint,148,-12.73877026799778,5.54987382717087e-05,52,0.0016,10,148,124941,229546382693958,23835,1871395.501861128,1093.387297501319,1870302.1145636265,kpoint
295,BN,cc-pvdz,12,kpoint,kpoint,170,-12.73871476925951,1.7763568394002505e-15,52,0.0016,10,170,134774,249870507444250,23835,1888465.200058296,1093.387297501319,1887371.8127607943,kpoint
296,BN,cc-pvdz,18,kpoint,kpoint,17,-12.659139693180784,0.10023218832417236,52,0.0016,10,17,67599,179679153889431,12626,2707431.8146487405,1681.119371274984,2705750.695277465,kpoint
297,BN,cc-pvdz,18,kpoint,kpoint,38,-12.695554703666417,0.0638171778385388,52,0.0016,10,38,98847,351007522308702,24149,3617037.70741592,1681.119371274984,3615356.588044645,kpoint
298,BN,cc-pvdz,18,kpoint,kpoint,60,-12.738976536416883,0.020395345088072503,52,0.0016,10,60,121046,508780886976122,24152,4281347.222028759,1681.119371274984,4279666.102657484,kpoint
299,BN,cc-pvdz,18,kpoint,kpoint,82,-12.761589818554834,0.002217937049877605,52,0.0016,10,82,143198,655233083491338,24154,4660783.937593018,1681.119371274984,4659102.818221742,kpoint
300,BN,cc-pvdz,18,kpoint,kpoint,104,-12.764481645621624,0.005109764116667748,52,0.0016,10,104,165066,787604885882958,47193,4860163.504465864,1681.119371274984,4858482.385094589,kpoint
301,BN,cc-pvdz,18,kpoint,kpoint,126,-12.760736941856548,0.0013650603515920068,52,0.0016,10,126,177177,872005313312133,47196,5013163.775958458,1681.119371274984,5011482.656587183,kpoint
302,BN,cc-pvdz,18,kpoint,kpoint,148,-12.759428776686917,5.689518196128063e-05,52,0.0016,10,148,189632,946806236304832,47196,5085686.555354688,1681.119371274984,5084005.435983413,kpoint
303,BN,cc-pvdz,18,kpoint,kpoint,170,-12.759371881504956,0.0,52,0.0016,10,170,200630,1011041556344400,47196,5133023.339745331,1681.119371274984,5131342.220374055,kpoint
304,BN,cc-pvdz,27,kpoint,kpoint,17,-12.661705717776622,0.10031433209198326,52,0.0016,10,17,101989,633947799896705,24616,6331407.567931356,2423.097362880969,6328984.470568475,kpoint
305,BN,cc-pvdz,27,kpoint,kpoint,38,-12.69720557020359,0.06481447966501541,52,0.0016,10,38,149893,1227134606464357,24623,8338942.085532168,2423.097362880969,8336518.988169287,kpoint
306,BN,cc-pvdz,27,kpoint,kpoint,60,-12.741924799109908,0.020095250758696892,52,0.0016,10,60,185389,1789982356686403,47663,9834785.540851371,2423.097362880969,9832362.44348849,kpoint
307,BN,cc-pvdz,27,kpoint,kpoint,82,-12.764112477746563,0.0020924278779581584,52,0.0016,10,82,210999,2215755652239609,47666,10696497.018018026,2423.097362880969,10694073.920655144,kpoint
308,BN,cc-pvdz,27,kpoint,kpoint,104,-12.767168920082863,0.005148870214258139,52,0.0016,10,104,235415,2581376801119960,47666,11169079.363783212,2423.097362880969,11166656.26642033,kpoint
309,BN,cc-pvdz,27,kpoint,kpoint,126,-12.763381236322305,0.0013611864536997587,52,0.0016,10,126,260763,2949559315140759,47668,11521559.606133409,2423.097362880969,11519136.508770527,kpoint
310,BN,cc-pvdz,27,kpoint,kpoint,148,-12.762077841168466,5.779129986116516e-05,52,0.0016,10,148,285276,3272544908898444,47666,11684778.50194529,2423.097362880969,11682355.40458241,kpoint
311,BN,cc-pvdz,27,kpoint,kpoint,170,-12.762020049868607,1.7763568394002505e-15,52,0.0016,10,170,310150,3590837577013200,47669,11792994.103683189,2423.097362880969,11790571.006320303,kpoint
312,BN,cc-pvtz,1,kpoint,kpoint,21,-11.928572570214019,0.16131547665906076,116,0.0016,10,21,9226,88905869248,1430,9815.604798329565,472.8892100954104,9342.715588234152,kpoint
313,BN,cc-pvtz,1,kpoint,kpoint,48,-11.977401437732803,0.11248660914027653,116,0.0016,10,48,12753,217007050221,2618,17332.51505570362,472.8892100954104,16859.62584560821,kpoint
314,BN,cc-pvtz,1,kpoint,kpoint,75,-12.051282108024962,0.038605938848117916,116,0.0016,10,75,16051,347545545529,2621,22055.135651134548,472.8892100954104,21582.246441039137,kpoint
315,BN,cc-pvtz,1,kpoint,kpoint,103,-12.083138903399641,0.006749143473438579,116,0.0016,10,103,18614,451649370054,4988,24715.06679789367,472.8892100954104,24242.177587798255,kpoint
316,BN,cc-pvtz,1,kpoint,kpoint,130,-12.091003120588992,0.0011150737159120183,116,0.0016,10,130,20501,536042783653,4992,26633.27091659205,472.8892100954104,26160.381706496635,kpoint
317,BN,cc-pvtz,1,kpoint,kpoint,158,-12.093099301429907,0.0032112545568274697,116,0.0016,10,158,22333,612536548527,4992,27937.33916061999,472.8892100954104,27464.44995052458,kpoint
318,BN,cc-pvtz,1,kpoint,kpoint,185,-12.090302380765618,0.0004143338925377549,116,0.0016,10,185,24054,687668981700,4992,29120.057719393328,472.8892100954104,28647.16850929792,kpoint
319,BN,cc-pvtz,1,kpoint,kpoint,213,-12.08988804687308,0.0,116,0.0016,10,213,25737,752525069532,4991,29782.63672305193,472.8892100954104,29309.74751295652,kpoint
320,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,21,-11.928571819003615,0.16131506081429237,116,0.0016,10,21,9226,89055598002,1430,9832.136033600422,464.5704079568285,9367.565625643594,supercell_cmplx_scf
321,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,48,-11.977400941775668,0.11248593804223894,116,0.0016,10,48,12753,219441432132,2618,17526.95032903618,464.5704079568285,17062.37992107935,supercell_cmplx_scf
322,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,75,-12.051281078495032,0.038605801322875166,116,0.0016,10,75,16051,351869251552,2621,22329.516038125807,464.5704079568285,21864.94563016898,supercell_cmplx_scf
323,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,103,-12.083137803389734,0.00674907642817324,116,0.0016,10,103,18614,458165051842,4988,25071.617139953483,464.5704079568285,24607.046731996656,supercell_cmplx_scf
324,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,130,-12.0910020483632,0.0011151685452919224,116,0.0016,10,130,20501,544131883724,4992,27035.1779156614,464.5704079568285,26570.607507704568,supercell_cmplx_scf
325,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,158,-12.093098186812107,0.003211306994199248,116,0.0016,10,158,22333,622798852356,4992,28405.39504355884,464.5704079568285,27940.82463560201,supercell_cmplx_scf
326,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,185,-12.090301228473148,0.0004143486552408149,116,0.0016,10,185,24054,700062684930,4992,29644.881683149357,464.5704079568285,29180.311275192525,supercell_cmplx_scf
327,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,213,-12.089886879817907,0.0,116,0.0016,10,213,25737,766831984725,4991,30348.861265636657,464.5704079568285,29884.29085767983,supercell_cmplx_scf
328,BN,cc-pvtz,2,kpoint,kpoint,21,-12.29248032764493,0.14655142759428763,116,0.0016,10,21,18610,1182790205610,3117,64738.32325572048,990.2057143246798,63748.117541395804,kpoint
329,BN,cc-pvtz,2,kpoint,kpoint,48,-12.344362582373194,0.09466917286602339,116,0.0016,10,48,26528,2667627321568,5877,102428.48570322238,990.2057143246798,101438.2799888977,kpoint
330,BN,cc-pvtz,2,kpoint,kpoint,75,-12.405859422824273,0.033172332414943995,116,0.0016,10,75,33090,4142248389750,5881,127508.59952775808,990.2057143246798,126518.3938134334,kpoint
331,BN,cc-pvtz,2,kpoint,kpoint,103,-12.433229171337578,0.0058025839016391245,116,0.0016,10,103,39783,5545984959483,11388,141997.68383460183,990.2057143246798,141007.47812027714,kpoint
332,BN,cc-pvtz,2,kpoint,kpoint,130,-12.441006719884967,0.001974964645750532,116,0.0016,10,130,43504,6504794690544,11391,152301.61441319878,990.2057143246798,151311.4086988741,kpoint
333,BN,cc-pvtz,2,kpoint,kpoint,158,-12.44169980998032,0.0026680547411039868,116,0.0016,10,158,47163,7369638878004,11391,159164.01646072548,990.2057143246798,158173.8107464008,kpoint
334,BN,cc-pvtz,2,kpoint,kpoint,185,-12.439369515557296,0.0003377603180787503,116,0.0016,10,185,50476,8196962646044,11392,165412.42504287395,990.2057143246798,164422.21932854925,kpoint
335,BN,cc-pvtz,2,kpoint,kpoint,213,-12.439031755239222,5.329070518200751e-15,116,0.0016,10,213,53863,8937248330554,11391,169010.38518586257,990.2057143246798,168020.17947153788,kpoint
336,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,42,-24.59020215512514,0.28785971382347597,232,0.0016,10,42,24636,2728947605736,5620,112830.13484105376,984.5179498528132,111845.61689120096,supercell_cmplx_scf
337,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,96,-24.74905566750933,0.1290062014392852,232,0.0016,10,96,37601,7044044511827,5625,190819.52133830744,984.5179498528132,189835.0033884546,supercell_cmplx_scf
338,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,151,-24.821933600268686,0.056128268679930926,232,0.0016,10,151,45157,10319346368954,10877,232770.1105302893,984.5179498528132,231785.5925804365,supercell_cmplx_scf
339,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,206,-24.82856186858111,0.04950000036750524,232,0.0016,10,206,51844,13135420117144,10876,258074.78322255248,984.5179498528132,257090.26527269967,supercell_cmplx_scf
340,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,261,-24.859757938790707,0.01830393015790932,232,0.0016,10,261,58636,16662541810312,10882,289452.31025112973,984.5179498528132,288467.79230127693,supercell_cmplx_scf
341,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,316,-24.877146408680034,0.0009154602685832458,232,0.0016,10,316,65093,19701010862827,10881,308286.3728590222,984.5179498528132,307301.8549091694,supercell_cmplx_scf
342,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,371,-24.88036787315608,0.0023060042074618536,232,0.0016,10,371,71712,22582647859104,10882,320762.16230967926,984.5179498528132,319777.64435982646,supercell_cmplx_scf
343,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,426,-24.878061868948325,2.913225216616411e-13,232,0.0016,10,426,76761,24855098731047,21378,329818.47082406457,984.5179498528132,328833.95287421177,supercell_cmplx_scf
344,BN,cc-pvtz,4,kpoint,kpoint,21,-12.522319589869939,0.13675047130356788,116,0.0016,10,21,36760,10751332991440,6120,297911.25740177353,1959.0763722329048,295952.1810295406,kpoint
345,BN,cc-pvtz,4,kpoint,kpoint,48,-12.582150171773144,0.07691988940036332,116,0.0016,10,48,52661,23732390310195,11627,459042.065756192,1959.0763722329048,457082.9893839591,kpoint
346,BN,cc-pvtz,4,kpoint,kpoint,75,-12.632075761282966,0.02699429989054103,116,0.0016,10,75,65711,36545574801320,11630,566495.9717836273,1959.0763722329048,564536.8954113944,kpoint
347,BN,cc-pvtz,4,kpoint,kpoint,103,-12.65389467862821,0.005175382545296259,116,0.0016,10,103,79217,49103690439680,22639,631387.3072469283,1959.0763722329048,629428.2308746955,kpoint
348,BN,cc-pvtz,4,kpoint,kpoint,130,-12.66147536075797,0.0024052995844634495,116,0.0016,10,130,86515,56985526564395,22641,670923.8938905877,1959.0763722329048,668964.8175183549,kpoint
349,BN,cc-pvtz,4,kpoint,kpoint,158,-12.661531156489602,0.0024610953160948412,116,0.0016,10,158,93866,64763102484850,22641,702780.0744356179,1959.0763722329048,700820.998063385,kpoint
350,BN,cc-pvtz,4,kpoint,kpoint,185,-12.659393327947653,0.00032326677414573624,116,0.0016,10,185,100416,71898240794112,22639,729315.5136875833,1959.0763722329048,727356.4373153504,kpoint
351,BN,cc-pvtz,4,kpoint,kpoint,213,-12.659070061173383,1.2434497875801753e-13,116,0.0016,10,213,107200,78593620182400,22641,746779.8889945013,1959.0763722329048,744820.8126222685,kpoint
352,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,85,-50.084718329799045,0.551562230971733,464,0.0016,10,85,71315,44227985512200,12139,631708.0012000299,1997.1607441779136,629710.840455852,supercell_cmplx_scf
353,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,194,-50.334577925748704,0.3017026350220746,464,0.0016,10,194,104062,98984818141860,23660,968894.5797587332,1997.1607441779136,966897.4190145554,supercell_cmplx_scf
354,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,304,-50.48368187531219,0.15259868545858524,464,0.0016,10,304,130279,183856208785830,23665,1437487.2108557236,1997.1607441779136,1435490.0501115457,supercell_cmplx_scf
355,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,413,-50.55704949569405,0.07923106507672628,464,0.0016,10,413,156423,262486636435767,23665,1709254.344572916,1997.1607441779136,1707257.183828738,supercell_cmplx_scf
356,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,523,-50.60836206978698,0.027918490983800837,464,0.0016,10,523,173209,335273430517086,46706,1971645.306751528,1997.1607441779136,1969648.14600735,supercell_cmplx_scf
357,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,632,-50.624291454372894,0.011989106397884086,464,0.0016,10,632,187433,388617661753829,46706,2111915.72240102,1997.1607441779136,2109918.561656842,supercell_cmplx_scf
358,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,742,-50.63620756633463,7.299443614527945e-05,464,0.0016,10,742,200559,431180351077995,46710,2189862.8282638188,1997.1607441779136,2187865.6675196406,supercell_cmplx_scf
359,BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,852,-50.636280560770864,8.526512829121202e-14,464,0.0016,10,852,213804,470576536670088,46708,2241891.2845605467,1997.1607441779136,2239894.1238163686,supercell_cmplx_scf
360,BN,cc-pvtz,6,kpoint,kpoint,21,-12.55494202197001,0.1300997427383752,116,0.0016,10,21,53752,141080020276304,11866,2673443.380514353,3666.3933893277463,2669776.987125025,kpoint
361,BN,cc-pvtz,6,kpoint,kpoint,48,-12.616628753703829,0.06841301100455688,116,0.0016,10,48,82102,320750076016012,22880,3979359.145102127,3666.3933893277463,3975692.751712799,kpoint
362,BN,cc-pvtz,6,kpoint,kpoint,75,-12.659750010821291,0.02529175388709426,116,0.0016,10,75,98123,462816549121053,22881,4804389.03969669,3666.3933893277463,4800722.646307362,kpoint
363,BN,cc-pvtz,6,kpoint,kpoint,103,-12.680015156009171,0.005026608699214563,116,0.0016,10,103,113350,593292067851350,22884,5331471.881987084,3666.3933893277463,5327805.488597756,kpoint
364,BN,cc-pvtz,6,kpoint,kpoint,130,-12.687483951084545,0.0024421863761592277,116,0.0016,10,130,127965,710609937817665,22885,5656400.882180385,3666.3933893277463,5652734.488791058,kpoint
365,BN,cc-pvtz,6,kpoint,kpoint,158,-12.68734375420737,0.0023019894989850798,116,0.0016,10,158,143200,832806767188000,22885,5923812.899156796,3666.3933893277463,5920146.505767468,kpoint
366,BN,cc-pvtz,6,kpoint,kpoint,185,-12.685347769881458,0.0003060051730727764,116,0.0016,10,185,157293,947984506637454,44902,6138919.6550533,3666.3933893277463,6135253.261663972,kpoint
367,BN,cc-pvtz,6,kpoint,kpoint,213,-12.685041764708435,4.973799150320701e-14,116,0.0016,10,213,165473,1020691794411982,44902,6283007.647628681,3666.3933893277463,6279341.254239353,kpoint
368,BN,cc-pvtz,8,kpoint,kpoint,21,-12.635121979840822,0.13033398991887069,116,0.0016,10,21,72875,122144056573000,12099,1707237.247049507,4109.565904183033,1703127.681145324,kpoint
369,BN,cc-pvtz,8,kpoint,kpoint,48,-12.697488495249981,0.06796747450971097,116,0.0016,10,48,104735,252890548234900,23110,2459466.244941776,4109.565904183033,2455356.6790375933,kpoint
370,BN,cc-pvtz,8,kpoint,kpoint,75,-12.74138872769862,0.024067242061072136,116,0.0016,10,75,130852,379145286545608,23110,2951381.8478321573,4109.565904183033,2947272.2819279744,kpoint
371,BN,cc-pvtz,8,kpoint,kpoint,103,-12.760595750828863,0.004860218930829774,116,0.0016,10,103,157857,504306852164724,45129,3254101.759634973,4109.565904183033,3249992.19373079,kpoint
372,BN,cc-pvtz,8,kpoint,kpoint,130,-12.767973362741378,0.002517392981685518,116,0.0016,10,130,172344,584328308629320,45131,3453511.16156087,4109.565904183033,3449401.595656687,kpoint
373,BN,cc-pvtz,8,kpoint,kpoint,158,-12.76780392413667,0.0023479543769777678,116,0.0016,10,158,187099,659906929420299,45131,3592620.3700782205,4109.565904183033,3588510.8041740377,kpoint
374,BN,cc-pvtz,8,kpoint,kpoint,185,-12.765775116251719,0.00031914649202668954,116,0.0016,10,185,200136,729509033046720,45127,3712834.268728939,4109.565904183033,3708724.702824756,kpoint
375,BN,cc-pvtz,8,kpoint,kpoint,213,-12.765455969759747,5.5067062021407764e-14,116,0.0016,10,213,213691,796001533522343,45131,3794266.0380153456,4109.565904183033,3790156.4721111623,kpoint
376,BN,cc-pvtz,9,kpoint,kpoint,21,-12.561124029926642,0.1312280811647124,116,0.0016,10,21,87526,568254482652072,13756,6613112.252501964,5291.5260198565375,6607820.726482107,kpoint
377,BN,cc-pvtz,9,kpoint,kpoint,48,-12.628348394451255,0.06400371664009974,116,0.0016,10,48,124124,1131530842097656,26305,9285616.410143103,5291.5260198565375,9280324.884123247,kpoint
378,BN,cc-pvtz,9,kpoint,kpoint,75,-12.667795433079576,0.024556678011778743,116,0.0016,10,75,157154,1700668855889126,26308,11022863.381285578,5291.5260198565375,11017571.855265722,kpoint
379,BN,cc-pvtz,9,kpoint,kpoint,103,-12.687317581594572,0.005034529496782625,116,0.0016,10,103,185408,2201601502780672,51396,12095124.675768228,5291.5260198565375,12089833.149748372,kpoint
380,BN,cc-pvtz,9,kpoint,kpoint,130,-12.694869598465512,0.002517487374158023,116,0.0016,10,130,203635,2574745878137225,51399,12878997.302634194,5291.5260198565375,12873705.776614338,kpoint
381,BN,cc-pvtz,9,kpoint,kpoint,158,-12.694629139065832,0.0022770279744772637,116,0.0016,10,158,220488,2894536418100240,51391,13371932.19036136,5291.5260198565375,13366640.664341504,kpoint
382,BN,cc-pvtz,9,kpoint,kpoint,185,-12.692651854289247,0.00029974319789261017,116,0.0016,10,185,237449,3220470435227203,51398,13814942.359837385,5291.5260198565375,13809650.833817529,kpoint
383,BN,cc-pvtz,9,kpoint,kpoint,213,-12.692352111091378,2.3092638912203256e-14,116,0.0016,10,213,253907,3509777846824889,51400,14080077.974275753,5291.5260198565375,14074786.448255897,kpoint
384,Si,cc-pvdz,1,kpoint,kpoint,15,-7.20745398901552,0.04930322920264363,52,0.0016,10,15,3479,1683662050,693,492.94668597948026,31.28539993962687,461.6612860398534,kpoint
385,Si,cc-pvdz,1,kpoint,kpoint,34,-7.225958648435882,0.030798569782281682,52,0.0016,10,34,4898,4644621562,1223,965.8982408088434,31.28539993962687,934.6128408692166,kpoint
386,Si,cc-pvdz,1,kpoint,kpoint,53,-7.232068904149063,0.02468831406910077,52,0.0016,10,53,5925,6871163250,1225,1181.2503489747917,31.28539993962687,1149.9649490351646,kpoint
387,Si,cc-pvdz,1,kpoint,kpoint,72,-7.252343885236754,0.004413332981410001,52,0.0016,10,72,6907,9324146092,1233,1375.053508229155,31.28539993962687,1343.7681082895283,kpoint
388,Si,cc-pvdz,1,kpoint,kpoint,92,-7.255849964038933,0.0009072541792312094,52,0.0016,10,92,7913,11273326667,1234,1451.145147956502,31.28539993962687,1419.859748016875,kpoint
389,Si,cc-pvdz,1,kpoint,kpoint,111,-7.2563269271566755,0.000430291061488397,52,0.0016,10,111,8507,12618152369,2289,1510.8426627513963,31.28539993962687,1479.5572628117695,kpoint
390,Si,cc-pvdz,1,kpoint,kpoint,130,-7.256393905481719,0.00036331273644485407,52,0.0016,10,130,9054,13788237006,2291,1551.2019463425645,31.28539993962687,1519.9165464029377,kpoint
391,Si,cc-pvdz,1,kpoint,kpoint,150,-7.256757218218163,8.881784197001252e-16,52,0.0016,10,150,9611,14901932388,2290,1579.3342391490066,31.28539993962687,1548.0488392093798,kpoint
392,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,15,-7.207454269895952,0.04930338883754981,52,0.0016,10,15,3479,1626794316,693,476.29683941750505,31.286589861717,445.0102495557881,supercell_cmplx_scf
393,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,34,-7.225958960363225,0.030798698370277044,52,0.0016,10,34,4898,4533740638,1223,942.8398080588174,31.286589861717,911.5532181971004,supercell_cmplx_scf
394,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,53,-7.232069173293577,0.024688485439924968,52,0.0016,10,53,5925,6715910475,1225,1154.5600554678326,31.286589861717,1123.2734656061157,supercell_cmplx_scf
395,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,72,-7.252344312187617,0.0044133465458848775,52,0.0016,10,72,6907,9094647203,1233,1341.2088496516371,31.286589861717,1309.9222597899202,supercell_cmplx_scf
396,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,92,-7.255850421003368,0.000907237730134014,52,0.0016,10,92,7913,10997099663,1234,1415.5879407150924,31.286589861717,1384.3013508533754,supercell_cmplx_scf
397,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,111,-7.25632738131683,0.00043027741667156505,52,0.0016,10,111,8507,12323554959,2289,1475.5694015361437,31.286589861717,1444.2828116744265,supercell_cmplx_scf
398,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,130,-7.256394349905262,0.00036330882823953914,52,0.0016,10,130,9054,13465154070,2291,1514.8538785301166,31.286589861717,1483.5672886683997,supercell_cmplx_scf
399,Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,150,-7.256757658733502,0.0,52,0.0016,10,150,9611,14555205952,2290,1542.5870936463064,31.286589861717,1511.3005037845894,supercell_cmplx_scf
400,Si,cc-pvdz,2,kpoint,kpoint,15,-7.426315950439477,0.0438488473106462,52,0.0016,10,15,6978,24628837044,1472,3595.116810795989,64.26412982049652,3530.852680975492,kpoint
401,Si,cc-pvdz,2,kpoint,kpoint,34,-7.4429707754215375,0.02719402232858581,52,0.0016,10,34,10264,56842668368,2729,5641.02312097085,64.26412982049652,5576.758991150354,kpoint
402,Si,cc-pvdz,2,kpoint,kpoint,53,-7.451733614024952,0.018431183725171607,52,0.0016,10,53,12319,81666531485,2732,6752.564030240591,64.26412982049652,6688.299900420095,kpoint
403,Si,cc-pvdz,2,kpoint,kpoint,72,-7.465328718565155,0.0048360791849679785,52,0.0016,10,72,14220,106309871820,2734,7615.072841941291,64.26412982049652,7550.808712120795,kpoint
404,Si,cc-pvdz,2,kpoint,kpoint,92,-7.469962292377818,0.00020250537230559473,52,0.0016,10,92,16225,128596007650,2733,8073.146705171976,64.26412982049652,8008.882575351479,kpoint
405,Si,cc-pvdz,2,kpoint,kpoint,111,-7.470084346221865,8.04515282579743e-05,52,0.0016,10,111,18107,148847398438,2734,8373.264578246642,64.26412982049652,8309.000448426146,kpoint
406,Si,cc-pvdz,2,kpoint,kpoint,130,-7.469982968650704,0.00018182909941888425,52,0.0016,10,130,19285,162405387620,5236,8577.89746038921,64.26412982049652,8513.633330568713,kpoint
407,Si,cc-pvdz,2,kpoint,kpoint,150,-7.470164797750124,8.881784197001252e-16,52,0.0016,10,150,20393,174225596986,5235,8702.236874195865,64.26412982049652,8637.972744375369,kpoint
408,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,30,-14.813064013105947,0.1272655773162903,104,0.0016,10,30,9521,55070863587,2592,5891.683591786183,64.50204501287341,5827.1815467733095,supercell_cmplx_scf
409,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,68,-14.871420857523225,0.068908732899013,104,0.0016,10,68,13478,131216861574,2603,9916.63399066138,64.50204501287341,9852.131945648507,supercell_cmplx_scf
410,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,107,-14.901180029204045,0.03914956121819202,104,0.0016,10,107,17299,209625147539,2606,12343.049963386526,64.50204501287341,12278.547918373652,supercell_cmplx_scf
411,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,145,-14.912078896426964,0.02825069399527358,104,0.0016,10,145,19564,261565162952,4975,13618.282721893618,64.50204501287341,13553.780676880744,supercell_cmplx_scf
412,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,184,-14.934521628299256,0.005807962122981181,104,0.0016,10,184,21649,322483071020,4974,15172.91986440977,64.50204501287341,15108.417819396896,supercell_cmplx_scf
413,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,222,-14.937550626955137,0.0027789634671009367,104,0.0016,10,222,23449,370109261216,4975,16077.026157673276,64.50204501287341,16012.5241126604,supercell_cmplx_scf
414,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,261,-14.940233077126507,9.651329573046041e-05,104,0.0016,10,261,25488,415541696400,4980,16606.53137662384,64.50204501287341,16542.029331610967,supercell_cmplx_scf
415,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,300,-14.940329590422238,0.0,104,0.0016,10,300,27367,454077971124,4979,16900.647559491612,64.50204501287341,16836.14551447874,supercell_cmplx_scf
416,Si,cc-pvdz,4,kpoint,kpoint,15,-7.583681392611151,0.038785015128954825,52,0.0016,10,15,13613,206799479999,2833,15473.754028345857,130.81592333113187,15342.938105014724,kpoint
417,Si,cc-pvdz,4,kpoint,kpoint,34,-7.600139959273066,0.022326448467040017,52,0.0016,10,34,20192,458631920832,5342,23135.827122039675,130.81592333113187,23005.011198708544,kpoint
418,Si,cc-pvdz,4,kpoint,kpoint,53,-7.6089988045502315,0.013467603189874389,52,0.0016,10,53,24276,660090415320,5344,27696.596343379413,130.81592333113187,27565.78042004828,kpoint
419,Si,cc-pvdz,4,kpoint,kpoint,72,-7.618171466372857,0.004294941367248839,52,0.0016,10,72,28052,854483612504,5346,31027.016158914103,130.81592333113187,30896.20023558297,kpoint
420,Si,cc-pvdz,4,kpoint,kpoint,92,-7.6227641318321,0.00029772409199413374,52,0.0016,10,92,32028,1034181077340,5345,32890.22706351147,130.81592333113187,32759.41114018033,kpoint
421,Si,cc-pvdz,4,kpoint,kpoint,111,-7.6226592877717785,0.00019288003167261536,52,0.0016,10,111,35836,1201650530168,5345,34155.351485400315,130.81592333113187,34024.535562069184,kpoint
422,Si,cc-pvdz,4,kpoint,kpoint,130,-7.622393442142653,7.296559745295639e-05,52,0.0016,10,130,38160,1309719659040,10342,34959.89203333223,130.81592333113187,34829.0761100011,kpoint
423,Si,cc-pvdz,4,kpoint,kpoint,150,-7.622466407740106,0.0,52,0.0016,10,150,40370,1405029325260,10339,35450.85748568969,130.81592333113187,35320.04156235856,kpoint
424,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,60,-30.167999115991538,0.32186619248096804,208,0.0016,10,60,25924,902713732580,5592,35468.934069314506,132.60532334693667,35336.32874596757,supercell_cmplx_scf
425,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,137,-30.32040876884244,0.16945653963006535,208,0.0016,10,137,39639,2202437497932,10849,56595.38292829871,132.60532334693667,56462.77760495177,supercell_cmplx_scf
426,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,214,-30.40709916346254,0.08276614500996615,208,0.0016,10,214,47585,3652985151545,10848,78194.81149001891,132.60532334693667,78062.20616667197,supercell_cmplx_scf
427,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,291,-30.4446570141138,0.0452082943587051,208,0.0016,10,291,55023,4910468430252,10854,90903.11390267612,132.60532334693667,90770.50857932918,supercell_cmplx_scf
428,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,368,-30.47429481964341,0.015570488829094842,208,0.0016,10,368,62503,6258475329897,10852,101992.39364458049,132.60532334693667,101859.78832123354,supercell_cmplx_scf
429,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,445,-30.48377447019449,0.006090838278016264,208,0.0016,10,445,69923,7438741014096,10852,108362.61794693265,132.60532334693667,108230.0126235857,supercell_cmplx_scf
430,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,522,-30.488328993323673,0.0015363151488330118,208,0.0016,10,522,76112,8355431964992,21351,111819.06988151312,132.60532334693667,111686.4645581662,supercell_cmplx_scf
431,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,600,-30.48986530847251,3.552713678800501e-15,208,0.0016,10,600,80199,8949789921618,21348,113669.51089904131,132.60532334693667,113536.90557569436,supercell_cmplx_scf
432,Si,cc-pvdz,6,kpoint,kpoint,15,-7.613839902845639,0.04037676805232415,52,0.0016,10,15,20795,2585002993240,5451,126619.9769623966,229.82570280623557,126390.15125959038,kpoint
433,Si,cc-pvdz,6,kpoint,kpoint,34,-7.632877269137782,0.0213394017601809,52,0.0016,10,34,29627,5477044446939,5458,188303.63053499567,229.82570280623557,188073.80483218943,kpoint
434,Si,cc-pvdz,6,kpoint,kpoint,53,-7.642628362064008,0.011588308833954564,52,0.0016,10,53,37563,8388673960770,10452,227474.7252011349,229.82570280623557,227244.89949832865,kpoint
435,Si,cc-pvdz,6,kpoint,kpoint,72,-7.650094095035999,0.004122575861964073,52,0.0016,10,72,42336,10436145922944,10452,251090.5826677811,229.82570280623557,250860.7569649749,kpoint
436,Si,cc-pvdz,6,kpoint,kpoint,92,-7.654609974704643,0.0003933038066801231,52,0.0016,10,92,47095,12301248426445,10453,266056.8788962749,229.82570280623557,265827.0531934687,kpoint
437,Si,cc-pvdz,6,kpoint,kpoint,111,-7.654425293600538,0.00020862270257548943,52,0.0016,10,111,51350,13924572362350,10455,276211.3513949699,229.82570280623557,275981.5256921637,kpoint
438,Si,cc-pvdz,6,kpoint,kpoint,130,-7.654156641111779,6.00297861836907e-05,52,0.0016,10,130,55617,15427154749617,10457,282538.9857429699,229.82570280623557,282309.16004016367,kpoint
439,Si,cc-pvdz,6,kpoint,kpoint,150,-7.654216670897963,0.0,52,0.0016,10,150,60118,16903612760672,10452,286401.3859631058,229.82570280623557,286171.56026029954,kpoint
440,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,90,-45.372352053358625,0.5529481561476146,312,0.0016,10,90,49122,8524359940608,11980,176760.75311654923,224.6140990963084,176536.13901745292,supercell_cmplx_scf
441,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,205,-45.63565879218662,0.289641417319622,312,0.0016,10,205,74054,21771920062130,11986,299466.54642626474,224.6140990963084,299241.9323271684,supercell_cmplx_scf
442,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,321,-45.79766037753251,0.12763983197373108,312,0.0016,10,321,91283,33976069617889,23507,379125.7989698412,224.6140990963084,378901.1848707448,supercell_cmplx_scf
443,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,437,-45.86097382502222,0.06432638448401917,312,0.0016,10,437,104095,44417269358725,23505,434632.3933566136,224.6140990963084,434407.7792575173,supercell_cmplx_scf
444,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,552,-45.900087779252914,0.02521243025332609,312,0.0016,10,552,116493,53976787147686,23511,471962.2972939473,224.6140990963084,471737.683194851,supercell_cmplx_scf
445,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,668,-45.915356571573035,0.009943637933204741,312,0.0016,10,668,129101,62976003440049,23508,496873.2257211819,224.6140990963084,496648.6116220856,supercell_cmplx_scf
446,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,784,-45.92357252158636,0.0017276879198817596,312,0.0016,10,784,141571,71612784437171,23510,515248.0601970595,224.6140990963084,515023.4460979632,supercell_cmplx_scf
447,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,900,-45.92530020950623,7.105427357601002e-15,312,0.0016,10,900,154178,79563649869334,23508,525644.8273126562,224.6140990963084,525420.2132135599,supercell_cmplx_scf
448,Si,cc-pvdz,8,kpoint,kpoint,15,-7.664505002624755,0.036245713592107265,52,0.0016,10,15,26906,2274203981676,5554,86095.48587661548,267.9793275977682,85827.50654901771,kpoint
449,Si,cc-pvdz,8,kpoint,kpoint,34,-7.681268455711229,0.019482260505633064,52,0.0016,10,34,40016,4647292333664,10551,118295.0090191668,267.9793275977682,118027.02969156904,kpoint
450,Si,cc-pvdz,8,kpoint,kpoint,53,-7.690110816024598,0.010639900192264129,52,0.0016,10,53,48164,6487028207852,10555,137190.2802090466,267.9793275977682,136922.30088144884,kpoint
451,Si,cc-pvdz,8,kpoint,kpoint,72,-7.696859553718946,0.0038911624979158788,52,0.0016,10,72,55710,8262207036720,10558,151064.7089086881,267.9793275977682,150796.72958109033,kpoint
452,Si,cc-pvdz,8,kpoint,kpoint,92,-7.701370061237658,0.0006193450207963025,52,0.0016,10,92,63657,9976320584010,10556,159633.60975364756,267.9793275977682,159365.6304260498,kpoint
453,Si,cc-pvdz,8,kpoint,kpoint,111,-7.701072066715729,0.00032135049886683476,52,0.0016,10,111,71261,11518517799233,10555,164643.57611904063,267.9793275977682,164375.59679144286,kpoint
454,Si,cc-pvdz,8,kpoint,kpoint,130,-7.700719098439013,3.161777784921327e-05,52,0.0016,10,130,75908,12509141582140,20544,167857.23443714206,267.9793275977682,167589.2551095443,kpoint
455,Si,cc-pvdz,8,kpoint,kpoint,150,-7.700750716216861,8.881784197001252e-16,52,0.0016,10,150,80329,13381475448401,20543,169680.42583465058,267.9793275977682,169412.4465070528,kpoint
456,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,120,-60.95371993708028,0.6522861490541061,416,0.0016,10,120,76368,36736481522112,12085,489988.905590376,292.61379066801027,489696.2917997079,supercell_cmplx_scf
457,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,274,-61.25919219899295,0.3468138871414368,416,0.0016,10,274,109986,85777771569438,23616,794396.746739959,292.61379066801027,794104.132949291,supercell_cmplx_scf
458,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,428,-61.43149210530587,0.17451398082851455,416,0.0016,10,428,139456,136792757029824,23615,999139.2129836146,292.61379066801027,998846.5991929468,supercell_cmplx_scf
459,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,582,-61.52699695907499,0.07900912705939334,416,0.0016,10,582,165453,183890621202489,46660,1132100.6479336163,292.61379066801027,1131808.0341429482,supercell_cmplx_scf
460,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,737,-61.57708897799901,0.028917108135374292,416,0.0016,10,737,182052,219768337278360,46656,1229616.7583342362,292.61379066801027,1229324.144543568,supercell_cmplx_scf
461,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,891,-61.594530772953846,0.01147531318054007,416,0.0016,10,891,197059,250092575892712,46654,1292720.4839731394,292.61379066801027,1292427.8701824711,supercell_cmplx_scf
462,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1045,-61.602979726987684,0.003026359146701907,416,0.0016,10,1045,211905,277934308537770,46661,1335983.3973471655,292.61379066801027,1335690.7835564977,supercell_cmplx_scf
463,Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1200,-61.60600608613441,2.1316282072803006e-14,416,0.0016,10,1200,226728,302389331727960,46663,1358505.539465871,292.61379066801027,1358212.9256752029,supercell_cmplx_scf
464,Si,cc-pvdz,9,kpoint,kpoint,15,-7.623528802515831,0.04183398331263355,52,0.0016,10,15,31948,10355178821764,6384,330152.07570470264,339.8901200762232,329812.1855846264,kpoint
465,Si,cc-pvdz,9,kpoint,kpoint,34,-7.644069697925142,0.02129308790332285,52,0.0016,10,34,47532,21223146705684,12148,454803.49404580914,339.8901200762232,454463.6039257329,kpoint
466,Si,cc-pvdz,9,kpoint,kpoint,53,-7.654498607120968,0.010864178707496563,52,0.0016,10,53,57175,29945412310550,12140,533487.4770009626,339.8901200762232,533147.5868808863,kpoint
467,Si,cc-pvdz,9,kpoint,kpoint,72,-7.661169541613431,0.0041932442150338645,52,0.0016,10,72,66849,38239112716290,12153,582657.0381572925,339.8901200762232,582317.1480372163,kpoint
468,Si,cc-pvdz,9,kpoint,kpoint,92,-7.665789769447368,0.00042698361890369796,52,0.0016,10,92,76830,46589230967370,12153,617667.5901623525,339.8901200762232,617327.7000422763,kpoint
469,Si,cc-pvdz,9,kpoint,kpoint,111,-7.665591389108063,0.00022860327959861593,52,0.0016,10,111,84732,52958644136196,23672,636633.525557239,339.8901200762232,636293.6354371627,kpoint
470,Si,cc-pvdz,9,kpoint,kpoint,130,-7.665311246179435,5.1539649029486156e-05,52,0.0016,10,130,90211,57553740788236,23676,649851.5582098191,339.8901200762232,649511.6680897429,kpoint
471,Si,cc-pvdz,9,kpoint,kpoint,150,-7.665362785828464,8.881784197001252e-16,52,0.0016,10,150,95599,61681424289268,23672,657205.4392884496,339.8901200762232,656865.5491683733,kpoint
472,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,135,-68.01557408495843,0.9726909312689287,468,0.0016,10,135,90086,42229145502542,23662,477479.9011029855,354.40093427361614,477125.5001687119,supercell_cmplx_scf
473,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,308,-68.43740942142772,0.5508555947996427,468,0.0016,10,308,132522,108517550799762,23668,834088.4494880215,354.40093427361614,833734.0485537479,supercell_cmplx_scf
474,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,482,-68.6875686922239,0.3006963240034537,468,0.0016,10,482,168913,180091471468310,46706,1086000.8784789904,354.40093427361614,1085646.4775447168,supercell_cmplx_scf
475,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,655,-68.8596214604839,0.12864355574346575,468,0.0016,10,655,191480,240103379400360,46712,1277247.2005678648,354.40093427361614,1276892.7996335912,supercell_cmplx_scf
476,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,829,-68.93137993013568,0.056885086091682524,468,0.0016,10,829,212675,290345145216400,46711,1390587.2171027102,354.40093427361614,1390232.8161684363,supercell_cmplx_scf
477,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1002,-68.97233156844392,0.015933447783439192,468,0.0016,10,1002,233699,339514782878069,46711,1479796.3103648731,354.40093427361614,1479441.9094305995,supercell_cmplx_scf
478,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1176,-68.98414587150202,0.00411914472533681,468,0.0016,10,1176,254732,383429084234760,46714,1533210.032587394,354.40093427361614,1532855.6316531205,supercell_cmplx_scf
479,Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1350,-68.98826501622737,1.4210854715202004e-14,468,0.0016,10,1350,275827,422824103169096,46715,1561431.9650895798,354.40093427361614,1561077.5641553062,supercell_cmplx_scf
480,Si,cc-pvdz,12,kpoint,kpoint,15,-7.707399326727405,0.03681866869507644,52,0.0016,10,15,44295,28277480753385,12305,650258.6153223803,482.8036398018687,649775.8116825784,kpoint
481,Si,cc-pvdz,12,kpoint,kpoint,34,-7.726734834724538,0.017483160697943312,52,0.0016,10,34,61899,54986688469911,12308,904844.6816481604,482.8036398018687,904361.8780083584,kpoint
482,Si,cc-pvdz,12,kpoint,kpoint,53,-7.735589420834176,0.008628574588304794,52,0.0016,10,53,78891,82385437320609,12311,1063709.641472419,482.8036398018687,1063226.837832617,kpoint
483,Si,cc-pvdz,12,kpoint,kpoint,72,-7.740828620963166,0.0033893744593154196,52,0.0016,10,72,90369,102961316304342,23832,1160525.5737661663,482.8036398018687,1160042.7701263644,kpoint
484,Si,cc-pvdz,12,kpoint,kpoint,92,-7.744940124741112,0.0007221293186310263,52,0.0016,10,92,99885,120468288765180,23835,1228492.6789802292,482.8036398018687,1228009.8753404273,kpoint
485,Si,cc-pvdz,12,kpoint,kpoint,111,-7.744557548450857,0.0003395530283754056,52,0.0016,10,111,108405,135008300088090,23835,1268560.72272744,482.8036398018687,1268077.919087638,kpoint
486,Si,cc-pvdz,12,kpoint,kpoint,130,-7.744205802922391,1.2192500090435487e-05,52,0.0016,10,130,116875,148451876100000,23835,1293791.1376553625,482.8036398018687,1293308.3340155603,kpoint
487,Si,cc-pvdz,12,kpoint,kpoint,150,-7.744217995422481,0.0,52,0.0016,10,150,125843,161634973978397,23835,1308297.103956296,482.8036398018687,1307814.300316494,kpoint
488,Si,cc-pvdz,18,kpoint,kpoint,15,-7.728231758109118,0.03740720409259257,52,0.0016,10,15,63491,109298683375118,12623,1753488.2845236205,738.8690374258116,1752749.415486195,kpoint
489,Si,cc-pvdz,18,kpoint,kpoint,34,-7.748961970543094,0.016676991658616025,52,0.0016,10,34,94585,226380969077925,24149,2437910.467820564,738.8690374258116,2437171.5987831377,kpoint
490,Si,cc-pvdz,18,kpoint,kpoint,53,-7.757950507887148,0.007688454314562776,52,0.0016,10,53,113970,321872301424590,24149,2876690.654944048,738.8690374258116,2875951.7859066217,kpoint
491,Si,cc-pvdz,18,kpoint,kpoint,72,-7.762467079103423,0.003171883098286976,52,0.0016,10,72,133066,409426970776928,24152,3134075.480318126,738.8690374258116,3133336.6112807,kpoint
492,Si,cc-pvdz,18,kpoint,kpoint,92,-7.76641728016021,0.0007783179584999189,52,0.0016,10,92,153166,498581656937910,24152,3315690.854261783,738.8690374258116,3314951.9852243573,kpoint
493,Si,cc-pvdz,18,kpoint,kpoint,111,-7.765992715803104,0.0003537536013933362,52,0.0016,10,111,168938,568209148601864,47191,3425949.674069756,738.8690374258116,3425210.8050323306,kpoint
494,Si,cc-pvdz,18,kpoint,kpoint,130,-7.765636985825011,1.9763766996305776e-06,52,0.0016,10,130,179701,616422156069786,47194,3494039.8337308387,738.8690374258116,3493300.964693413,kpoint
495,Si,cc-pvdz,18,kpoint,kpoint,150,-7.76563896220171,0.0,52,0.0016,10,150,190650,661549947890700,47194,3534483.312524378,738.8690374258116,3533744.443486952,kpoint
496,Si,cc-pvdz,27,kpoint,kpoint,15,-7.72866226514832,0.0383430817993915,52,0.0016,10,15,97191,394589407916430,24614,4135418.613294714,1027.6843721912169,4134390.928922523,kpoint
497,Si,cc-pvdz,27,kpoint,kpoint,34,-7.750104672080916,0.016900674866795917,52,0.0016,10,34,140468,778714428687100,24620,5646780.78785401,1027.6843721912169,5645753.103481819,kpoint
498,Si,cc-pvdz,27,kpoint,kpoint,53,-7.759189813776368,0.007815533171343425,52,0.0016,10,53,176427,1146083933329758,47661,6616852.909547262,1027.6843721912169,6615825.225175071,kpoint
499,Si,cc-pvdz,27,kpoint,kpoint,72,-7.7637290356185265,0.0032763113291851553,52,0.0016,10,72,199474,1407535497586438,47662,7187422.344711458,1027.6843721912169,7186394.660339267,kpoint
500,Si,cc-pvdz,27,kpoint,kpoint,92,-7.767791579619399,0.0007862326716869816,52,0.0016,10,92,222121,1659478548166493,47665,7609955.694924555,1027.6843721912169,7608928.0105523635,kpoint
501,Si,cc-pvdz,27,kpoint,kpoint,111,-7.767361293318085,0.0003559463703730614,52,0.0016,10,111,243517,1879550961366420,47664,7861853.128315426,1027.6843721912169,7860825.443943235,kpoint
502,Si,cc-pvdz,27,kpoint,kpoint,130,-7.767002884493276,2.4624544359141964e-06,52,0.0016,10,130,264955,2085630160261675,47665,8017985.832893369,1027.6843721912169,8016958.1485211775,kpoint
503,Si,cc-pvdz,27,kpoint,kpoint,150,-7.7670053469477125,8.881784197001252e-16,52,0.0016,10,150,287878,2292021026764998,47666,8109801.537039416,1027.6843721912169,8108773.852667225,kpoint
504,Si,cc-pvtz,1,kpoint,kpoint,20,-7.259679317298014,0.08190518037319894,116,0.0016,10,20,8984,64654991088,1428,7330.479908664849,162.54374599134263,7167.936162673506,kpoint
505,Si,cc-pvtz,1,kpoint,kpoint,45,-7.3078342797109475,0.03375021796026534,116,0.0016,10,45,12400,159985221600,2616,13141.902908977658,162.54374599134263,12979.359162986317,kpoint
506,Si,cc-pvtz,1,kpoint,kpoint,71,-7.328982819376966,0.012601678294246632,116,0.0016,10,71,15562,253439432856,2619,16588.566604769567,162.54374599134263,16426.022858778226,kpoint
507,Si,cc-pvtz,1,kpoint,kpoint,97,-7.3322655694044006,0.009318928266812243,116,0.0016,10,97,18273,327106069380,4988,18233.86961079573,162.54374599134263,18071.32586480439,kpoint
508,Si,cc-pvtz,1,kpoint,kpoint,122,-7.337691031525641,0.0038934661455716224,116,0.0016,10,122,19916,385508375772,4988,19716.589392003083,162.54374599134263,19554.045646011746,kpoint
509,Si,cc-pvtz,1,kpoint,kpoint,148,-7.341058604138612,0.0005258935326004632,116,0.0016,10,148,21709,444344284054,4991,20848.742869124184,162.54374599134263,20686.199123132843,kpoint
510,Si,cc-pvtz,1,kpoint,kpoint,174,-7.341163778073853,0.00042071959735956455,116,0.0016,10,174,23300,492922148100,4991,21548.771377699715,162.54374599134263,21386.22763170837,kpoint
511,Si,cc-pvtz,1,kpoint,kpoint,200,-7.341584497671212,8.881784197001252e-16,116,0.0016,10,200,24904,539428683992,4991,22063.02315420152,162.54374599134263,21900.479408210176,kpoint
512,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,20,-7.259679387118099,0.08190515975878654,116,0.0016,10,20,8984,63681628592,1428,7220.121787132754,163.29040114074706,7056.831385992007,supercell_cmplx_scf
513,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,45,-7.307834350214822,0.033750196662063026,116,0.0016,10,45,12400,157422774000,2616,12931.412151753211,163.29040114074706,12768.121750612465,supercell_cmplx_scf
514,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,71,-7.328982885163735,0.012601661713150136,116,0.0016,10,71,15562,249333741520,2619,16319.834082438128,163.29040114074706,16156.54368129738,supercell_cmplx_scf
515,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,97,-7.332265631905615,0.009318914971269798,116,0.0016,10,97,18273,321643794582,4988,17929.386441521412,163.29040114074706,17766.096040380664,supercell_cmplx_scf
516,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,122,-7.3376910884242985,0.0038934584525867066,116,0.0016,10,122,19916,379024204156,4988,19384.96059306428,163.29040114074706,19221.670191923527,supercell_cmplx_scf
517,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,148,-7.341058654951901,0.0005258919249842009,116,0.0016,10,148,21709,436898987123,4991,20499.40787690665,163.29040114074706,20336.117475765903,supercell_cmplx_scf
518,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,174,-7.341163827972698,0.00042071890418693414,116,0.0016,10,174,23300,484538179000,4991,21182.25448084561,163.29040114074706,21018.964079704863,supercell_cmplx_scf
519,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,200,-7.341584546876885,0.0,116,0.0016,10,200,24904,530171941904,4991,21684.41589513548,163.29040114074706,21521.12549399473,supercell_cmplx_scf
520,Si,cc-pvtz,2,kpoint,kpoint,20,-7.471859980207413,0.07098699755867699,116,0.0016,10,20,18122,863304915122,3117,48524.178539545945,347.12094983753013,48177.05758970841,kpoint
521,Si,cc-pvtz,2,kpoint,kpoint,45,-7.516065792077694,0.026781185688395936,116,0.0016,10,45,25826,1963976624914,5881,77460.31752519458,347.12094983753013,77113.19657535705,kpoint
522,Si,cc-pvtz,2,kpoint,kpoint,71,-7.530563226156791,0.012283751609299287,116,0.0016,10,71,32111,2997939218472,5883,95097.49909747898,347.12094983753013,94750.37814764146,kpoint
523,Si,cc-pvtz,2,kpoint,kpoint,97,-7.53449803552815,0.008348942237939916,116,0.0016,10,97,38424,3934425979512,5884,104298.7030080932,347.12094983753013,103951.58205825568,kpoint
524,Si,cc-pvtz,2,kpoint,kpoint,122,-7.5405791602787335,0.002267817487356716,116,0.0016,10,122,42411,4676031548349,11385,112304.9821714371,347.12094983753013,111957.86122159958,kpoint
525,Si,cc-pvtz,2,kpoint,kpoint,148,-7.542468483207159,0.0003784945589311306,116,0.0016,10,148,45923,5329458108458,11388,118209.6430580306,347.12094983753013,117862.52210819308,kpoint
526,Si,cc-pvtz,2,kpoint,kpoint,174,-7.542567998674987,0.00027897909110308206,116,0.0016,10,174,49104,5886898937568,11389,122115.224644422,347.12094983753013,121768.10369458448,kpoint
527,Si,cc-pvtz,2,kpoint,kpoint,200,-7.5428469777660885,1.7763568394002505e-15,116,0.0016,10,200,52268,6409863861564,11387,124914.54993270386,347.12094983753013,124567.42898286632,kpoint
528,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,40,-14.923422636545663,0.16227159650267886,232,0.0016,10,40,24146,1869926991336,5620,78882.2987726223,341.02980917750006,78541.26896344479,supercell_cmplx_scf
529,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,91,-14.97996341448394,0.10573081856440147,232,0.0016,10,91,36433,4388080436644,5625,122681.69020542748,341.02980917750006,122340.66039624998,supercell_cmplx_scf
530,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,142,-15.030739933929665,0.054954299118676886,232,0.0016,10,142,44004,6959739394068,10876,161101.99761786227,341.02980917750006,160760.96780868477,supercell_cmplx_scf
531,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,194,-15.040647625424784,0.04504660762355783,232,0.0016,10,194,50467,8870844646451,10877,179043.10046048815,341.02980917750006,178702.07065131064,supercell_cmplx_scf
532,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,245,-15.078480838973938,0.0072133940744034675,232,0.0016,10,245,56691,11353859528166,10877,203999.68825890892,341.02980917750006,203658.65844973145,supercell_cmplx_scf
533,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,297,-15.080650148261688,0.005044084786653968,232,0.0016,10,297,62977,13457970274384,10878,217669.56038175916,341.02980917750006,217328.53057258163,supercell_cmplx_scf
534,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,348,-15.085331139958399,0.0003630930899429785,232,0.0016,10,348,68945,15392593823350,10879,227409.77981674368,341.02980917750006,227068.75000756615,supercell_cmplx_scf
535,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,400,-15.085694233048361,1.9539925233402755e-14,232,0.0016,10,400,74896,17149761575168,21373,233238.1394969508,341.02980917750006,232897.10968777328,supercell_cmplx_scf
536,Si,cc-pvtz,4,kpoint,kpoint,20,-7.612180909171349,0.05831001437736649,120,0.0016,10,20,37182,7617538991670,6132,208680.5842305077,706.8840211533177,207973.7002093544,kpoint
537,Si,cc-pvtz,4,kpoint,kpoint,45,-7.6536635156210915,0.01682740792762427,120,0.0016,10,45,52839,16821812256903,11639,324278.60563361226,706.8840211533177,323571.72161245893,kpoint
538,Si,cc-pvtz,4,kpoint,kpoint,71,-7.662862373479912,0.007628550068803364,120,0.0016,10,71,66313,25651409248868,11645,394014.9118428447,706.8840211533177,393308.02782169136,kpoint
539,Si,cc-pvtz,4,kpoint,kpoint,97,-7.6651004226000055,0.005390500948710297,120,0.0016,10,97,79573,33817969341741,22653,432894.33193347,706.8840211533177,432187.4479123167,kpoint
540,Si,cc-pvtz,4,kpoint,kpoint,122,-7.669740560456823,0.0007503630918925808,120,0.0016,10,122,86822,39616760435258,22653,464781.97618276346,706.8840211533177,464075.0921616101,kpoint
541,Si,cc-pvtz,4,kpoint,kpoint,148,-7.670623666466525,0.00013274291780884795,120,0.0016,10,148,94161,45312602837301,22656,490171.4960614318,706.8840211533177,489464.6120402785,kpoint
542,Si,cc-pvtz,4,kpoint,kpoint,174,-7.670460935606348,2.9987942367526443e-05,120,0.0016,10,174,100886,50166862609022,22656,506507.8064588187,706.8840211533177,505800.9224376654,kpoint
543,Si,cc-pvtz,4,kpoint,kpoint,200,-7.670490923548707,8.881784197001252e-15,120,0.0016,10,200,107620,54812367514240,22656,518782.9312352499,706.8840211533177,518076.0472140966,kpoint
544,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,80,-30.262211781616603,0.4197526270525138,464,0.0016,10,80,68887,36254662262182,12133,536076.4107402748,733.3755089944204,535343.0352312804,supercell_cmplx_scf
545,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,182,-30.464429453265005,0.21753495540411194,464,0.0016,10,182,101160,84318977481120,23656,849017.4491702719,733.3755089944204,848284.0736612774,supercell_cmplx_scf
546,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,285,-30.572168064711153,0.10979634395796367,464,0.0016,10,285,125859,145202365362840,23664,1175139.757878202,733.3755089944204,1174406.3823692077,supercell_cmplx_scf
547,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,388,-30.62160594649515,0.06035846217396568,464,0.0016,10,388,150356,205008009926784,23665,1388833.4623764171,733.3755089944204,1388100.0868674228,supercell_cmplx_scf
548,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,491,-30.66011333006654,0.021851078602576735,464,0.0016,10,491,168919,261506352381097,46699,1576898.887034771,733.3755089944204,1576165.5115257767,supercell_cmplx_scf
549,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,594,-30.67177623706935,0.01018817159976848,464,0.0016,10,594,182651,304530247862890,46703,1698276.8406476858,733.3755089944204,1697543.4651386917,supercell_cmplx_scf
550,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,697,-30.6796654695303,0.002298939138817957,464,0.0016,10,697,195314,339658851333382,46706,1771371.5597751536,733.3755089944204,1770638.1842661593,supercell_cmplx_scf
551,Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,800,-30.681964408669167,4.973799150320701e-14,464,0.0016,10,800,207443,370104872794277,46705,1817297.8967683269,733.3755089944204,1816564.5212593323,supercell_cmplx_scf
552,Si,cc-pvtz,6,kpoint,kpoint,20,-7.660281370012148,0.05789942162965822,116,0.0016,10,20,52729,92894955189098,11864,1794496.8484819669,1403.4203787524898,1793093.4281032144,kpoint
553,Si,cc-pvtz,6,kpoint,kpoint,45,-7.700307792048751,0.017872999593055994,116,0.0016,10,45,79917,212547529632903,11872,2709049.837767829,1403.4203787524898,2707646.4173890767,kpoint
554,Si,cc-pvtz,6,kpoint,kpoint,71,-7.708027490412495,0.010153301229311573,116,0.0016,10,71,95887,303942094426652,22880,3228726.262035905,1403.4203787524898,3227322.8416571524,kpoint
555,Si,cc-pvtz,6,kpoint,kpoint,97,-7.7113985753361,0.006782216305706967,116,0.0016,10,97,109964,382982143385772,22882,3547546.541150471,1403.4203787524898,3546143.1207717187,kpoint
556,Si,cc-pvtz,6,kpoint,kpoint,122,-7.716892776806278,0.0012880148355289833,116,0.0016,10,122,123543,461412261195669,22882,3804267.905286353,1403.4203787524898,3802864.484907601,kpoint
557,Si,cc-pvtz,6,kpoint,kpoint,148,-7.718090439915158,9.035172664884072e-05,116,0.0016,10,148,137702,542185651430298,22882,4010586.407428818,1403.4203787524898,4009182.987050066,kpoint
558,Si,cc-pvtz,6,kpoint,kpoint,174,-7.718054363013007,0.00012642862879985728,116,0.0016,10,174,151933,618420676922049,22885,4146025.7405913775,1403.4203787524898,4144622.320212625,kpoint
559,Si,cc-pvtz,6,kpoint,kpoint,200,-7.718180791641791,1.5987211554602254e-14,116,0.0016,10,200,161848,674589638236296,44900,4245535.089061193,1403.4203787524898,4244131.668682441,kpoint
560,Si,cc-pvtz,8,kpoint,kpoint,20,-7.704200064566662,0.05808421398523134,116,0.0016,10,20,70926,82024293801636,12097,1177977.885767309,1431.3279146935822,1176546.5578526154,kpoint
561,Si,cc-pvtz,8,kpoint,kpoint,45,-7.746362704716538,0.01592157383535575,116,0.0016,10,45,101867,169825189538747,23107,1698121.2523199797,1431.3279146935822,1696689.924405286,kpoint
562,Si,cc-pvtz,8,kpoint,kpoint,71,-7.7529419258234995,0.009342352728394232,116,0.0016,10,71,127001,250175775467485,23111,2006495.636698308,1431.3279146935822,2005064.308783614,kpoint
563,Si,cc-pvtz,8,kpoint,kpoint,97,-7.755800039687884,0.006484238864009839,116,0.0016,10,97,152119,324251509766294,23113,2171194.1027424936,1431.3279146935822,2169762.7748278,kpoint
564,Si,cc-pvtz,8,kpoint,kpoint,122,-7.761252967795963,0.0010313107559305479,116,0.0016,10,122,168030,383946125999220,45127,2327467.1934704687,1431.3279146935822,2326035.865555776,kpoint
565,Si,cc-pvtz,8,kpoint,kpoint,148,-7.762323902413148,3.962386125433426e-05,116,0.0016,10,148,182010,435244036167570,45132,2435777.8947248217,1431.3279146935822,2434346.5668101283,kpoint
566,Si,cc-pvtz,8,kpoint,kpoint,174,-7.7622224050783695,6.187347352426542e-05,116,0.0016,10,174,194803,479442417247213,45127,2506922.5625110194,1431.3279146935822,2505491.234596326,kpoint
567,Si,cc-pvtz,8,kpoint,kpoint,200,-7.762284278551868,2.5757174171303632e-14,116,0.0016,10,200,207310,520827045805280,45127,2559018.245639608,1431.3279146935822,2557586.917724915,kpoint
568,Si,cc-pvtz,9,kpoint,kpoint,20,-7.671507628821224,0.057522159167981535,116,0.0016,10,20,85091,375268196819496,13753,4492191.259156011,1963.86957306158,4490227.38958295,kpoint
569,Si,cc-pvtz,9,kpoint,kpoint,45,-7.7120426828647375,0.01698710512446766,116,0.0016,10,45,120571,746153859691196,26300,6303556.248297533,1963.86957306158,6301592.378724472,kpoint
570,Si,cc-pvtz,9,kpoint,kpoint,71,-7.718944342602914,0.010085445386291525,116,0.0016,10,71,151949,1106149996557095,26307,7415087.524966341,1963.86957306158,7413123.65539328,kpoint
571,Si,cc-pvtz,9,kpoint,kpoint,97,-7.722354267768219,0.006675520220985831,116,0.0016,10,97,181866,1433285109416400,51393,8027515.996044232,1963.86957306158,8025552.12647117,kpoint
572,Si,cc-pvtz,9,kpoint,kpoint,122,-7.72777800833994,0.001251779649265039,116,0.0016,10,122,198728,1682562068456392,51392,8624067.31620604,1963.86957306158,8622103.446632978,kpoint
573,Si,cc-pvtz,9,kpoint,kpoint,148,-7.728965936637518,6.385135168684997e-05,116,0.0016,10,148,214452,1898811356580684,51395,9018863.734593747,1963.86957306158,9016899.865020685,kpoint
574,Si,cc-pvtz,9,kpoint,kpoint,174,-7.728905469423927,0.00012431856527772567,116,0.0016,10,174,230088,2099261986078128,51391,9293360.367144862,1963.86957306158,9291396.4975718,kpoint
575,Si,cc-pvtz,9,kpoint,kpoint,200,-7.729029787989124,8.08242361927114e-14,116,0.0016,10,200,246391,2293250878550330,51396,9480403.762453482,1963.86957306158,9478439.89288042,kpoint
576,Li,cc-pvdz,1,kpoint,kpoint,6,-11.117734366369412,0.02520991847509002,52,0.0016,10,6,2512,312759072,684,126.81998321789628,23.973986431928168,102.8459967859681,kpoint
577,Li,cc-pvdz,1,kpoint,kpoint,14,-11.128837148396347,0.014107136448155089,52,0.0016,10,14,3373,692716383,689,209.18827274932107,23.973986431928168,185.2142863173929,kpoint
578,Li,cc-pvdz,1,kpoint,kpoint,22,-11.132808544210391,0.01013574063411049,52,0.0016,10,22,4167,1091462310,689,266.7992565655849,23.973986431928168,242.82527013365677,kpoint
579,Li,cc-pvdz,1,kpoint,kpoint,30,-11.136476251163302,0.0064680336811999695,52,0.0016,10,30,4662,1365560406,1218,298.3585373547465,23.973986431928168,274.38455092281833,kpoint
580,Li,cc-pvdz,1,kpoint,kpoint,39,-11.140461649395576,0.0024826354489260183,52,0.0016,10,39,5176,1676728968,1221,329.96528889287464,23.973986431928168,305.9913024609465,kpoint
581,Li,cc-pvdz,1,kpoint,kpoint,47,-11.142382005958273,0.0005622788862282846,52,0.0016,10,47,5607,1912760766,1221,347.4802549398542,23.973986431928168,323.50626850792605,kpoint
582,Li,cc-pvdz,1,kpoint,kpoint,55,-11.142444175105064,0.0005001097394377041,52,0.0016,10,55,6014,2125479908,1221,359.9921534980168,23.973986431928168,336.01816706608867,kpoint
583,Li,cc-pvdz,1,kpoint,kpoint,64,-11.142944284844502,0.0,52,0.0016,10,64,6488,2352516360,1226,369.3360177874162,23.973986431928168,345.36203135548806,kpoint
584,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,6,-11.117734364489861,0.02520991289017438,52,0.0016,10,6,2512,347791424,686,141.0250406475226,23.971567096681447,117.05347355084112,supercell_cmplx_scf
585,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,14,-11.128837144157279,0.014107133222756474,52,0.0016,10,14,3373,1040449072,691,314.1984955295012,23.971567096681447,290.22692843281976,supercell_cmplx_scf
586,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,22,-11.132808538660633,0.010135738719402099,52,0.0016,10,22,4167,1716637320,691,419.6182364931825,23.971567096681447,395.64666939650107,supercell_cmplx_scf
587,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,30,-11.136476245549007,0.006468031831028398,52,0.0016,10,30,4662,2152948896,1218,470.3928081382893,23.971567096681447,446.4212410416078,supercell_cmplx_scf
588,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,39,-11.140461642187345,0.002482635192690097,52,0.0016,10,39,5176,2648357336,1221,521.1734836023685,23.971567096681447,497.201916505687,supercell_cmplx_scf
589,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,47,-11.142381998480946,0.0005622788990891081,52,0.0016,10,47,5607,3059156772,1223,555.7388190760291,23.971567096681447,531.7672519793476,supercell_cmplx_scf
590,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,55,-11.142444167630355,0.0005001097496801776,52,0.0016,10,55,6014,3410846114,1223,577.6948156039233,23.971567096681447,553.7232485072418,supercell_cmplx_scf
591,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,64,-11.142944277380035,0.0,52,0.0016,10,64,6488,3780083976,1228,593.4588916448762,23.971567096681447,569.4873245481947,supercell_cmplx_scf
592,Li,cc-pvdz,2,kpoint,kpoint,6,-10.991297184414405,0.0320348328960236,52,0.0016,10,6,4973,5543537371,849,1135.4508568978474,45.64798560287336,1089.802871294974,kpoint
593,Li,cc-pvdz,2,kpoint,kpoint,14,-11.010944527152576,0.012387490157852454,52,0.0016,10,14,6782,13929678658,1470,2092.104400942981,45.64798560287336,2046.456415340108,kpoint
594,Li,cc-pvdz,2,kpoint,kpoint,22,-11.013192866103449,0.010139151206979946,52,0.0016,10,22,8391,21283049874,1475,2583.5700424694755,45.64798560287336,2537.9220568666024,kpoint
595,Li,cc-pvdz,2,kpoint,kpoint,30,-11.015681752517843,0.0076502647925860146,52,0.0016,10,30,9797,27573754470,2722,2866.835523543008,45.64798560287336,2821.187537940135,kpoint
596,Li,cc-pvdz,2,kpoint,kpoint,39,-11.020807742881553,0.0025242744288753727,52,0.0016,10,39,10823,33470917579,2729,3150.068682777214,45.64798560287336,3104.4206971743406,kpoint
597,Li,cc-pvdz,2,kpoint,kpoint,47,-11.02277205339165,0.0005599639187785499,52,0.0016,10,47,11700,37638572400,2728,3276.7806462167896,45.64798560287336,3231.1326606139164,kpoint
598,Li,cc-pvdz,2,kpoint,kpoint,55,-11.022834045321725,0.000497971988703938,52,0.0016,10,55,12512,42055284352,2730,3423.685256693857,45.64798560287336,3378.037271090984,kpoint
599,Li,cc-pvdz,2,kpoint,kpoint,64,-11.023332017310429,0.0,52,0.0016,10,64,13425,46283345325,2734,3511.64406701692,45.64798560287336,3465.996081414047,kpoint
600,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,12,-21.993907584987543,0.05275658864578148,104,0.0016,10,12,6320,11670935440,1408,1880.9994334373496,45.48415441459225,1835.5152790227576,supercell_cmplx_scf
601,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,28,-22.011651633775323,0.0350125398580019,104,0.0016,10,28,9315,27144422325,2590,2968.2312462494237,45.48415441459225,2922.747091834831,supercell_cmplx_scf
602,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,45,-22.02702943246838,0.019634741164942682,104,0.0016,10,45,11198,44313576648,2593,4030.8474196442544,45.48415441459225,3985.363265229662,supercell_cmplx_scf
603,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,61,-22.032179543536056,0.01448463009726808,104,0.0016,10,61,12782,59005904496,2595,4702.152693979679,45.48415441459225,4656.668539565087,supercell_cmplx_scf
604,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,78,-22.039252833107717,0.007411340525607102,104,0.0016,10,78,14449,75881871096,2603,5349.341191444842,45.48415441459225,5303.85703703025,supercell_cmplx_scf
605,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,94,-22.040820110452923,0.005844063180401093,104,0.0016,10,94,16012,90264031288,2602,5742.079740003452,45.48415441459225,5696.59558558886,supercell_cmplx_scf
606,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,111,-22.04632473293923,0.00033944069409486133,104,0.0016,10,111,17559,103716149157,4972,6016.537735713716,45.48415441459225,5971.053581299124,supercell_cmplx_scf
607,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,128,-22.046664173633324,0.0,104,0.0016,10,128,18551,112488923066,4975,6176.501036780327,45.48415441459225,6131.016882365735,supercell_cmplx_scf
608,Li,cc-pvdz,4,kpoint,kpoint,6,-10.930283536870508,0.04154121977377301,56,0.0016,10,6,10318,34925676786,2849,3447.858118620717,88.4198659014358,3359.438252719281,kpoint
609,Li,cc-pvdz,4,kpoint,kpoint,14,-10.960164908307682,0.011659848336599055,56,0.0016,10,14,14246,91388716824,2854,6534.3094672716425,88.4198659014358,6445.889601370207,kpoint
610,Li,cc-pvdz,4,kpoint,kpoint,22,-10.9627457282088,0.009079028435481362,56,0.0016,10,22,17968,140209263168,2857,7948.351134029852,88.4198659014358,7859.931268128416,kpoint
611,Li,cc-pvdz,4,kpoint,kpoint,30,-10.965704691793572,0.006120064850708928,56,0.0016,10,30,20488,183111295120,5354,9103.651807477032,88.4198659014358,9015.231941575596,kpoint
612,Li,cc-pvdz,4,kpoint,kpoint,39,-10.970179749186638,0.0016450074576432883,56,0.0016,10,39,22848,223563978624,5357,9966.753423669676,88.4198659014358,9878.33355776824,kpoint
613,Li,cc-pvdz,4,kpoint,kpoint,47,-10.972161480198956,0.0003367235546747338,56,0.0016,10,47,24719,251728556714,5358,10372.935060262063,88.4198659014358,10284.515194360629,kpoint
614,Li,cc-pvdz,4,kpoint,kpoint,55,-10.971820380797459,4.37584682266845e-06,56,0.0016,10,55,26564,282334491132,5358,10826.062834989603,88.4198659014358,10737.642969088169,kpoint
615,Li,cc-pvdz,4,kpoint,kpoint,64,-10.971824756644281,0.0,56,0.0016,10,64,28627,312340379884,5361,11113.539273813683,88.4198659014358,11025.119407912249,kpoint
616,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,25,-43.720775088063824,0.14420410168619924,208,0.0016,10,25,17867,329202119316,2964,18767.700767478524,91.70703825334938,18675.99372922517,supercell_cmplx_scf
617,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,58,-43.79815087227218,0.06682831747784235,208,0.0016,10,58,25537,823443195311,5590,32844.59195016623,91.70703825334938,32752.884911912875,supercell_cmplx_scf
618,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,91,-43.82409855784405,0.04088063190597069,208,0.0016,10,91,31937,1366736154309,5599,43590.38102179016,91.70703825334938,43498.67398353681,supercell_cmplx_scf
619,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,124,-43.83667766175652,0.028301527993505715,208,0.0016,10,124,38129,1930211611510,10842,51564.35705742959,91.70703825334938,51472.65001917624,supercell_cmplx_scf
620,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,157,-43.84601443259738,0.018964757152645006,208,0.0016,10,157,41776,2360893145520,10848,57563.81676732205,91.70703825334938,57472.1097290687,supercell_cmplx_scf
621,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,190,-43.85387614133325,0.011103048416771344,208,0.0016,10,190,45237,2772994805568,10848,62438.91707213072,91.70703825334938,62347.210033877374,supercell_cmplx_scf
622,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,223,-43.85981480438273,0.005164385367294244,208,0.0016,10,223,48345,3085129890150,10849,65001.29209974266,91.70703825334938,64909.58506148931,supercell_cmplx_scf
623,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,256,-43.864979189750024,0.0,208,0.0016,10,256,51657,3375606475065,10851,66561.44403800083,91.70703825334938,66469.73699974747,supercell_cmplx_scf
624,Li,cc-pvdz,6,kpoint,kpoint,6,-10.986265264411154,0.0270967806461897,56,0.0016,10,6,14760,619876915560,2974,42777.87464960681,128.937857440196,42648.93679216662,kpoint
625,Li,cc-pvdz,6,kpoint,kpoint,14,-11.004329258500745,0.009032786556598893,56,0.0016,10,14,21633,1321810761369,5474,62237.571303394914,128.937857440196,62108.63344595472,kpoint
626,Li,cc-pvdz,6,kpoint,kpoint,22,-11.006127791609794,0.007234253447549577,56,0.0016,10,22,26058,1921262724210,5480,75101.01008813227,128.937857440196,74972.07223069208,kpoint
627,Li,cc-pvdz,6,kpoint,kpoint,30,-11.007442275738995,0.005919769318348145,56,0.0016,10,30,30232,2500870217608,5480,84260.56733597383,128.937857440196,84131.62947853364,kpoint
628,Li,cc-pvdz,6,kpoint,kpoint,39,-11.011694888254569,0.0016671568027746275,56,0.0016,10,39,34933,3301016716115,5480,96252.48295451736,128.937857440196,96123.54509707716,kpoint
629,Li,cc-pvdz,6,kpoint,kpoint,47,-11.013553361370736,0.00019131631339242006,56,0.0016,10,47,38280,3824824865400,10474,101774.67647572947,128.937857440196,101645.73861828928,kpoint
630,Li,cc-pvdz,6,kpoint,kpoint,55,-11.013369994724878,7.949667534035143e-06,56,0.0016,10,55,40611,4282213574592,10474,107405.06070892246,128.937857440196,107276.12285148229,kpoint
631,Li,cc-pvdz,6,kpoint,kpoint,64,-11.013362045057344,0.0,56,0.0016,10,64,43140,4704354662700,10474,111075.94590145686,128.937857440196,110947.00804401666,kpoint
632,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,38,-65.80534472989767,0.22902342637674167,312,0.0016,10,38,32650,2599971642050,6214,81112.07842676208,140.68716363118978,80971.39126313089,supercell_cmplx_scf
633,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,87,-65.91402425160943,0.12034390466497769,312,0.0016,10,87,48442,6461770904220,11976,135871.88282735777,140.68716363118978,135731.19566372657,supercell_cmplx_scf
634,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,136,-65.97307705188172,0.06129110439269425,312,0.0016,10,136,59085,10402296293610,11983,179329.64304585708,140.68716363118978,179188.95588222588,supercell_cmplx_scf
635,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,186,-65.99144657290347,0.04292158337094065,312,0.0016,10,186,69889,14170417788117,11982,206525.61897455936,140.68716363118978,206384.93181092816,supercell_cmplx_scf
636,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,235,-66.00775360972054,0.026614546553872742,312,0.0016,10,235,80421,17803690488573,11983,225496.9492721386,140.68716363118978,225356.2621085074,supercell_cmplx_scf
637,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,285,-66.0165304279338,0.01783772834060926,312,0.0016,10,285,86947,20396224021061,23504,238943.5308111005,140.68716363118978,238802.8436474693,supercell_cmplx_scf
638,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,334,-66.02907428199536,0.0052938742790473725,312,0.0016,10,334,92788,22848597761840,23503,250823.28017080805,140.68716363118978,250682.59300717685,supercell_cmplx_scf
639,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,384,-66.03436815627441,0.0,312,0.0016,10,384,98278,24820702892232,23504,257251.47298224343,140.68716363118978,257110.78581861223,supercell_cmplx_scf
640,Li,cc-pvdz,8,kpoint,kpoint,6,-10.89944588374821,0.0402252570153383,56,0.0016,10,6,20232,267028592328,5579,13443.70713015728,173.86010003985098,13269.847030117431,kpoint
641,Li,cc-pvdz,8,kpoint,kpoint,14,-10.927271613142885,0.012399527620663875,56,0.0016,10,14,28102,699114530500,5584,25340.267512322323,173.86010003985098,25166.40741228247,kpoint
642,Li,cc-pvdz,8,kpoint,kpoint,22,-10.929253707972883,0.01041743279066587,56,0.0016,10,22,35473,1082011812565,5587,31069.493682672797,173.86010003985098,30895.63358263294,kpoint
643,Li,cc-pvdz,8,kpoint,kpoint,30,-10.933503010234476,0.006168130529072613,56,0.0016,10,30,40568,1453870710160,10580,36504.1536914578,173.86010003985098,36330.29359141795,kpoint
644,Li,cc-pvdz,8,kpoint,kpoint,39,-10.938471414009516,0.0011997267540326817,56,0.0016,10,39,45185,1819221209330,10583,41010.14688868149,173.86010003985098,40836.28678864164,kpoint
645,Li,cc-pvdz,8,kpoint,kpoint,47,-10.940280398913613,0.0006092581500638516,56,0.0016,10,47,48926,2063574848294,10583,42961.61669529031,173.86010003985098,42787.75659525046,kpoint
646,Li,cc-pvdz,8,kpoint,kpoint,55,-10.939763827892216,9.268712866727924e-05,56,0.0016,10,55,52604,2318639132960,10583,44896.70791143181,173.86010003985098,44722.84781139196,kpoint
647,Li,cc-pvdz,8,kpoint,kpoint,64,-10.93967114076355,1.7763568394002505e-15,56,0.0016,10,64,56763,2566670167530,10586,46057.9736313875,173.86010003985098,45884.11353134765,kpoint
648,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,51,-87.25435336751956,0.252544853954376,416,0.0016,10,51,49886,9730313986456,12076,198677.31290524744,179.9192488220163,198497.3936564254,supercell_cmplx_scf
649,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,116,-87.37110809544546,0.13579012602846774,416,0.0016,10,116,74861,27580257654353,12088,375269.09517705016,179.9192488220163,375089.1759282281,supercell_cmplx_scf
650,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,182,-87.4266738325317,0.08022438894222716,416,0.0016,10,182,92075,47933234016500,23606,530267.6207094352,179.9192488220163,530087.7014606132,supercell_cmplx_scf
651,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,248,-87.45194592341632,0.05495229805761426,416,0.0016,10,248,104952,66523293513168,23612,645629.1479049174,179.9192488220163,645449.2286560953,supercell_cmplx_scf
652,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,314,-87.47093994825136,0.035958273222576054,416,0.0016,10,314,117650,84400146068550,23614,730720.6355456597,179.9192488220163,730540.7162968377,supercell_cmplx_scf
653,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,380,-87.48505786417813,0.021840357295801027,416,0.0016,10,380,130251,102035991518967,23614,797944.0265013038,179.9192488220163,797764.1072524817,supercell_cmplx_scf
654,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,446,-87.49678452548353,0.010113695990398242,416,0.0016,10,446,142811,116570736343666,23613,831434.3923281842,179.9192488220163,831254.4730793622,supercell_cmplx_scf
655,Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,512,-87.50689822147393,0.0,416,0.0016,10,512,155508,129543788102328,23619,848523.670542835,179.9192488220163,848343.751294013,supercell_cmplx_scf
656,Li,cc-pvdz,9,kpoint,kpoint,6,-10.979239672616346,0.02148710406781973,52,0.0016,10,6,22186,2833879590196,3489,130107.54676908215,187.27027767965572,129920.27649140252,kpoint
657,Li,cc-pvdz,9,kpoint,kpoint,14,-10.991581327079258,0.009145449604908151,52,0.0016,10,14,30916,5116474366916,6373,168572.84177532655,187.27027767965572,168385.5714976469,kpoint
658,Li,cc-pvdz,9,kpoint,kpoint,22,-10.993728268427864,0.006998508256302216,52,0.0016,10,22,39032,7605122241416,6382,198465.7177895025,187.27027767965572,198278.44751182283,kpoint
659,Li,cc-pvdz,9,kpoint,kpoint,30,-10.99491334270382,0.005813433980346616,52,0.0016,10,30,45206,9705803196754,12143,218693.3134076282,187.27027767965572,218506.04312994852,kpoint
660,Li,cc-pvdz,9,kpoint,kpoint,39,-10.998484398250719,0.002242378433447101,52,0.0016,10,39,50055,12145828531080,12146,247160.9092342523,187.27027767965572,246973.63895657263,kpoint
661,Li,cc-pvdz,9,kpoint,kpoint,47,-11.000891407930242,0.00016463124607568602,52,0.0016,10,47,54154,13843499931090,12145,260384.70348624143,187.27027767965572,260197.43320856176,kpoint
662,Li,cc-pvdz,9,kpoint,kpoint,55,-11.000749345728495,2.2569044329401322e-05,52,0.0016,10,55,58100,15590507694300,12138,273328.06712852244,187.27027767965572,273140.7968508428,kpoint
663,Li,cc-pvdz,9,kpoint,kpoint,64,-11.000726776684166,0.0,52,0.0016,10,64,62755,17434121743115,12150,282977.46109162475,187.27027767965572,282790.1908139451,kpoint
664,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,57,-98.55019590231444,0.45634811771967065,468,0.0016,10,57,58476,13370289812616,12135,232896.6638773952,187.30706198227557,232709.35681541287,supercell_cmplx_scf
665,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,131,-98.73691327182854,0.26963074820557154,468,0.0016,10,131,89050,37912829568250,23662,433663.0103902112,187.30706198227557,433475.7033282289,supercell_cmplx_scf
666,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,205,-98.83884320901355,0.16770081102056622,468,0.0016,10,205,107552,61271095499168,23665,580279.5425830048,187.30706198227557,580092.2355210226,supercell_cmplx_scf
667,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,279,-98.916869169759,0.08967485027511657,468,0.0016,10,279,125467,86725057212289,23668,704068.9414568763,187.30706198227557,703881.6343948941,supercell_cmplx_scf
668,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,353,-98.95403505128769,0.05250896874642308,468,0.0016,10,353,143449,110292985961908,23667,783159.9584164036,187.30706198227557,782972.6513544214,supercell_cmplx_scf
669,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,427,-98.98091061375442,0.025633406279695237,468,0.0016,10,427,161329,135376740075556,23668,854735.4473607674,187.30706198227557,854548.1402987852,supercell_cmplx_scf
670,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,501,-98.99539217808015,0.011151841953960684,468,0.0016,10,501,171641,151768812495734,46706,900661.5134484369,187.30706198227557,900474.2063864546,supercell_cmplx_scf
671,Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,576,-99.00654402003411,0.0,468,0.0016,10,576,181561,164116834088224,46709,920726.5569631956,187.30706198227557,920539.2499012136,supercell_cmplx_scf
672,Li,cc-pvdz,12,kpoint,kpoint,6,-10.903693268326029,0.03425581836510361,56,0.0016,10,6,30603,7635817847607,6586,254150.90626638572,262.1998723432826,253888.70639404247,kpoint
673,Li,cc-pvdz,12,kpoint,kpoint,14,-10.925591388566353,0.012357698124779048,56,0.0016,10,14,45867,18025247607687,12351,400295.7772844336,262.1998723432826,400033.5774120903,kpoint
674,Li,cc-pvdz,12,kpoint,kpoint,22,-10.928625822181006,0.009323264510125995,56,0.0016,10,22,54629,27003648643846,12354,503499.80037529673,262.1998723432826,503237.6005029535,kpoint
675,Li,cc-pvdz,12,kpoint,kpoint,30,-10.931827543819038,0.00612154287209421,56,0.0016,10,30,62923,35904454206509,12355,581217.9448073579,262.1998723432826,580955.7449350145,kpoint
676,Li,cc-pvdz,12,kpoint,kpoint,39,-10.936712936113972,0.001236150577160089,56,0.0016,10,39,72275,47553392552225,12355,670183.1598801856,262.1998723432826,669920.9600078423,kpoint
677,Li,cc-pvdz,12,kpoint,kpoint,47,-10.93844729308985,0.0004982063987171159,56,0.0016,10,47,80569,55844022422309,12360,706006.7036812389,262.1998723432826,705744.5038088956,kpoint
678,Li,cc-pvdz,12,kpoint,kpoint,55,-10.938037402169938,8.831547880561175e-05,56,0.0016,10,55,86730,63098739258870,23879,741056.7045017049,262.1998723432826,740794.5046293616,kpoint
679,Li,cc-pvdz,12,kpoint,kpoint,64,-10.937949086691132,0.0,56,0.0016,10,64,91825,68775829160450,23879,762912.9787162397,262.1998723432826,762650.7788438963,kpoint
680,Li,cc-pvdz,18,kpoint,kpoint,6,-10.928088025004019,0.02559772003297489,56,0.0016,10,6,47279,36098853786515,12688,777723.5238094617,391.5098022473376,777332.0140072145,kpoint
681,Li,cc-pvdz,18,kpoint,kpoint,14,-10.943335019891904,0.010350725145089612,56,0.0016,10,14,66437,73974862627785,12693,1134159.8246164443,391.5098022473376,1133768.314814197,kpoint
682,Li,cc-pvdz,18,kpoint,kpoint,22,-10.945682667767555,0.008003077269439274,56,0.0016,10,22,85067,118960185092966,12696,1424428.386173801,391.5098022473376,1424036.8763715536,kpoint
683,Li,cc-pvdz,18,kpoint,kpoint,30,-10.94768072096694,0.006005024070054432,56,0.0016,10,30,95747,151976318285202,24218,1616779.7071052615,391.5098022473376,1616388.1973030143,kpoint
684,Li,cc-pvdz,18,kpoint,kpoint,39,-10.952367552075254,0.0013181929617402943,56,0.0016,10,39,106277,193993080634875,24218,1859289.679577833,391.5098022473376,1858898.1697755856,kpoint
685,Li,cc-pvdz,18,kpoint,kpoint,47,-10.954100365808504,0.0004146207715098882,56,0.0016,10,47,115676,222397094920968,24218,1958330.3416529144,391.5098022473376,1957938.831850667,kpoint
686,Li,cc-pvdz,18,kpoint,kpoint,55,-10.953774059812467,8.83147754731084e-05,56,0.0016,10,55,124920,251733705127560,24218,2052624.4513958,391.5098022473376,2052232.941593552,kpoint
687,Li,cc-pvdz,18,kpoint,kpoint,64,-10.953685745036994,0.0,56,0.0016,10,64,135580,281203158052540,24221,2112635.9694543392,391.5098022473376,2112244.459652092,kpoint
688,Li,cc-pvdz,27,kpoint,kpoint,6,-10.928105987648964,0.022816492263020294,52,0.0016,10,6,63447,109362605459187,13090,1755730.5331259505,569.7859216539849,1755160.7472042963,kpoint
689,Li,cc-pvdz,27,kpoint,kpoint,14,-10.940952452332875,0.009970027579109697,52,0.0016,10,14,94666,230061901471688,24614,2475430.762168063,569.7859216539849,2474860.9762464087,kpoint
690,Li,cc-pvdz,27,kpoint,kpoint,22,-10.943385888259984,0.0075365916520002685,52,0.0016,10,22,113471,337703912441177,24617,3031456.324238066,569.7859216539849,3030886.538316412,kpoint
691,Li,cc-pvdz,27,kpoint,kpoint,30,-10.945012740249478,0.005909739662506297,52,0.0016,10,30,131612,438663615284700,24617,3394972.261982229,569.7859216539849,3394402.476060575,kpoint
692,Li,cc-pvdz,27,kpoint,kpoint,39,-10.949542857400312,0.0013796225116724514,52,0.0016,10,39,151604,582355370782452,24620,3912708.8316772473,569.7859216539849,3912139.045755593,kpoint
693,Li,cc-pvdz,27,kpoint,kpoint,47,-10.951287244774786,0.0003647648628017919,52,0.0016,10,47,168906,686145435630678,47659,4137816.309221509,569.7859216539849,4137246.5232998542,kpoint
694,Li,cc-pvdz,27,kpoint,kpoint,55,-10.951029562823985,0.00010708291200067777,52,0.0016,10,55,178876,763022259323036,47659,4344954.556471352,569.7859216539849,4344384.770549699,kpoint
695,Li,cc-pvdz,27,kpoint,kpoint,64,-10.950922479911984,0.0,52,0.0016,10,64,190277,836050461735431,47663,4475548.843746454,569.7859216539849,4474979.057824801,kpoint
696,Li,cc-pvtz,1,kpoint,kpoint,6,-11.118429990271874,0.028825737594370793,80,0.0016,10,6,3769,1228972906,782,332.13612356437983,47.713301550434565,284.4228220139453,kpoint
697,Li,cc-pvtz,1,kpoint,kpoint,14,-11.13092308699255,0.01633264087369568,80,0.0016,10,14,5284,3686900432,1378,710.7197168311496,47.713301550434565,663.006415280715,kpoint
698,Li,cc-pvtz,1,kpoint,kpoint,22,-11.135127502624913,0.012128225241331947,80,0.0016,10,22,6277,6292786655,1377,1021.1527412317366,47.713301550434565,973.439439681302,kpoint
699,Li,cc-pvtz,1,kpoint,kpoint,30,-11.138795209577884,0.00846051828836103,80,0.0016,10,30,7210,8814607130,1379,1245.2815453977623,47.713301550434565,1197.5682438473275,kpoint
700,Li,cc-pvtz,1,kpoint,kpoint,39,-11.143944136194001,0.0033115916722437078,80,0.0016,10,39,8262,11142967662,1382,1373.7755100210445,47.713301550434565,1326.0622084706097,kpoint
701,Li,cc-pvtz,1,kpoint,kpoint,47,-11.146623358423989,0.0006323694422558646,80,0.0016,10,47,9093,13006336224,2565,1456.9599823788767,47.713301550434565,1409.246680828442,kpoint
702,Li,cc-pvtz,1,kpoint,kpoint,55,-11.146755618126805,0.0005001097394394804,80,0.0016,10,55,9618,14414573544,2565,1526.5713231874568,47.713301550434565,1478.858021637022,kpoint
703,Li,cc-pvtz,1,kpoint,kpoint,64,-11.147255727866245,0.0,80,0.0016,10,64,10242,16144413390,2571,1605.5999650143406,47.713301550434565,1557.886663463906,kpoint
704,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,6,-11.11842999068684,0.028825738785259958,80,0.0016,10,6,3769,1265520899,782,342.0132348452089,47.67012371704463,294.34311112816425,supercell_cmplx_scf
705,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,14,-11.130923087889354,0.016332641582746277,80,0.0016,10,14,5284,4416811056,1378,851.4237885845687,47.67012371704463,803.7536648675241,supercell_cmplx_scf
706,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,22,-11.135127503784007,0.012128225688092797,80,0.0016,10,22,6277,7740576705,1379,1256.0913866054163,47.67012371704463,1208.4212628883718,supercell_cmplx_scf
707,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,30,-11.138795210751205,0.008460518720895038,80,0.0016,10,30,7210,10816896230,1379,1528.154826819186,47.67012371704463,1480.484703102141,supercell_cmplx_scf
708,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,39,-11.143944137741128,0.0033115917309718412,80,0.0016,10,39,8262,13690637982,1382,1687.8677836985012,47.67012371704463,1640.1976599814566,supercell_cmplx_scf
709,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,47,-11.146623360031642,0.0006323694404581914,80,0.0016,10,47,9093,16082589054,2565,1801.5597199425547,47.67012371704463,1753.88959622551,supercell_cmplx_scf
710,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,55,-11.14675561973492,0.0005001097371799545,80,0.0016,10,55,9618,17862597690,2565,1891.7324955607853,47.67012371704463,1844.062371843741,supercell_cmplx_scf
711,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,64,-11.1472557294721,0.0,80,0.0016,10,64,10242,20025988002,2571,1991.632514572497,47.67012371704463,1943.9623908554524,supercell_cmplx_scf
712,Li,cc-pvtz,2,kpoint,kpoint,6,-11.006105396726007,0.035375412081432245,80,0.0016,10,6,7535,21266550415,1660,2874.8405214956983,90.21563309858806,2784.62488839711,kpoint
713,Li,cc-pvtz,2,kpoint,kpoint,14,-11.026555661603034,0.014925147204404965,80,0.0016,10,14,11023,61836571871,3040,5714.071383963749,90.21563309858806,5623.855750865161,kpoint
714,Li,cc-pvtz,2,kpoint,kpoint,22,-11.029242805954093,0.012238002853345975,80,0.0016,10,22,13035,92356181610,3043,7216.972255542542,90.21563309858806,7126.756622443954,kpoint
715,Li,cc-pvtz,2,kpoint,kpoint,30,-11.032246430641605,0.009234378165833945,80,0.0016,10,30,14897,121509197934,3043,8308.266588974438,90.21563309858806,8218.050955875851,kpoint
716,Li,cc-pvtz,2,kpoint,kpoint,39,-11.038126542828802,0.003354265978636306,80,0.0016,10,39,17016,152174887752,3048,9109.312775240389,90.21563309858806,9019.0971421418,kpoint
717,Li,cc-pvtz,2,kpoint,kpoint,47,-11.040479865232106,0.0010009435753328688,80,0.0016,10,47,18870,177056700510,3048,9557.41697760336,90.21563309858806,9467.201344504774,kpoint
718,Li,cc-pvtz,2,kpoint,kpoint,55,-11.040684916015856,0.0007958927915829861,80,0.0016,10,55,20579,203416088876,5801,10068.415457578918,90.21563309858806,9978.19982448033,kpoint
719,Li,cc-pvtz,2,kpoint,kpoint,64,-11.041480808807439,0.0,80,0.0016,10,64,21754,224106988750,5803,10493.403121320023,90.21563309858806,10403.187488221438,kpoint
720,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,12,-22.02370629355625,0.059255130419668234,160,0.0016,10,12,10256,64979226368,2910,6453.519297738185,90.46817696840446,6363.05112076978,supercell_cmplx_scf
721,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,28,-22.042407302645206,0.04055412133071101,160,0.0016,10,28,14198,150557409344,2915,10801.275896466446,90.46817696840446,10710.80771949804,supercell_cmplx_scf
722,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,45,-22.059430068134475,0.023531355841441837,160,0.0016,10,45,18128,261242118544,2918,14678.896013039062,90.46817696840446,14588.427836070658,supercell_cmplx_scf
723,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,61,-22.06569698549666,0.017264438479255517,160,0.0016,10,61,20788,356204479588,5543,17453.670457362514,90.46817696840446,17363.20228039411,supercell_cmplx_scf
724,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,78,-22.0741032944056,0.008858129570317175,160,0.0016,10,78,22950,445027053150,5546,19751.669388264723,90.46817696840446,19661.20121129632,supercell_cmplx_scf
725,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,94,-22.07598492333949,0.006976500636426408,160,0.0016,10,94,24807,523973032281,5546,21514.6749932226,90.46817696840446,21424.206816254195,supercell_cmplx_scf
726,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,111,-22.082427771724735,0.0005336522511818487,160,0.0016,10,111,26713,591111194286,5546,22539.62146861738,90.46817696840446,22449.153291648978,supercell_cmplx_scf
727,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,128,-22.082961423975917,0.0,160,0.0016,10,128,28730,658757639800,5549,23355.55164435962,90.46817696840446,23265.083467391218,supercell_cmplx_scf
728,Li,cc-pvtz,4,kpoint,kpoint,6,-10.945531009607775,0.045488223416450424,84,0.0016,10,6,15233,164267660343,3221,10984.156518290603,176.2533299040463,10807.903188386555,kpoint
729,Li,cc-pvtz,4,kpoint,kpoint,14,-10.976522583045682,0.014496649978543275,84,0.0016,10,14,22487,493752568315,5977,22365.46539192011,176.2533299040463,22189.21206201606,kpoint
730,Li,cc-pvtz,4,kpoint,kpoint,22,-10.979663920432168,0.011355312592057132,84,0.0016,10,22,26843,735386694178,5981,27905.17892035631,176.2533299040463,27728.92559045226,kpoint
731,Li,cc-pvtz,4,kpoint,kpoint,30,-10.983399403498145,0.007619829526079869,84,0.0016,10,30,30959,1005105172874,5983,33069.27545967346,176.2533299040463,32893.022129769415,kpoint
732,Li,cc-pvtz,4,kpoint,kpoint,39,-10.988710404533482,0.002308828490743764,84,0.0016,10,39,35571,1263210940122,5988,36172.61514784791,176.2533299040463,35996.36181794386,kpoint
733,Li,cc-pvtz,4,kpoint,kpoint,47,-10.991055244880167,3.601185594170886e-05,84,0.0016,10,47,39657,1481912888535,5988,38062.991630467644,176.2533299040463,37886.7383005636,kpoint
734,Li,cc-pvtz,4,kpoint,kpoint,55,-10.990812884181613,0.00020634884261205855,84,0.0016,10,55,42299,1664620083649,11491,40085.29900880824,176.2533299040463,39909.04567890419,kpoint
735,Li,cc-pvtz,4,kpoint,kpoint,64,-10.991019233024225,0.0,84,0.0016,10,64,44885,1840732682990,11494,41772.41568477292,176.2533299040463,41596.16235486887,kpoint
736,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,25,-43.78218443890087,0.15969317984746567,320,0.0016,10,25,27607,1772371553346,6213,65393.6615853195,182.8460056065869,65210.81557971292,supercell_cmplx_scf
737,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,58,-43.862978657873484,0.07889896087485226,320,0.0016,10,58,42304,4904746700480,11983,118096.01747070452,182.8460056065869,117913.17146509793,supercell_cmplx_scf
738,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,91,-43.892486681547076,0.04939093720125953,320,0.0016,10,91,50401,7929524665517,11988,160253.71448497646,182.8460056065869,160070.86847936988,supercell_cmplx_scf
739,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,124,-43.90757472006614,0.03430289868219916,320,0.0016,10,124,57916,10932759245924,11988,192278.767893664,182.8460056065869,192095.92188805743,supercell_cmplx_scf
740,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,157,-43.91911717716158,0.02276044158675461,320,0.0016,10,157,65516,13967687092348,11992,217158.6970463514,182.8460056065869,216975.8510407448,supercell_cmplx_scf
741,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,190,-43.928610110519855,0.013267508228480551,320,0.0016,10,190,72913,16995751980160,11991,237429.96111350585,182.8460056065869,237247.11510789924,supercell_cmplx_scf
742,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,223,-43.93570951952658,0.006168099221753209,320,0.0016,10,223,80317,19604556852335,11992,248627.7819653232,182.8460056065869,248444.93595971665,supercell_cmplx_scf
743,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,256,-43.941877618748336,0.0,320,0.0016,10,256,85097,21388079065983,23514,256010.4162538396,182.8460056065869,255827.57024823304,supercell_cmplx_scf
744,Li,cc-pvtz,6,kpoint,kpoint,6,-11.004886442825924,0.030804681951606128,84,0.0016,10,6,23302,2782049757758,6154,121610.70277507984,255.3858417461572,121355.31693333368,kpoint
745,Li,cc-pvtz,6,kpoint,kpoint,14,-11.023903894667654,0.011787230109876035,84,0.0016,10,14,32804,6074904855720,6160,188630.87623048903,255.3858417461572,188375.4903887429,kpoint
746,Li,cc-pvtz,6,kpoint,kpoint,22,-11.026282929550103,0.00940819522742764,84,0.0016,10,22,41750,9589837600750,11665,233967.14622950464,255.3858417461572,233711.7603877585,kpoint
747,Li,cc-pvtz,6,kpoint,kpoint,30,-11.02839827400039,0.0072928507771408135,84,0.0016,10,30,46891,12445958661617,11667,270357.8379024791,255.3858417461572,270102.45206073293,kpoint
748,Li,cc-pvtz,6,kpoint,kpoint,39,-11.033420483225411,0.0022706415521192014,84,0.0016,10,39,52230,15975868642590,11669,311562.05539427773,255.3858417461572,311306.6695525316,kpoint
749,Li,cc-pvtz,6,kpoint,kpoint,47,-11.035648289078084,4.283569944618648e-05,84,0.0016,10,47,56841,18806827403526,11672,337018.6498845302,255.3858417461572,336763.26404278405,kpoint
750,Li,cc-pvtz,6,kpoint,kpoint,55,-11.035550689844767,0.0001404349327636112,84,0.0016,10,55,61434,21811281931170,11672,361636.7047361941,255.3858417461572,361381.3188944479,kpoint
751,Li,cc-pvtz,6,kpoint,kpoint,64,-11.03569112477753,0.0,84,0.0016,10,64,66559,25002478612796,11672,382627.67745741067,255.3858417461572,382372.2916156645,kpoint
752,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,38,-65.78205865505488,0.23600309037558986,480,0.0016,10,38,50261,13605101588135,12148,275721.58657103486,263.5886229856449,275457.9979480492,supercell_cmplx_scf
753,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,87,-65.87532830754114,0.14273343788933346,480,0.0016,10,87,75232,35923883962496,12151,486385.6832218741,263.5886229856449,486122.0945988885,supercell_cmplx_scf
754,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,136,-65.94153331550942,0.07652842992105491,480,0.0016,10,136,92310,60077726736390,23676,662925.6838744793,263.5886229856449,662662.0952514936,supercell_cmplx_scf
755,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,186,-65.9639216922598,0.054140053170669944,480,0.0016,10,186,105314,80035230459250,23677,774096.6661875448,263.5886229856449,773833.0775645592,supercell_cmplx_scf
756,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,235,-65.98512947824516,0.03293226718531628,480,0.0016,10,235,117767,98833784539724,23676,854834.2587105343,263.5886229856449,854570.6700875487,supercell_cmplx_scf
757,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,285,-65.99584444881238,0.022217296618094906,480,0.0016,10,285,130501,117403873703648,23678,916365.4203206076,263.5886229856449,916101.8316976218,supercell_cmplx_scf
758,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,334,-66.01149910916742,0.00656263626305531,480,0.0016,10,334,142954,136196010759158,23680,970438.863675208,263.5886229856449,970175.2750522224,supercell_cmplx_scf
759,Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,384,-66.01806174543047,0.0,480,0.0016,10,384,155712,153238004923200,23678,1002407.9709797348,263.5886229856449,1002144.3823567491,supercell_cmplx_scf
760,Li,cc-pvtz,8,kpoint,kpoint,6,-10.923507340307488,0.04464482472504727,84,0.0016,10,6,29884,1473183001176,6314,50213.220374035554,345.3245026101088,49867.89587142545,kpoint
761,Li,cc-pvtz,8,kpoint,kpoint,14,-10.952569408428488,0.015582756604047177,84,0.0016,10,14,44552,4470999876728,11829,102220.39534810222,345.3245026101088,101875.07084549213,kpoint
762,Li,cc-pvtz,8,kpoint,kpoint,22,-10.955135178715476,0.01301698631705861,84,0.0016,10,22,53176,6699788293784,11832,128335.11865307452,345.3245026101088,127989.7941504644,kpoint
763,Li,cc-pvtz,8,kpoint,kpoint,30,-10.960233731684545,0.007918433347990472,84,0.0016,10,30,61354,9352658473728,11834,155271.69652949908,345.3245026101088,154926.37202688897,kpoint
764,Li,cc-pvtz,8,kpoint,kpoint,39,-10.966205769959153,0.0019463950733822344,84,0.0016,10,39,70580,12007506137300,11839,173289.10850838025,345.3245026101088,172943.78400577014,kpoint
765,Li,cc-pvtz,8,kpoint,kpoint,47,-10.968528086919878,0.00037592188734336673,84,0.0016,10,47,78745,14188635539550,11839,183534.5154283696,345.3245026101088,183189.1909257595,kpoint
766,Li,cc-pvtz,8,kpoint,kpoint,55,-10.96809293177264,5.9233259895208334e-05,84,0.0016,10,55,84052,15946986504604,22846,193254.9736028872,345.3245026101088,192909.6491002771,kpoint
767,Li,cc-pvtz,8,kpoint,kpoint,64,-10.968152165032535,0.0,84,0.0016,10,64,89167,17619418638406,22849,201273.9291868772,345.3245026101088,200928.60468426708,kpoint
768,LiCl,cc-pvdz,1,kpoint,kpoint,11,-20.267134898202055,0.09621906101247646,52,0.0016,10,11,3078,590815944,690,195.51590555359823,41.86042801526492,153.65547753833332,kpoint
769,LiCl,cc-pvdz,1,kpoint,kpoint,26,-20.340077302788835,0.023276656425696984,52,0.0016,10,26,4439,1457008531,1218,334.33071923924865,41.86042801526492,292.47029122398374,kpoint
770,LiCl,cc-pvdz,1,kpoint,kpoint,41,-20.351005233877178,0.012348725337353983,52,0.0016,10,41,5288,1892273784,1221,364.4956271060283,41.86042801526492,322.63519909076336,kpoint
771,LiCl,cc-pvdz,1,kpoint,kpoint,56,-20.38125882384824,0.017904864633706552,52,0.0016,10,56,6071,2404753455,1221,403.46886096035416,41.86042801526492,361.6084329450893,kpoint
772,LiCl,cc-pvdz,1,kpoint,kpoint,71,-20.378406637168993,0.015052677954461302,52,0.0016,10,71,6850,2956617550,1229,439.6469027934313,41.86042801526492,397.7864747781664,kpoint
773,LiCl,cc-pvdz,1,kpoint,kpoint,86,-20.37905060276505,0.015696643550519696,52,0.0016,10,86,7608,3333894072,1229,446.3558598932718,41.86042801526492,404.4954318780069,kpoint
774,LiCl,cc-pvdz,1,kpoint,kpoint,101,-20.363355266772764,1.307558232355177e-06,52,0.0016,10,101,8225,3779683600,2282,468.0787496229249,41.86042801526492,426.21832160766,kpoint
775,LiCl,cc-pvdz,1,kpoint,kpoint,116,-20.363353959214532,0.0,52,0.0016,10,116,8646,4077263388,2283,480.3450685682335,41.86042801526492,438.4846405529686,kpoint
776,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,11,-20.26713491358585,0.09621909672346973,52,0.0016,10,11,3078,493563456,690,163.33228689847556,40.93025755736187,122.4020293411137,supercell_cmplx_scf
777,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,26,-20.34007733616356,0.023276674145758847,52,0.0016,10,26,4439,1191267796,1218,273.3526293599273,40.93025755736187,232.4223718025654,supercell_cmplx_scf
778,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,41,-20.351005270985446,0.012348739323872593,52,0.0016,10,41,5288,1551673704,1221,298.8876127826385,40.93025755736187,257.9573552252766,supercell_cmplx_scf
779,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,56,-20.38125887816391,0.017904867854589668,52,0.0016,10,56,6071,1955390177,1221,328.07426090981346,40.93025755736187,287.1440033524516,supercell_cmplx_scf
780,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,71,-20.37840669536538,0.015052685056062387,52,0.0016,10,71,6850,2427598900,1229,360.982547188063,40.93025755736187,320.0522896307011,supercell_cmplx_scf
781,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,86,-20.37905066046084,0.015696650151522107,52,0.0016,10,86,7608,2741063496,1229,366.98506029441273,40.93025755736187,326.05480273705086,supercell_cmplx_scf
782,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,101,-20.363355317849415,1.3075400957518468e-06,52,0.0016,10,101,8225,3111566850,2282,385.3384517610539,40.93025755736187,344.408194203692,supercell_cmplx_scf
783,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,116,-20.36335401030932,0.0,52,0.0016,10,116,8646,3359550282,2283,395.790178553146,40.93025755736187,354.85992099578414,supercell_cmplx_scf
784,LiCl,cc-pvdz,2,kpoint,kpoint,11,-20.303204345977687,0.10696522710517797,52,0.0016,10,11,6170,8875359900,1470,1465.21295836938,79.610659216231,1385.602299153149,kpoint
785,LiCl,cc-pvdz,2,kpoint,kpoint,26,-20.35366515362582,0.05650441945704543,52,0.0016,10,26,9188,25080713300,1475,2780.474165993005,79.610659216231,2700.8635067767746,kpoint
786,LiCl,cc-pvdz,2,kpoint,kpoint,41,-20.395563828993684,0.014605744089180916,52,0.0016,10,41,11051,34788559051,2729,3206.527423499556,79.610659216231,3126.916764283325,kpoint
787,LiCl,cc-pvdz,2,kpoint,kpoint,56,-20.427726687267864,0.01755711418499928,52,0.0016,10,56,12617,44016688177,2731,3553.5409724015262,79.610659216231,3473.9303131852957,kpoint
788,LiCl,cc-pvdz,2,kpoint,kpoint,71,-20.424258352853446,0.014088779770581539,52,0.0016,10,71,14127,54225571245,2734,3909.797682713706,79.610659216231,3830.187023497475,kpoint
789,LiCl,cc-pvdz,2,kpoint,kpoint,86,-20.425039150366246,0.014869577283381119,52,0.0016,10,86,15638,61561708012,2734,4009.862349450444,79.610659216231,3930.2516902342127,kpoint
790,LiCl,cc-pvdz,2,kpoint,kpoint,101,-20.41019772575619,2.8152673326786726e-05,52,0.0016,10,101,17129,70957670434,2733,4219.562601558264,79.610659216231,4139.951942342032,kpoint
791,LiCl,cc-pvdz,2,kpoint,kpoint,116,-20.410169573082865,0.0,52,0.0016,10,116,18494,78405442458,5231,4318.325415708323,79.610659216231,4238.714756492092,kpoint
792,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,23,-40.58293138890112,0.23740784542725635,104,0.0016,10,23,8442,23089688874,1407,2785.946703793339,79.48368705250336,2706.463016740836,supercell_cmplx_scf
793,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,52,-40.7360638085218,0.08427542580658098,104,0.0016,10,52,11882,62129587806,2595,5326.095746785084,79.48368705250336,5246.612059732581,supercell_cmplx_scf
794,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,82,-40.746367186047806,0.07397204828057369,104,0.0016,10,82,14863,98063517564,2603,6720.491766690389,79.48368705250336,6641.008079637886,supercell_cmplx_scf
795,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,112,-40.734387904676,0.0859513296523815,104,0.0016,10,112,17672,130886696040,4972,7544.142450445272,79.48368705250336,7464.658763392768,supercell_cmplx_scf
796,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,142,-40.80038317221085,0.019956062117529427,104,0.0016,10,142,19314,174929099796,4977,9225.500244723004,79.48368705250336,9146.0165576705,supercell_cmplx_scf
797,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,172,-40.83669029118589,0.01635105685750915,104,0.0016,10,172,20993,202096189141,4977,9805.815195232448,79.48368705250336,9726.331508179945,supercell_cmplx_scf
798,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,202,-40.83401834697128,0.01367911264289745,104,0.0016,10,202,22579,226500628867,4976,10217.974400160843,79.48368705250336,10138.49071310834,supercell_cmplx_scf
799,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,232,-40.82033923432838,0.0,104,0.0016,10,232,24034,247904340990,4977,10506.502601380247,79.48368705250336,10427.018914327744,supercell_cmplx_scf
800,LiCl,cc-pvdz,4,kpoint,kpoint,11,-20.356918419734352,0.1141015217132626,52,0.0016,10,11,12002,74645238800,2831,6335.028417814238,157.82211585030808,6177.20630196393,kpoint
801,LiCl,cc-pvdz,4,kpoint,kpoint,26,-20.401608722254647,0.06941121919296833,52,0.0016,10,26,18026,193647008900,2844,10942.373120271008,157.82211585030808,10784.5510044207,kpoint
802,LiCl,cc-pvdz,4,kpoint,kpoint,41,-20.447720037561584,0.02329990388603065,52,0.0016,10,41,21748,276099167736,5340,12931.409855750871,157.82211585030808,12773.587739900564,kpoint
803,LiCl,cc-pvdz,4,kpoint,kpoint,56,-20.489171911285997,0.018151969838381632,52,0.0016,10,56,24860,349293590360,5342,14311.64610945195,157.82211585030808,14153.823993601643,kpoint
804,LiCl,cc-pvdz,4,kpoint,kpoint,71,-20.484811493676965,0.01379155222934969,52,0.0016,10,71,27870,428677945800,5344,15667.304157886208,157.82211585030808,15509.4820420359,kpoint
805,LiCl,cc-pvdz,4,kpoint,kpoint,86,-20.48548093555625,0.014460994108635106,52,0.0016,10,86,30859,487921493021,5344,16105.277005517622,157.82211585030808,15947.454889667317,kpoint
806,LiCl,cc-pvdz,4,kpoint,kpoint,101,-20.471130723163434,0.00011078171581857532,52,0.0016,10,101,33840,561422892240,5342,16898.9552581113,157.82211585030808,16741.13314226099,kpoint
807,LiCl,cc-pvdz,4,kpoint,kpoint,116,-20.471019941447615,0.0,52,0.0016,10,116,36591,620915313552,10337,17284.554485230667,157.82211585030808,17126.73236938036,kpoint
808,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,46,-81.50678731883369,0.37729242411995756,208,0.0016,10,46,23175,349954411950,5588,15381.256719854966,157.82764198676256,15223.429077868204,supercell_cmplx_scf
809,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,105,-81.54672189328089,0.33735784967275606,208,0.0016,10,105,34684,782623580232,5597,22983.906791486603,157.82764198676256,22826.07914949984,supercell_cmplx_scf
810,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,165,-81.72132556688034,0.16275417607330667,208,0.0016,10,165,42656,1662913618304,10847,39709.06528804876,157.82764198676256,39551.237646062,supercell_cmplx_scf
811,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,225,-81.71889165186886,0.1651880910847865,208,0.0016,10,225,48765,2269010140965,10849,47394.53996048135,157.82764198676256,47236.71231849459,supercell_cmplx_scf
812,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,284,-81.85953080953202,0.02454893342162734,208,0.0016,10,284,54373,3153726053489,10851,59080.03886403522,157.82764198676256,58922.211222048456,supercell_cmplx_scf
813,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,344,-81.84390255345738,0.040177189496262145,208,0.0016,10,344,60201,3700762681842,10851,62616.33293450919,157.82764198676256,62458.50529252243,supercell_cmplx_scf
814,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,404,-81.900083218939,0.01600347598535734,208,0.0016,10,404,65998,4209605278338,10849,64969.67581190523,157.82764198676256,64811.84816991847,supercell_cmplx_scf
815,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,464,-81.88407974295365,0.0,208,0.0016,10,464,71771,4670803856544,10851,66289.19394477196,157.82764198676256,66131.3663027852,supercell_cmplx_scf
816,LiCl,cc-pvdz,6,kpoint,kpoint,11,-20.349378067739114,0.11761659463198981,52,0.0016,10,11,18218,1130136924094,2951,63187.39717394428,263.36841306078816,62924.02876088349,kpoint
817,LiCl,cc-pvdz,6,kpoint,kpoint,26,-20.394528425834515,0.07246623653658801,52,0.0016,10,26,26030,2628288769720,5455,102848.7492047691,263.36841306078816,102585.38079170832,kpoint
818,LiCl,cc-pvdz,6,kpoint,kpoint,41,-20.447218475206107,0.019776187164996628,52,0.0016,10,41,32743,3991124883266,5456,124158.64190344964,263.36841306078816,123895.27349038883,kpoint
819,LiCl,cc-pvdz,6,kpoint,kpoint,56,-20.485734333522622,0.018739671151518422,52,0.0016,10,56,38328,5363233858776,10448,142531.44206549154,263.36841306078816,142268.07365243076,kpoint
820,LiCl,cc-pvdz,6,kpoint,kpoint,71,-20.481134307238516,0.014139644867412926,52,0.0016,10,71,42098,6526405495554,10451,157911.1132835189,263.36841306078816,157647.74487045812,kpoint
821,LiCl,cc-pvdz,6,kpoint,kpoint,86,-20.48073869438365,0.01374403201254637,52,0.0016,10,86,45769,7380049362941,10454,164243.40774442526,263.36841306078816,163980.03933136447,kpoint
822,LiCl,cc-pvdz,6,kpoint,kpoint,101,-20.467076714720374,8.205234927061156e-05,52,0.0016,10,101,49062,8339609244798,10451,173141.2533734909,263.36841306078816,172877.88496043012,kpoint
823,LiCl,cc-pvdz,6,kpoint,kpoint,116,-20.466994662371103,0.0,52,0.0016,10,116,52485,9172390917900,10454,178011.253165589,263.36841306078816,177747.88475252822,kpoint
824,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,69,-122.12212910581965,0.6798389909993574,312,0.0016,10,69,44223,4535200699878,11977,104459.61375334418,260.4840538345181,104199.12969950966,supercell_cmplx_scf
825,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,158,-122.29650554710481,0.5054625497141956,312,0.0016,10,158,63828,12037861802772,11983,192104.8021397328,260.4840538345181,191844.3180858983,supercell_cmplx_scf
826,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,248,-122.41844838280716,0.3835197140118538,312,0.0016,10,248,82457,19751782020687,23502,243993.83771543537,260.4840538345181,243733.35366160085,supercell_cmplx_scf
827,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,337,-122.54839796836893,0.25357012845007887,312,0.0016,10,337,93208,27108652655656,23507,296247.60529784666,260.4840538345181,295987.12124401215,supercell_cmplx_scf
828,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,427,-122.69483993884162,0.10712815797738529,312,0.0016,10,427,102999,34287355237824,23508,339079.14885601663,260.4840538345181,338818.6648021821,supercell_cmplx_scf
829,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,516,-122.78080740389758,0.02116069292142697,312,0.0016,10,516,112656,40404684657552,23509,365323.4069447631,260.4840538345181,365062.9228909286,supercell_cmplx_scf
830,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,606,-122.78546506675701,0.016503030061997492,312,0.0016,10,606,122293,45805737111830,23508,381520.9426717881,260.4840538345181,381260.4586179536,supercell_cmplx_scf
831,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,696,-122.801968096819,1.4210854715202004e-14,312,0.0016,10,696,132059,51496593781426,23509,397201.2477832007,260.4840538345181,396940.7637293662,supercell_cmplx_scf
832,LiCl,cc-pvdz,8,kpoint,kpoint,11,-20.381310817956106,0.11828009908192172,52,0.0016,10,11,23681,782785779916,5551,33669.98985956123,322.95692465415686,33347.032934907074,kpoint
833,LiCl,cc-pvdz,8,kpoint,kpoint,26,-20.42496105219069,0.07462986484733847,52,0.0016,10,26,35675,1865477393725,5557,53263.05987639819,322.95692465415686,52940.10295174403,kpoint
834,LiCl,cc-pvdz,8,kpoint,kpoint,41,-20.47212234326133,0.02746857377669798,52,0.0016,10,41,43126,2641902468836,10548,62399.01027619435,322.95692465415686,62076.05335154019,kpoint
835,LiCl,cc-pvdz,8,kpoint,kpoint,56,-20.51808157750171,0.01849066046368364,52,0.0016,10,56,49328,3297135659696,10550,68083.74059909677,322.95692465415686,67760.78367444262,kpoint
836,LiCl,cc-pvdz,8,kpoint,kpoint,71,-20.513257392134804,0.013666475096776765,52,0.0016,10,71,55347,3965549122338,10556,72980.9230127273,322.95692465415686,72657.96608807315,kpoint
837,LiCl,cc-pvdz,8,kpoint,kpoint,86,-20.513838552793665,0.014247635755637589,52,0.0016,10,86,61278,4495429697052,10556,74725.1386501263,322.95692465415686,74402.18172547215,kpoint
838,LiCl,cc-pvdz,8,kpoint,kpoint,101,-20.499724334401765,0.00013341736373817525,52,0.0016,10,101,67291,5119867092606,10555,77500.01903887096,322.95692465415686,77177.06211421681,kpoint
839,LiCl,cc-pvdz,8,kpoint,kpoint,116,-20.499590917038027,0.0,52,0.0016,10,116,72766,5628525703874,20539,78789.12041354064,322.95692465415686,78466.1634888865,kpoint
840,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,92,-163.00630767726284,0.9904199483370917,416,0.0016,10,92,65656,7490513602152,12083,116208.33519124404,330.3906068431174,115877.94458440092,supercell_cmplx_scf
841,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,211,-163.28363561208278,0.713092013517155,416,0.0016,10,211,97868,25924396917940,23609,269816.2200866454,330.3906068431174,269485.8294798023,supercell_cmplx_scf
842,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,330,-163.50398767580901,0.4927399497909164,416,0.0016,10,330,120707,46355939674160,23609,391176.753263576,330.3906068431174,390846.3626567329,supercell_cmplx_scf
843,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,450,-163.67262319494532,0.32410443065461436,416,0.0016,10,450,143713,66650008238226,23613,472393.8746215734,330.3906068431174,472063.4840147303,supercell_cmplx_scf
844,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,569,-163.8169988120197,0.1797288135802262,416,0.0016,10,569,164166,86607511817940,46654,537368.8036344405,330.3906068431174,537038.4130275974,supercell_cmplx_scf
845,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,689,-163.90109302024518,0.09563460535474633,416,0.0016,10,689,176958,101285126272944,46658,583009.4279967039,330.3906068431174,582679.0373898607,supercell_cmplx_scf
846,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,808,-163.96188089292193,0.03484673267800531,416,0.0016,10,808,189154,113780478137228,46655,612706.2777187868,330.3906068431174,612375.8871119437,supercell_cmplx_scf
847,LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,928,-163.99672762559993,0.0,416,0.0016,10,928,200623,122788643879675,46656,623415.4887540976,330.3906068431174,623085.0981472544,supercell_cmplx_scf
848,LiCl,cc-pvdz,9,kpoint,kpoint,11,-20.3458534012743,0.12007202240815218,52,0.0016,10,11,27930,4222856799000,6377,154005.24867183715,379.14726696304746,153626.1014048741,kpoint
849,LiCl,cc-pvdz,9,kpoint,kpoint,26,-20.395093531298198,0.07083189238425547,52,0.0016,10,26,43015,10081216368055,12143,238722.3681717325,379.14726696304746,238343.22090476943,kpoint
850,LiCl,cc-pvdz,9,kpoint,kpoint,41,-20.44778251500427,0.01814290867818258,52,0.0016,10,41,51268,14003654459872,12148,278224.33593551174,379.14726696304746,277845.1886685487,kpoint
851,LiCl,cc-pvdz,9,kpoint,kpoint,56,-20.485137955470694,0.01921253178824145,52,0.0016,10,56,58752,18558015273216,12149,321742.90410872863,379.14726696304746,321363.7568417656,kpoint
852,LiCl,cc-pvdz,9,kpoint,kpoint,71,-20.48037443230857,0.014449008626115756,52,0.0016,10,71,66131,22869634832772,12150,352252.63043300784,379.14726696304746,351873.4831660448,kpoint
853,LiCl,cc-pvdz,9,kpoint,kpoint,86,-20.47947642374329,0.013551000060836316,52,0.0016,10,86,73892,26447364196344,12150,364573.4849513254,379.14726696304746,364194.3376843624,kpoint
854,LiCl,cc-pvdz,9,kpoint,kpoint,101,-20.466012972829486,8.754914703246186e-05,52,0.0016,10,101,81402,30527286951162,12151,381991.0948117325,379.14726696304746,381611.94754476944,kpoint
855,LiCl,cc-pvdz,9,kpoint,kpoint,116,-20.465925423682453,0.0,52,0.0016,10,116,86221,33105732453280,23672,391102.1919529064,379.14726696304746,390723.0446859434,kpoint
856,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,104,-182.9652951170302,1.228033560640398,468,0.0016,10,104,81270,24428866323330,12140,306177.4196328024,405.87764871158606,305771.5419840908,supercell_cmplx_scf
857,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,238,-183.27110584281417,0.9222228348564272,468,0.0016,10,238,115490,67003931004540,23664,590957.1703458101,405.87764871158606,590551.2926970986,supercell_cmplx_scf
858,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,372,-183.53973335411243,0.6535953235581644,468,0.0016,10,372,148026,121463860185756,23667,835813.1133174702,405.87764871158606,835407.2356687586,supercell_cmplx_scf
859,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,506,-183.7891298076516,0.4041988700190018,468,0.0016,10,506,172184,171354519076560,46707,1013684.661458714,405.87764871158606,1013278.7838100024,supercell_cmplx_scf
860,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,641,-183.96331031608867,0.23001836158192646,468,0.0016,10,641,190079,209633765646476,46712,1123381.3321621013,405.87764871158606,1122975.4545133896,supercell_cmplx_scf
861,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,775,-184.08274124996984,0.11058742770075014,468,0.0016,10,775,206025,245125763868525,46712,1211906.5779036293,405.87764871158606,1211500.7002549176,supercell_cmplx_scf
862,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,909,-184.1499510042852,0.04337767338537901,468,0.0016,10,909,222498,278127832164570,46711,1273263.954599589,405.87764871158606,1272858.0769508777,supercell_cmplx_scf
863,LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1044,-184.1933286776706,0.0,468,0.0016,10,1044,238772,307361394486944,46714,1311191.201316581,405.87764871158606,1310785.3236678694,supercell_cmplx_scf
864,LiCl,cc-pvdz,12,kpoint,kpoint,11,-20.382367460025183,0.12058371287082537,52,0.0016,10,11,37574,10215094549386,6544,276920.47330180294,532.4504665709875,276388.022835232,kpoint
865,LiCl,cc-pvdz,12,kpoint,kpoint,26,-20.428088457119653,0.07486271577635506,52,0.0016,10,26,54735,23227069666095,12306,432244.42926294135,532.4504665709875,431711.9787963704,kpoint
866,LiCl,cc-pvdz,12,kpoint,kpoint,41,-20.479626975786385,0.023324197109623412,52,0.0016,10,41,68130,34709080512870,12306,518925.27645496256,532.4504665709875,518392.8259883916,kpoint
867,LiCl,cc-pvdz,12,kpoint,kpoint,56,-20.521779989165083,0.018828816269074622,52,0.0016,10,56,81518,48544650001372,12311,606579.8275125506,532.4504665709875,606047.3770459796,kpoint
868,LiCl,cc-pvdz,12,kpoint,kpoint,71,-20.516710156994886,0.013758984098878102,52,0.0016,10,71,89893,58946279855645,23830,667929.5116418386,532.4504665709875,667397.0611752676,kpoint
869,LiCl,cc-pvdz,12,kpoint,kpoint,86,-20.516238939753546,0.01328776685753752,52,0.0016,10,86,97221,66289516343937,23834,694520.1840353837,532.4504665709875,693987.7335688127,kpoint
870,LiCl,cc-pvdz,12,kpoint,kpoint,101,-20.503051558434052,0.00010038553804392336,52,0.0016,10,101,103878,74481913810080,23833,730343.8110567768,532.4504665709875,729811.3605902058,kpoint
871,LiCl,cc-pvdz,12,kpoint,kpoint,116,-20.502951172896008,0.0,52,0.0016,10,116,110610,81333382067370,23833,748987.4568404717,532.4504665709875,748455.0063739007,kpoint
872,LiCl,cc-pvdz,18,kpoint,kpoint,11,-20.383160257821054,0.12199602631677209,52,0.0016,10,11,55468,42866334074620,12618,787179.8034463758,805.7748594754542,786374.0285869003,kpoint
873,LiCl,cc-pvdz,18,kpoint,kpoint,26,-20.430129609777403,0.07502667436042287,52,0.0016,10,26,85583,103015959955824,24142,1226075.2146964015,805.7748594754542,1225269.439836926,kpoint
874,LiCl,cc-pvdz,18,kpoint,kpoint,41,-20.48355552923558,0.021600754902245,52,0.0016,10,41,101916,146443896058212,24147,1463622.2734235085,805.7748594754542,1462816.4985640328,kpoint
875,LiCl,cc-pvdz,18,kpoint,kpoint,56,-20.52424882584382,0.019092541705994392,52,0.0016,10,56,116965,192811630424665,24147,1679103.2695753402,805.7748594754542,1678297.4947158648,kpoint
876,LiCl,cc-pvdz,18,kpoint,kpoint,71,-20.519045989884333,0.013889705746507275,52,0.0016,10,71,131859,238246975111509,24150,1840423.3004394488,805.7748594754542,1839617.525579973,kpoint
877,LiCl,cc-pvdz,18,kpoint,kpoint,86,-20.51809265913613,0.012936374998304245,52,0.0016,10,86,147126,275909192625486,24150,1910191.2363238733,805.7748594754542,1909385.461464398,kpoint
878,LiCl,cc-pvdz,18,kpoint,kpoint,101,-20.505247616036897,9.133189907117867e-05,52,0.0016,10,101,162218,319356064005398,24150,2005285.5760513644,805.7748594754542,2004479.801191889,kpoint
879,LiCl,cc-pvdz,18,kpoint,kpoint,116,-20.505156284137826,0.0,52,0.0016,10,116,171836,347080686674960,47192,2057388.9311482364,805.7748594754542,2056583.156288761,kpoint
880,LiCl,cc-pvdz,27,kpoint,kpoint,11,-20.382808594116895,0.12266910691322153,52,0.0016,10,11,86241,177287241494919,13093,2093937.933303339,1194.7734685346477,2092743.159834804,kpoint
881,LiCl,cc-pvdz,27,kpoint,kpoint,26,-20.430282576146105,0.07519512488401148,52,0.0016,10,26,122123,389504841842904,24617,3248744.0858745337,1194.7734685346477,3247549.3124059997,kpoint
882,LiCl,cc-pvdz,27,kpoint,kpoint,41,-20.48470681088306,0.020770890147055354,52,0.0016,10,41,156533,586584835736354,24620,3817025.2100686105,1194.7734685346477,3815830.436600076,kpoint
883,LiCl,cc-pvdz,27,kpoint,kpoint,56,-20.524770898282952,0.019293197252835625,52,0.0016,10,56,180285,753892315554525,47659,4259413.743903963,1194.7734685346477,4258218.970435428,kpoint
884,LiCl,cc-pvdz,27,kpoint,kpoint,71,-20.51949063880127,0.014012937771152423,52,0.0016,10,71,197983,890659060838322,47662,4582301.862542774,1194.7734685346477,4581107.089074239,kpoint
885,LiCl,cc-pvdz,27,kpoint,kpoint,86,-20.518340258459958,0.012862557429841104,52,0.0016,10,86,215571,999841199616327,47664,4724336.2181472285,1194.7734685346477,4723141.444678694,kpoint
886,LiCl,cc-pvdz,27,kpoint,kpoint,101,-20.50557326038862,9.555935850258379e-05,52,0.0016,10,101,232495,1120243488969070,47666,4907936.290036551,1194.7734685346477,4906741.516568016,kpoint
887,LiCl,cc-pvdz,27,kpoint,kpoint,116,-20.505477701030117,0.0,52,0.0016,10,116,248888,1223802877793160,47664,5008499.305261217,1194.7734685346477,5007304.531792683,kpoint
888,LiCl,cc-pvtz,1,kpoint,kpoint,14,-20.285645189039066,0.13638410841790716,98,0.0016,10,14,6355,7554449055,1400,1210.8406679764655,287.8299320696326,923.0107359068328,kpoint
889,LiCl,cc-pvtz,1,kpoint,kpoint,32,-20.361422382405667,0.060606915051305776,98,0.0016,10,32,9330,19060350300,2585,2080.8901235635594,287.8299320696326,1793.0601914939266,kpoint
890,LiCl,cc-pvtz,1,kpoint,kpoint,50,-20.417877144037202,0.004152153419770599,98,0.0016,10,50,11098,28170996730,2587,2585.5768743539466,287.8299320696326,2297.7469422843137,kpoint
891,LiCl,cc-pvtz,1,kpoint,kpoint,68,-20.429976816088875,0.007947518631901573,98,0.0016,10,68,12712,36341256280,2593,2911.964520163435,287.8299320696326,2624.134588093802,kpoint
892,LiCl,cc-pvtz,1,kpoint,kpoint,86,-20.446016369694664,0.023987072237691365,98,0.0016,10,86,14278,43262011606,2596,3086.3089858029207,287.8299320696326,2798.479053733288,kpoint
893,LiCl,cc-pvtz,1,kpoint,kpoint,104,-20.42545061039161,0.0034213129346376547,98,0.0016,10,104,15857,52183230448,2597,3352.0455562254374,287.8299320696326,3064.215624155805,kpoint
894,LiCl,cc-pvtz,1,kpoint,kpoint,122,-20.423555942199734,0.0015266447427606522,98,0.0016,10,122,17406,59515831026,4957,3482.839982567644,287.8299320696326,3195.0100504980105,kpoint
895,LiCl,cc-pvtz,1,kpoint,kpoint,141,-20.422029297456973,0.0,98,0.0016,10,141,18427,64830387356,4967,3583.636651095998,287.8299320696326,3295.806719026365,kpoint
896,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,14,-20.28564554201959,0.13638388713945204,98,0.0016,10,14,6355,6659633280,1398,1067.418709405811,276.68466098890224,790.7340484169084,supercell_cmplx_scf
897,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,32,-20.361422513705012,0.06060691545403074,98,0.0016,10,32,9330,16582908750,2585,1810.419144136244,276.68466098890224,1533.7344831473415,supercell_cmplx_scf
898,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,50,-20.417877205528704,0.004152223630338625,98,0.0016,10,50,11098,24425932238,2587,2241.8495959355105,276.68466098890224,1965.164934946608,supercell_cmplx_scf
899,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,68,-20.429976862889543,0.007947433730500109,98,0.0016,10,68,12712,31628091600,2593,2534.3060600945223,276.68466098890224,2257.62139910562,supercell_cmplx_scf
900,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,86,-20.446016378712272,0.023986949553229664,98,0.0016,10,86,14278,37774376530,2596,2694.821073288808,276.68466098890224,2418.1364122999057,supercell_cmplx_scf
901,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,104,-20.42545072251291,0.003421293353866872,98,0.0016,10,104,15857,45652144430,2597,2932.5144824590584,276.68466098890224,2655.8298214701563,supercell_cmplx_scf
902,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,122,-20.42355606612611,0.0015266369670676738,98,0.0016,10,122,17406,52100892432,4957,3048.9210629261925,276.68466098890224,2772.2364019372903,supercell_cmplx_scf
903,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,141,-20.422029429159043,0.0,98,0.0016,10,141,18427,56812504824,4967,3140.431453907869,276.68466098890224,2863.746792918967,supercell_cmplx_scf
904,LiCl,cc-pvtz,2,kpoint,kpoint,14,-20.33007306849152,0.15038826604811106,98,0.0016,10,14,13039,120249061179,3074,9393.716978540297,572.8301830008267,8820.88679553947,kpoint
905,LiCl,cc-pvtz,2,kpoint,kpoint,32,-20.410958890344716,0.06950244419491369,98,0.0016,10,32,19320,346098615240,3085,18247.05733319098,572.8301830008267,17674.227150190152,kpoint
906,LiCl,cc-pvtz,2,kpoint,kpoint,50,-20.47509250921844,0.005368825321188098,98,0.0016,10,50,23350,532199247650,5837,23216.00424292712,572.8301830008267,22643.17405992629,kpoint
907,LiCl,cc-pvtz,2,kpoint,kpoint,68,-20.486189271498258,0.005727936958628277,98,0.0016,10,68,26546,689124178704,5842,26442.25571463351,572.8301830008267,25869.42553163268,kpoint
908,LiCl,cc-pvtz,2,kpoint,kpoint,86,-20.50264139411523,0.022180059575600097,98,0.0016,10,86,29700,824082514200,5843,28262.74536436295,572.8301830008267,27689.91518136212,kpoint
909,LiCl,cc-pvtz,2,kpoint,kpoint,104,-20.483827542496805,0.003366207957174794,98,0.0016,10,104,32803,994613103991,5843,30884.510207944284,572.8301830008267,30311.680024943456,kpoint
910,LiCl,cc-pvtz,2,kpoint,kpoint,122,-20.481968268646142,0.0015069341065121478,98,0.0016,10,122,35988,1135961975748,5842,32151.866300518628,572.8301830008267,31579.0361175178,kpoint
911,LiCl,cc-pvtz,2,kpoint,kpoint,141,-20.48046133453963,0.0,98,0.0016,10,141,39295,1279888486895,5846,33176.83412863167,572.8301830008267,32604.003945630848,kpoint
912,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,28,-40.63336140433082,0.32756109122701815,196,0.0016,10,28,17692,321714990244,2948,18522.280348107422,588.3204977448391,17933.959850362586,supercell_cmplx_scf
913,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,64,-40.815732097470026,0.14519039808781287,196,0.0016,10,64,25210,1030041978280,5582,41618.0930604838,588.3204977448391,41029.77256273896,supercell_cmplx_scf
914,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,100,-40.83240598950146,0.12851650605637843,196,0.0016,10,100,31424,1638456724352,5587,53109.67076254456,588.3204977448391,52521.35026479972,supercell_cmplx_scf
915,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,136,-40.83154988594667,0.12937260961116692,196,0.0016,10,136,37595,2152900119215,5590,58330.25739182406,588.3204977448391,57741.93689407922,supercell_cmplx_scf
916,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,173,-40.907069777310184,0.05385271824765425,196,0.0016,10,173,41224,2906332605640,10838,71811.71268819802,588.3204977448391,71223.39219045319,supercell_cmplx_scf
917,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,209,-40.96717312608008,0.0062506305222385095,196,0.0016,10,209,44656,3470763858224,10838,79167.21136395275,588.3204977448391,78578.89086620792,supercell_cmplx_scf
918,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,245,-40.964071630779216,0.003149135221377719,196,0.0016,10,245,47821,3918824261349,10839,83471.31167475763,588.3204977448391,82882.9911770128,supercell_cmplx_scf
919,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,282,-40.96092249555784,0.0,196,0.0016,10,282,50994,4298428318050,10841,85859.96593260023,588.3204977448391,85271.6454348554,supercell_cmplx_scf
920,LiCl,cc-pvtz,4,kpoint,kpoint,14,-20.394495453561916,0.151252252819166,98,0.0016,10,14,25688,1094014261392,6040,43380.32399787873,1136.2577109112258,42244.06628696751,kpoint
921,LiCl,cc-pvtz,4,kpoint,kpoint,32,-20.46657556713956,0.07917213924152122,98,0.0016,10,32,38225,2999992415750,6048,79941.5872759959,1136.2577109112258,78805.32956508467,kpoint
922,LiCl,cc-pvtz,4,kpoint,kpoint,50,-20.5428782905261,0.0028694158549811277,98,0.0016,10,50,46313,4599805029602,11551,101166.47404812544,1136.2577109112258,100030.2163372142,kpoint
923,LiCl,cc-pvtz,4,kpoint,kpoint,68,-20.55244287257585,0.006695166194766955,98,0.0016,10,68,52670,5911360461060,11554,114320.52969165953,1136.2577109112258,113184.27198074828,kpoint
924,LiCl,cc-pvtz,4,kpoint,kpoint,86,-20.567170203872035,0.021422497490952708,98,0.0016,10,86,58949,7098279344794,11554,122652.59737453709,1136.2577109112258,121516.33966362584,kpoint
925,LiCl,cc-pvtz,4,kpoint,kpoint,104,-20.549095705862918,0.0033479994818357284,98,0.0016,10,104,65166,8499734709636,11554,132856.99027249962,1136.2577109112258,131720.7325615884,kpoint
926,LiCl,cc-pvtz,4,kpoint,kpoint,122,-20.54719377538172,0.0014460690006394827,98,0.0016,10,122,71431,9678876499184,11556,138018.82352439468,1136.2577109112258,136882.56581348347,kpoint
927,LiCl,cc-pvtz,4,kpoint,kpoint,141,-20.545747706381082,0.0,98,0.0016,10,141,78174,10931563307070,11560,142436.08994044707,1136.2577109112258,141299.83222953585,kpoint
928,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,56,-81.66407923143966,0.5189118635596373,392,0.0016,10,56,49294,5772113464040,12056,119272.6593628258,1136.931754582159,118135.72760824364,supercell_cmplx_scf
929,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,128,-81.69508466221009,0.4879064327892024,392,0.0016,10,128,73839,12362706714447,12064,170540.63029740428,1136.931754582159,169403.69854282212,supercell_cmplx_scf
930,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,201,-81.91704370770063,0.2659473872986666,392,0.0016,10,201,91273,27963973021075,23586,312073.3295159948,1136.931754582159,310936.3977614126,supercell_cmplx_scf
931,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,273,-81.93213510285642,0.25085599214287413,392,0.0016,10,273,103832,37314128890704,23588,366051.501548246,1136.931754582159,364914.5697936639,supercell_cmplx_scf
932,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,346,-82.10362807250185,0.07936302249744642,392,0.0016,10,346,116253,53321034952449,23588,467191.0412484161,1136.931754582159,466054.109493834,supercell_cmplx_scf
933,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,418,-82.108752239947,0.07423885505230032,392,0.0016,10,418,128516,63051588179000,23588,499734.04296708055,1136.931754582159,498597.1112124984,supercell_cmplx_scf
934,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,491,-82.19165634010673,0.008665245107437158,392,0.0016,10,491,140901,72931155522363,23588,527228.7988025113,1136.931754582159,526091.8670479291,supercell_cmplx_scf
935,LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,564,-82.1829910949993,0.0,392,0.0016,10,564,153400,81387694455600,23593,540422.5858701622,1136.931754582159,539285.65411558,supercell_cmplx_scf
936,LiCl,cc-pvtz,6,kpoint,kpoint,14,-20.39424736273922,0.15189966310163783,98,0.0016,10,14,39048,17184841664880,6246,448277.4016339879,2179.11259202531,446098.2890419626,kpoint
937,LiCl,cc-pvtz,6,kpoint,kpoint,32,-20.468647373066027,0.07749965277482929,98,0.0016,10,32,55148,42245452373808,11755,780279.6916252648,2179.11259202531,778100.5790332395,kpoint
938,LiCl,cc-pvtz,6,kpoint,kpoint,50,-20.54289567716824,0.003251348672616672,98,0.0016,10,50,69183,71033679772317,11756,1045839.4693571808,2179.11259202531,1043660.3567651556,kpoint
939,LiCl,cc-pvtz,6,kpoint,kpoint,68,-20.553888986356796,0.007741960515939894,98,0.0016,10,68,81788,98360710128072,22767,1224988.9538144837,2179.11259202531,1222809.8412224583,kpoint
940,LiCl,cc-pvtz,6,kpoint,kpoint,86,-20.56651504458027,0.02036801873941485,98,0.0016,10,86,89604,117541666374372,22769,1336178.7212639567,2179.11259202531,1333999.6086719315,kpoint
941,LiCl,cc-pvtz,6,kpoint,kpoint,104,-20.549434148838237,0.003287122997381431,98,0.0016,10,104,96990,139361066724420,22771,1463573.7385200076,2179.11259202531,1461394.6259279824,kpoint
942,LiCl,cc-pvtz,6,kpoint,kpoint,122,-20.547587121522607,0.0014400956817510746,98,0.0016,10,122,103928,156129739561048,22767,1530217.5232607713,2179.11259202531,1528038.410668746,kpoint
943,LiCl,cc-pvtz,6,kpoint,kpoint,141,-20.546147025840856,0.0,98,0.0016,10,141,111406,173619708682650,22769,1587415.2475818517,2179.11259202531,1585236.1349898265,kpoint
944,LiCl,cc-pvtz,8,kpoint,kpoint,14,-20.424561303614436,0.152107168074334,98,0.0016,10,14,50851,11559325446964,11945,231543.76853078484,2357.083874586947,229186.6846561979,kpoint
945,LiCl,cc-pvtz,8,kpoint,kpoint,32,-20.492681957024566,0.08398651466420404,98,0.0016,10,32,75830,28270982154840,11953,379751.8912454487,2357.083874586947,377394.8073708617,kpoint
946,LiCl,cc-pvtz,8,kpoint,kpoint,50,-20.575073323885192,0.0015951478035773903,98,0.0016,10,50,92029,43267074700668,22962,478886.8765216557,2357.083874586947,476529.7926470688,kpoint
947,LiCl,cc-pvtz,8,kpoint,kpoint,68,-20.58369552502804,0.007027053339271561,98,0.0016,10,68,104761,54419477695257,22965,529120.8063513875,2357.083874586947,526763.7224768006,kpoint
948,LiCl,cc-pvtz,8,kpoint,kpoint,86,-20.597701795095254,0.021033323406484783,98,0.0016,10,86,117270,64419935315310,22967,559542.9966464699,2357.083874586947,557185.912771883,kpoint
949,LiCl,cc-pvtz,8,kpoint,kpoint,104,-20.579954419072095,0.0032859473833255493,98,0.0016,10,104,129726,75804885282024,22967,595210.0735511864,2357.083874586947,592852.9896765994,kpoint
950,LiCl,cc-pvtz,8,kpoint,kpoint,122,-20.57809403559575,0.0014255639069808979,98,0.0016,10,122,142234,85651133926078,22967,613380.2639979951,2357.083874586947,611023.1801234081,kpoint
951,LiCl,cc-pvtz,8,kpoint,kpoint,141,-20.57666847168877,0.0,98,0.0016,10,141,155491,95900093804487,22970,628223.0698065822,2357.083874586947,625865.9859319952,kpoint
952,AlN,cc-pvdz,1,kpoint,kpoint,31,-23.460457737245594,0.23632291345174394,104,0.0016,10,31,9610,54170195770,2592,5741.654709518031,127.82814698829765,5613.826562529734,kpoint
953,AlN,cc-pvdz,1,kpoint,kpoint,70,-23.629533054635004,0.06724759606233377,104,0.0016,10,70,13681,126224093673,2607,9397.762888063968,127.82814698829765,9269.93474107567,kpoint
954,AlN,cc-pvdz,1,kpoint,kpoint,110,-23.643101306431095,0.05367934426624288,104,0.0016,10,110,17559,180796138146,4975,10487.9217245771,127.82814698829765,10360.093577588805,kpoint
955,AlN,cc-pvdz,1,kpoint,kpoint,150,-23.643847958771996,0.05293269192534211,104,0.0016,10,150,19772,213232814620,4975,10985.087689305888,127.82814698829765,10857.259542317592,kpoint
956,AlN,cc-pvdz,1,kpoint,kpoint,190,-23.681145152440372,0.015635498256965974,104,0.0016,10,190,21889,258851477738,4977,12045.499439448722,127.82814698829765,11917.671292460424,kpoint
957,AlN,cc-pvdz,1,kpoint,kpoint,230,-23.70208598185126,0.005305331153920179,104,0.0016,10,230,23906,297898618594,4977,12692.923632811566,127.82814698829765,12565.095485823267,kpoint
958,AlN,cc-pvdz,1,kpoint,kpoint,270,-23.700025304407472,0.003244653710133605,104,0.0016,10,270,25838,330678186292,4978,13036.07185578284,127.82814698829765,12908.243708794544,kpoint
959,AlN,cc-pvdz,1,kpoint,kpoint,310,-23.696780650697313,2.4868995751603507e-14,104,0.0016,10,310,27843,360568910382,4980,13190.8362038423,127.82814698829765,13063.008056854003,kpoint
960,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,31,-23.46045751989667,0.23632325179158542,104,0.0016,10,31,9610,41953387170,2592,4446.759674982021,124.11287305572964,4322.646801926292,supercell_cmplx_scf
961,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,70,-23.629532988347197,0.06724778334105963,104,0.0016,10,70,13681,98455932145,2605,7330.340208893791,124.11287305572964,7206.227335838062,supercell_cmplx_scf
962,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,110,-23.643101317703216,0.05367945398504048,104,0.0016,10,110,17559,141246457254,4973,8193.658644732632,124.11287305572964,8069.545771676902,supercell_cmplx_scf
963,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,150,-23.64384797326741,0.05293279842084786,104,0.0016,10,150,19772,166560553864,4975,8580.67808991386,124.11287305572964,8456.56521685813,supercell_cmplx_scf
964,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,190,-23.681145272474296,0.015635499213960458,104,0.0016,10,190,21889,202280407910,4977,9412.99881536898,124.11287305572964,9288.88594231325,supercell_cmplx_scf
965,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,230,-23.702086117433943,0.005305345745686196,104,0.0016,10,230,23906,232871190814,4977,9922.22177791038,124.11287305572964,9798.10890485465,supercell_cmplx_scf
966,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,270,-23.700025428344006,0.003244656655748912,104,0.0016,10,270,25838,258720725706,4978,10199.347783022313,124.11287305572964,10075.23490996658,supercell_cmplx_scf
967,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,310,-23.69678077168828,2.4868995751603507e-14,104,0.0016,10,310,27843,282126492366,4980,10321.145807785795,124.11287305572964,10197.032934730065,supercell_cmplx_scf
968,AlN,cc-pvdz,2,kpoint,kpoint,31,-23.4170822859965,0.24242643651869855,104,0.0016,10,31,20393,765453906090,5850,38232.96899204019,256.00166870910914,37976.96732333108,kpoint
969,AlN,cc-pvdz,2,kpoint,kpoint,70,-23.585625098228068,0.0738836242871308,104,0.0016,10,70,28558,1492588781976,5857,53236.86621776177,256.00166870910914,52980.86454905266,kpoint
970,AlN,cc-pvdz,2,kpoint,kpoint,110,-23.599392861399938,0.06011586111526057,104,0.0016,10,110,36383,2064316481670,5856,57793.350647573534,256.00166870910914,57537.34897886442,kpoint
971,AlN,cc-pvdz,2,kpoint,kpoint,150,-23.6032659110498,0.056242811465399,104,0.0016,10,150,42233,2494060608206,11362,60152.70647170786,256.00166870910914,59896.70480299875,kpoint
972,AlN,cc-pvdz,2,kpoint,kpoint,190,-23.63989497316293,0.019613749352267007,104,0.0016,10,190,46530,2942409234600,11363,64412.49517230154,256.00166870910914,64156.49350359243,kpoint
973,AlN,cc-pvdz,2,kpoint,kpoint,230,-23.664988370728597,0.005479648213398747,104,0.0016,10,230,50503,3322169154860,11363,67004.60786651257,256.00166870910914,66748.60619780346,kpoint
974,AlN,cc-pvdz,2,kpoint,kpoint,270,-23.66273933881097,0.003230616295770261,104,0.0016,10,270,54368,3643489189600,11365,68261.24937885486,256.00166870910914,68005.24771014575,kpoint
975,AlN,cc-pvdz,2,kpoint,kpoint,310,-23.659508722515145,5.3290705182007514e-14,104,0.0016,10,310,58346,3945290413982,11369,68876.01153154283,256.00166870910914,68620.00986283371,kpoint
976,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,62,-46.862618396228946,0.4563993300257252,208,0.0016,10,62,26293,1317990998924,5592,51059.01144216507,249.24694103902013,50809.76450112605,supercell_cmplx_scf
977,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,141,-46.92245367188753,0.3965640543671398,208,0.0016,10,141,40049,2343764678923,10848,59610.45431077222,249.24694103902013,59361.2073697332,supercell_cmplx_scf
978,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,221,-47.131783137108194,0.1872345891464775,208,0.0016,10,221,48315,3822621439950,10848,80589.67629938532,249.24694103902013,80340.4293583463,supercell_cmplx_scf
979,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,301,-47.144192720279555,0.17482500597511574,208,0.0016,10,301,56092,4747571348920,10852,86212.58713772992,249.24694103902013,85963.3401966909,supercell_cmplx_scf
980,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,380,-47.27964603890438,0.03937168735028962,208,0.0016,10,380,63622,6113320979142,10853,97874.59630658448,249.24694103902013,97625.34936554548,supercell_cmplx_scf
981,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,460,-47.27917250335798,0.039845222896694565,208,0.0016,10,460,71384,7105251982992,10853,101386.167761727,249.24694103902013,101136.92082068796,supercell_cmplx_scf
982,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,540,-47.32455510216441,0.005537375909739239,208,0.0016,10,540,76983,7990166648679,21350,105720.96250912517,249.24694103902013,105471.71556808616,supercell_cmplx_scf
983,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,620,-47.31901772625504,3.694822225952521e-13,208,0.0016,10,620,81355,8569058937165,21352,107287.46482022486,249.24694103902013,107038.21787918585,supercell_cmplx_scf
984,AlN,cc-pvdz,4,kpoint,kpoint,31,-23.664677455001307,0.24107951934035654,104,0.0016,10,31,40316,5555071530476,6069,140349.9692649578,544.7392349241433,139805.23003003365,kpoint
985,AlN,cc-pvdz,4,kpoint,kpoint,70,-23.83579704069778,0.06995993364388298,104,0.0016,10,70,56585,10771563208505,11579,193899.87010561893,544.7392349241433,193355.1308706948,kpoint
986,AlN,cc-pvdz,4,kpoint,kpoint,110,-23.84807705218977,0.05767992215189466,104,0.0016,10,110,72206,14850505198656,11578,209492.2910685005,544.7392349241433,208947.55183357635,kpoint
987,AlN,cc-pvdz,4,kpoint,kpoint,150,-23.85252140678644,0.053235567555223184,104,0.0016,10,150,83905,17938196783750,22588,217766.4881293657,544.7392349241433,217221.74889444155,kpoint
988,AlN,cc-pvdz,4,kpoint,kpoint,190,-23.888596295265174,0.01716067907648977,104,0.0016,10,190,92531,21170802900377,22591,233050.5743877459,544.7392349241433,232505.83515282176,kpoint
989,AlN,cc-pvdz,4,kpoint,kpoint,230,-23.912034713058482,0.006277738716818249,104,0.0016,10,230,100382,23893124805528,22591,242447.22148867775,544.7392349241433,241902.48225375364,kpoint
990,AlN,cc-pvdz,4,kpoint,kpoint,270,-23.908837909686476,0.003080935344812019,104,0.0016,10,270,108164,26250600439448,22594,247204.63378829416,544.7392349241433,246659.89455337,kpoint
991,AlN,cc-pvdz,4,kpoint,kpoint,310,-23.905756974341653,1.0658141036401503e-14,104,0.0016,10,310,116018,28412063480458,22594,249446.55305559767,544.7392349241433,248901.81382067356,kpoint
992,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,124,-94.54226909802809,1.0807590903563238,416,0.0016,10,124,77896,27521218819640,12081,359875.7733623824,549.2596526099533,359326.51370977244,supercell_cmplx_scf
993,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,283,-94.94416941895932,0.6788587694250907,416,0.0016,10,283,111682,63583284737068,23614,579909.0446008705,549.2596526099533,579359.7849482605,supercell_cmplx_scf
994,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,442,-95.26539673639844,0.35763145198596646,416,0.0016,10,442,142172,103779635550588,23613,743529.4478829296,549.2596526099533,742980.1882303196,supercell_cmplx_scf
995,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,602,-95.4767277808166,0.14630040756780716,416,0.0016,10,602,167648,138165855251840,46653,839464.738097942,549.2596526099533,838915.478445332,supercell_cmplx_scf
996,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,761,-95.54655156695677,0.07647662142764489,416,0.0016,10,761,184603,160795171431031,46658,887226.1909940117,549.2596526099533,886676.9313414018,supercell_cmplx_scf
997,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,921,-95.58853720980302,0.034490978581388276,416,0.0016,10,921,199978,180966061143344,46658,921753.973197396,549.2596526099533,921204.7135447862,supercell_cmplx_scf
998,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1080,-95.61452883510471,0.00849935327970286,416,0.0016,10,1080,215234,200798594613550,46661,950276.2988486463,549.2596526099533,949727.0391960364,supercell_cmplx_scf
999,AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1240,-95.62302818838438,2.842170943040401e-14,416,0.0016,10,1240,230555,219217325997540,46660,968501.8089629172,549.2596526099533,967952.5493103073,supercell_cmplx_scf
1000,AlN,cc-pvdz,6,kpoint,kpoint,31,-23.64806307917079,0.24198720853378575,104,0.0016,10,31,57742,65182050175154,11794,1149837.0521998885,818.6480881227513,1149018.4041117656,kpoint
1001,AlN,cc-pvdz,6,kpoint,kpoint,70,-23.818276447938384,0.07177383976619112,104,0.0016,10,70,86741,132515304758040,22804,1556115.1127060698,818.6480881227513,1555296.4646179471,kpoint
1002,AlN,cc-pvdz,6,kpoint,kpoint,110,-23.831674883399323,0.05837540430525223,104,0.0016,10,110,105065,173560841384790,22806,1682649.991207549,818.6480881227513,1681831.3431194264,kpoint
1003,AlN,cc-pvdz,6,kpoint,kpoint,150,-23.83615697679658,0.053893310907994874,104,0.0016,10,150,122642,210394964868946,22805,1747415.6594195906,818.6480881227513,1746597.011331468,kpoint
1004,AlN,cc-pvdz,6,kpoint,kpoint,190,-23.87277810034315,0.01727218736142433,104,0.0016,10,190,140170,257866162497430,22812,1873869.702474046,818.6480881227513,1873051.0543859235,kpoint
1005,AlN,cc-pvdz,6,kpoint,kpoint,230,-23.89636241347912,0.006312125774545763,104,0.0016,10,230,157053,300993583465224,44823,1952140.6562623284,818.6480881227513,1951322.0081742057,kpoint
1006,AlN,cc-pvdz,6,kpoint,kpoint,270,-23.893175848239196,0.0031255605346203197,104,0.0016,10,270,166819,326476903234445,44823,1993457.836505115,818.6480881227513,1992639.1884169923,kpoint
1007,AlN,cc-pvdz,6,kpoint,kpoint,310,-23.890050287704607,3.197442310920451e-14,104,0.0016,10,310,176662,349038233055262,44827,2012472.5450420785,818.6480881227513,2011653.8969539555,kpoint
1008,AlN,cc-pvdz,8,kpoint,kpoint,31,-23.78699657931097,0.23458326896411918,104,0.0016,10,31,80029,87936077757024,12003,1119231.1938747913,1180.9166578104823,1118050.2772169807,kpoint
1009,AlN,cc-pvdz,8,kpoint,kpoint,70,-23.95430452538476,0.06727532289032823,104,0.0016,10,70,112485,172173835902270,23016,1559095.2489926056,1180.9166578104823,1557914.332334795,kpoint
1010,AlN,cc-pvdz,8,kpoint,kpoint,110,-23.966118992365438,0.055460855909650775,104,0.0016,10,110,143636,239047507878540,23011,1695200.3118998855,1180.9166578104823,1694019.395242075,kpoint
1011,AlN,cc-pvdz,8,kpoint,kpoint,150,-23.970138125418202,0.051441722856885974,104,0.0016,10,150,167090,290366396899810,45032,1770092.6631812272,1180.9166578104823,1768911.7465234166,kpoint
1012,AlN,cc-pvdz,8,kpoint,kpoint,190,-24.006564723680064,0.015015124595024076,104,0.0016,10,190,184320,344854454538240,45027,1905739.273479089,1180.9166578104823,1904558.356821278,kpoint
1013,AlN,cc-pvdz,8,kpoint,kpoint,230,-24.02828350658384,0.0067036583087514146,104,0.0016,10,230,199983,390599171648091,45034,1989474.350959571,1180.9166578104823,1988293.4343017605,kpoint
1014,AlN,cc-pvdz,8,kpoint,kpoint,270,-24.024622655460487,0.0030428071853982885,104,0.0016,10,270,215533,430429898534765,45037,2034177.106288392,1180.9166578104823,2032996.189630581,kpoint
1015,AlN,cc-pvdz,8,kpoint,kpoint,310,-24.02157984827509,0.0,104,0.0016,10,310,231136,466597969574592,45038,2056247.3568822327,1180.9166578104823,2055066.4402244224,kpoint
1016,AlN,cc-pvdz,9,kpoint,kpoint,31,-23.843820304434573,0.22588743525160027,104,0.0016,10,31,94459,434341525406695,26196,4683689.693838716,1491.4327561978423,4682198.261082518,kpoint
1017,AlN,cc-pvdz,9,kpoint,kpoint,70,-24.0036114689588,0.06609627072737467,104,0.0016,10,70,133670,836968694127440,26199,6377865.723090797,1491.4327561978423,6376374.290334599,kpoint
1018,AlN,cc-pvdz,9,kpoint,kpoint,110,-24.015391515478576,0.05431622420759652,104,0.0016,10,110,172938,1175537488170294,26199,6923826.185864396,1491.4327561978423,6922334.753108199,kpoint
1019,AlN,cc-pvdz,9,kpoint,kpoint,150,-24.019074126689315,0.05063361299685809,104,0.0016,10,150,197121,1397077281757191,51289,7219176.210052052,1491.4327561978423,7217684.777295855,kpoint
1020,AlN,cc-pvdz,9,kpoint,kpoint,190,-24.054683296351126,0.015024443335047266,104,0.0016,10,190,216823,1657598191195902,51289,7787068.959437513,1491.4327561978423,7785577.526681315,kpoint
1021,AlN,cc-pvdz,9,kpoint,kpoint,230,-24.076405418576613,0.006697678890439818,104,0.0016,10,230,236495,1888970959324085,51292,8135859.190700787,1491.4327561978423,8134367.757944589,kpoint
1022,AlN,cc-pvdz,9,kpoint,kpoint,270,-24.072674231562544,0.0029664918763714354,104,0.0016,10,270,256011,2093144370492735,51292,8327998.984615953,1491.4327561978423,8326507.551859755,kpoint
1023,AlN,cc-pvdz,9,kpoint,kpoint,310,-24.06970773968629,1.1723955140041653e-13,104,0.0016,10,310,275980,2281134068238740,51292,8419248.067958632,1491.4327561978423,8417756.635202434,kpoint
1024,AlN,cc-pvtz,1,kpoint,kpoint,39,-23.597736152911104,0.2684156665349704,220,0.0016,10,39,22742,1662671850012,5602,74469.42320825024,1200.0309132377924,73269.39229501245,kpoint
1025,AlN,cc-pvtz,1,kpoint,kpoint,90,-23.76381983697571,0.10233198247036412,220,0.0016,10,90,33856,3710972038464,5613,111648.30604696386,1200.0309132377924,110448.27513372609,kpoint
1026,AlN,cc-pvtz,1,kpoint,kpoint,141,-23.803368880508973,0.06278293893710085,220,0.0016,10,141,41863,5323690875817,10862,129533.6451441317,1200.0309132377924,128333.61423089392,kpoint
1027,AlN,cc-pvtz,1,kpoint,kpoint,192,-23.801658185469407,0.0644936339766673,220,0.0016,10,192,47678,6499447843598,10865,138854.04593501636,1200.0309132377924,137654.01502177856,kpoint
1028,AlN,cc-pvtz,1,kpoint,kpoint,243,-23.840705799346537,0.02544602009953678,220,0.0016,10,243,53134,8100525585636,10863,155289.03479724147,1200.0309132377924,154089.00388400367,kpoint
1029,AlN,cc-pvtz,1,kpoint,kpoint,294,-23.864526528419987,0.0016252910260874387,220,0.0016,10,294,58718,9528833079810,10866,165298.36894801675,1200.0309132377924,164098.33803477895,kpoint
1030,AlN,cc-pvtz,1,kpoint,kpoint,345,-23.868932616655147,0.0027807972090734268,220,0.0016,10,345,64320,11067932693760,10867,175275.2427881983,1200.0309132377924,174075.21187496049,kpoint
1031,AlN,cc-pvtz,1,kpoint,kpoint,396,-23.8661518194461,2.4868995751603507e-14,220,0.0016,10,396,69733,12350920053303,10865,180410.19037700945,1200.0309132377924,179210.15946377165,kpoint
1032,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,39,-23.37987066639348,0.2784491631716861,220,0.0016,10,39,22742,1264358864888,5600,56629.37929569807,1198.3023713367372,55431.07692436133,supercell_cmplx_scf
1033,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,90,-23.56131866260088,0.09700116696428651,220,0.0016,10,90,33856,2833267832896,5613,85241.6974154005,1198.3023713367372,84043.39504406376,supercell_cmplx_scf
1034,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,141,-23.597034882915185,0.0612849466499803,220,0.0016,10,141,41863,4052224825681,10862,98596.90656543084,1198.3023713367372,97398.6041940941,supercell_cmplx_scf
1035,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,192,-23.596856486914408,0.06146334265075737,220,0.0016,10,192,47678,4941010359760,10863,105559.6245899803,1198.3023713367372,104361.32221864356,supercell_cmplx_scf
1036,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,243,-23.632090185580562,0.026229643984603257,220,0.0016,10,243,53134,6144889715280,10861,117799.02220023102,1198.3023713367372,116600.71982889427,supercell_cmplx_scf
1037,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,294,-23.654475058485996,0.0038447710791693623,220,0.0016,10,294,58718,7236605139148,10864,125534.68113945,1198.3023713367372,124336.37876811328,supercell_cmplx_scf
1038,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,345,-23.659924449520908,0.001604619955742237,220,0.0016,10,345,64320,8433493808640,10865,133555.44461076445,1198.3023713367372,132357.14223942772,supercell_cmplx_scf
1039,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,396,-23.6583198295654,2.3447910280083306e-13,220,0.0016,10,396,69733,9422012020553,10865,137627.55910129345,1198.3023713367372,136429.25672995672,supercell_cmplx_scf
1040,AlN,cc-pvtz,2,kpoint,kpoint,39,-23.54365204100025,0.2812823360041463,220,0.0016,10,39,48089,18509573629516,12624,392058.4099634149,2133.423547898199,389924.9864155167,kpoint
1041,AlN,cc-pvtz,2,kpoint,kpoint,90,-23.71949161571694,0.10544276128745622,220,0.0016,10,90,70240,37898332102080,12627,549586.0482210587,2133.423547898199,547452.6246731605,kpoint
1042,AlN,cc-pvtz,2,kpoint,kpoint,141,-23.761045134706116,0.06388924229828064,220,0.0016,10,141,89333,54566391189303,24662,622176.2352397571,2133.423547898199,620042.8116918589,kpoint
1043,AlN,cc-pvtz,2,kpoint,kpoint,192,-23.75984246616517,0.06509191083922516,220,0.0016,10,192,101035,65304295865105,24662,658369.9656129766,2133.423547898199,656236.5420650784,kpoint
1044,AlN,cc-pvtz,2,kpoint,kpoint,243,-23.799135257522465,0.025799119481931143,220,0.0016,10,243,112036,79352435592244,24661,721444.2423309849,2133.423547898199,719310.8187830867,kpoint
1045,AlN,cc-pvtz,2,kpoint,kpoint,294,-23.822323803792116,0.0026105732122800873,220,0.0016,10,294,123075,91365381747450,24666,756156.9249518355,2133.423547898199,754023.5014039373,kpoint
1046,AlN,cc-pvtz,2,kpoint,kpoint,345,-23.827688134005566,0.0027537570011695323,220,0.0016,10,345,134072,103749528090096,24667,788221.2652408716,2133.423547898199,786087.8416929734,kpoint
1047,AlN,cc-pvtz,2,kpoint,kpoint,396,-23.824934377004606,2.0961010704922955e-13,220,0.0016,10,396,145058,114758675311078,24666,805830.9557428893,2133.423547898199,803697.5321949911,kpoint
1048,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,79,-47.03893845405974,0.6109306693503385,440,0.0016,10,79,64433,27937728825706,12109,441654.6932176842,2018.0007800398216,439636.6924376444,supercell_cmplx_scf
1049,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,180,-47.16806300675576,0.48180611665431883,440,0.0016,10,180,96176,53182548898304,23633,563251.7404878193,2018.0007800398216,561233.7397077795,supercell_cmplx_scf
1050,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,282,-47.3785971345295,0.2712719888805779,440,0.0016,10,282,118082,90070099927094,23638,776957.117277135,2018.0007800398216,774939.1164970952,supercell_cmplx_scf
1051,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,384,-47.45447812683065,0.1953909965794267,440,0.0016,10,384,139911,118324021000488,23640,861432.3249227604,2018.0007800398216,859414.3241427206,supercell_cmplx_scf
1052,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,486,-47.58619090230589,0.06367822110419041,440,0.0016,10,486,161499,154959115759890,46679,977343.8787608948,2018.0007800398216,975325.877980855,supercell_cmplx_scf
1053,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,588,-47.59937787780371,0.05049124560636642,440,0.0016,10,588,173733,175728148034670,46682,1030289.1311320588,2018.0007800398216,1028271.1303520192,supercell_cmplx_scf
1054,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,690,-47.64794709914151,0.001922024268566247,440,0.0016,10,690,185925,199540676891025,46682,1093185.2326910084,2018.0007800398216,1091167.2319109684,supercell_cmplx_scf
1055,AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,792,-47.649869123410625,5.471179065352771e-13,440,0.0016,10,792,196791,218105888977956,46684,1128917.6546673751,2018.0007800398216,1126899.6538873352,supercell_cmplx_scf
1056,Al2atom,cc-pvdz,1,kpoint,kpoint,12,-4.4475054598370365,0.021257786486081898,52,0.0016,10,12,3183,639693876,691,204.7081046864897,31.76599733675593,172.9421073497338,kpoint
1057,Al2atom,cc-pvdz,1,kpoint,kpoint,27,-4.462698644904351,0.0060646014187675235,52,0.0016,10,27,4495,1365001145,1218,309.31604703682683,31.76599733675593,277.5500497000709,kpoint
1058,Al2atom,cc-pvdz,1,kpoint,kpoint,42,-4.467102212513185,0.001661033809932988,52,0.0016,10,42,5344,1959644800,1221,373.5170793992736,31.76599733675593,341.75108206251764,kpoint
1059,Al2atom,cc-pvdz,1,kpoint,kpoint,58,-4.468267904959747,0.00049534136337126,52,0.0016,10,58,6171,2496533589,1221,412.0795437533652,31.76599733675593,380.31354641660926,kpoint
1060,Al2atom,cc-pvdz,1,kpoint,kpoint,73,-4.468757618675902,5.62764721667719e-06,52,0.0016,10,73,6962,2955807606,1229,432.45599862129257,31.76599733675593,400.6900012845366,kpoint
1061,Al2atom,cc-pvdz,1,kpoint,kpoint,89,-4.468792240256638,2.899393351984969e-05,52,0.0016,10,89,7764,3388760844,1229,444.58549436659246,31.76599733675593,412.8194970298365,kpoint
1062,Al2atom,cc-pvdz,1,kpoint,kpoint,104,-4.468770124463338,6.8781402200457364e-06,52,0.0016,10,104,8313,3709260600,2284,454.4955843483301,31.76599733675593,422.72958701157415,kpoint
1063,Al2atom,cc-pvdz,1,kpoint,kpoint,120,-4.468763246323118,0.0,52,0.0016,10,120,8759,3963789101,2283,460.9517367218877,31.76599733675593,429.1857393851317,kpoint
1064,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,12,-4.447505436663696,0.021257837468913188,52,0.0016,10,12,3183,661761615,691,211.7695660639312,31.77441607326966,179.99514999066156,supercell_cmplx_scf
1065,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,27,-4.462698658505467,0.0060646156271424445,52,0.0016,10,27,4495,1419017560,1218,321.5563645011656,31.77441607326966,289.78194842789594,supercell_cmplx_scf
1066,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,42,-4.467102232643894,0.0016610414887150426,52,0.0016,10,42,5344,2040397984,1221,388.9093238877574,31.77441607326966,357.13490781448775,supercell_cmplx_scf
1067,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,58,-4.468267931176731,0.0004953429558778311,52,0.0016,10,58,6171,2599391817,1221,429.0580764395106,31.77441607326966,397.28366036624095,supercell_cmplx_scf
1068,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,73,-4.468757649853363,5.6242792458860436e-06,52,0.0016,10,73,6962,3077767922,1229,450.299088240573,31.77441607326966,418.5246721673034,supercell_cmplx_scf
1069,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,89,-4.4687922679214385,2.8993788829367872e-05,52,0.0016,10,89,7764,3530321856,1229,463.1569241278596,31.77441607326966,431.3825080545899,supercell_cmplx_scf
1070,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,104,-4.468770152142547,6.878009937594243e-06,52,0.0016,10,104,8313,3864364554,2284,473.4997355249412,31.77441607326966,441.7253194516716,supercell_cmplx_scf
1071,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,120,-4.468763274132609,0.0,52,0.0016,10,120,8759,4129281647,2283,480.1966997689056,31.77441607326966,448.422283695636,supercell_cmplx_scf
1072,Al2atom,cc-pvdz,2,kpoint,kpoint,12,-4.3559589725998515,0.08833128641817378,56,0.0016,10,12,6800,12282561200,1477,1839.840045713307,60.09698129458387,1779.7430644187232,kpoint
1073,Al2atom,cc-pvdz,2,kpoint,kpoint,27,-4.438548215100776,0.0057420439172490845,56,0.0016,10,27,9972,24281969580,2729,2480.2855182842727,60.09698129458387,2420.188536989689,kpoint
1074,Al2atom,cc-pvdz,2,kpoint,kpoint,42,-4.440575027181626,0.0037152318363995462,56,0.0016,10,42,11929,32817048799,2739,2802.1768826430043,60.09698129458387,2742.0799013484207,kpoint
1075,Al2atom,cc-pvdz,2,kpoint,kpoint,58,-4.440570936409661,0.0037193226083642728,56,0.0016,10,58,13781,40541993156,2737,2996.570228180746,60.09698129458387,2936.4732468861625,kpoint
1076,Al2atom,cc-pvdz,2,kpoint,kpoint,73,-4.44214485818761,0.002145400830415589,56,0.0016,10,73,15534,47687282910,2740,3126.93791785791,60.09698129458387,3066.8409365633265,kpoint
1077,Al2atom,cc-pvdz,2,kpoint,kpoint,89,-4.443413373746639,0.0008768852713867403,56,0.0016,10,89,17387,54490336390,2739,3192.235368498134,60.09698129458387,3132.1383872035503,kpoint
1078,Al2atom,cc-pvdz,2,kpoint,kpoint,104,-4.444048253208627,0.00024200580939837124,56,0.0016,10,104,18796,59674612172,5237,3233.882377971015,60.09698129458387,3173.7853966764314,kpoint
1079,Al2atom,cc-pvdz,2,kpoint,kpoint,120,-4.44429025901804,1.509903313490213e-14,56,0.0016,10,120,19822,63405662144,5236,3258.2216050708744,60.09698129458387,3198.1246237762907,kpoint
1080,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,24,-8.813931562396647,0.07464928959010741,104,0.0016,10,24,8651,18992509212,1407,2236.22808277934,59.985793967262325,2176.2422888120773,supercell_cmplx_scf
1081,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,54,-8.844813989123434,0.0437668628633201,104,0.0016,10,54,12071,33746170440,2593,2847.61483727542,59.985793967262325,2787.6290433081576,supercell_cmplx_scf
1082,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,85,-8.875323885400435,0.013256966586318697,104,0.0016,10,85,15187,53864279632,2603,3612.6755425809415,59.985793967262325,3552.689748613679,supercell_cmplx_scf
1083,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,116,-8.879483110338498,0.009097741648256275,104,0.0016,10,116,17912,71391392688,4968,4059.773896728776,59.985793967262325,3999.7881027615135,supercell_cmplx_scf
1084,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,147,-8.884612794623614,0.0039680573631404314,104,0.0016,10,147,19601,86443546160,4973,4492.151105615858,59.985793967262325,4432.165311648596,supercell_cmplx_scf
1085,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,178,-8.88547502069587,0.0031058312908847086,104,0.0016,10,178,21343,97819130885,4972,4668.403854723771,59.985793967262325,4608.418060756509,supercell_cmplx_scf
1086,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,209,-8.888051281103897,0.0005295708828576551,104,0.0016,10,209,22978,107572586966,4975,4768.584448486643,59.985793967262325,4708.598654519381,supercell_cmplx_scf
1087,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,240,-8.888580851987204,4.4941828036826337e-13,104,0.0016,10,240,24409,115313071027,4974,4812.0326953373215,59.985793967262325,4752.04690137006,supercell_cmplx_scf
1088,Al2atom,cc-pvdz,4,kpoint,kpoint,12,-4.31594941289238,0.03589532181054267,56,0.0016,10,12,13324,58292819776,2854,4456.361921100968,122.18372332699684,4334.178197773971,kpoint
1089,Al2atom,cc-pvdz,4,kpoint,kpoint,27,-4.344654988208389,0.007189746494533189,56,0.0016,10,27,19745,123732615105,5352,6383.033137200332,122.18372332699684,6260.849413873335,kpoint
1090,Al2atom,cc-pvdz,4,kpoint,kpoint,42,-4.351618174454292,0.0002265602486302143,56,0.0016,10,42,23554,171827277944,5356,7430.662341962186,122.18372332699684,7308.478618635189,kpoint
1091,Al2atom,cc-pvdz,4,kpoint,kpoint,58,-4.351651065156862,0.00019366954606070408,56,0.0016,10,58,27250,213901055000,5356,7995.515734288162,122.18372332699684,7873.332010961165,kpoint
1092,Al2atom,cc-pvdz,4,kpoint,kpoint,73,-4.3521130384303,0.00026830372737762787,56,0.0016,10,73,30766,253756398934,5359,8401.29093977452,122.18372332699684,8279.107216447524,kpoint
1093,Al2atom,cc-pvdz,4,kpoint,kpoint,89,-4.35198449452486,0.00013975982193770164,56,0.0016,10,89,34458,290907874620,5361,8599.347710201173,122.18372332699684,8477.163986874177,kpoint
1094,Al2atom,cc-pvdz,4,kpoint,kpoint,104,-4.351867395050056,2.266034713382936e-05,56,0.0016,10,104,37255,319271326460,10352,8729.21984089713,122.18372332699684,8607.036117570135,kpoint
1095,Al2atom,cc-pvdz,4,kpoint,kpoint,120,-4.351844734702915,7.105427357601002e-15,56,0.0016,10,120,39287,339380670926,10352,8799.1009582426,122.18372332699684,8676.917234915603,kpoint
1096,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,48,-17.246177236839983,0.1612040726530708,208,0.0016,10,48,23592,269254623096,5588,11625.14787338818,121.76916116871524,11503.378712219466,supercell_cmplx_scf
1097,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,109,-17.37295574400724,0.03442556548581521,208,0.0016,10,109,35434,1035667786720,5595,29771.477392150344,121.76916116871524,29649.70823098163,supercell_cmplx_scf
1098,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,171,-17.403358947518534,0.00402236197452055,208,0.0016,10,171,43177,1754938663940,10848,41400.88056427882,121.76916116871524,41279.1114031101,supercell_cmplx_scf
1099,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,233,-17.407382109634547,8.001414926184225e-07,208,0.0016,10,233,49543,2221579263748,10849,45675.11137077803,121.76916116871524,45553.34220960931,supercell_cmplx_scf
1100,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,294,-17.40727468616246,0.00010662333059485718,208,0.0016,10,294,55346,2619151764310,10850,48203.05129135281,121.76916116871524,48081.28213018409,supercell_cmplx_scf
1101,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,356,-17.407115311288354,0.0002659982046999687,208,0.0016,10,356,61375,3061383404250,10852,50807.32382176511,121.76916116871524,50685.55466059639,supercell_cmplx_scf
1102,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,418,-17.407303738969976,7.757052307866275e-05,208,0.0016,10,418,67379,3467422387130,10851,52418.2228866558,121.76916116871524,52296.45372548708,supercell_cmplx_scf
1103,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,480,-17.40738130949318,1.2434497875801753e-13,208,0.0016,10,480,73257,3794393199480,10848,52758.60552561792,121.76916116871524,52636.836364449206,supercell_cmplx_scf
1104,Al2atom,cc-pvdz,6,kpoint,kpoint,12,-4.3752596768046965,0.03244436324628541,56,0.0016,10,12,20459,998381932604,5473,49706.41128452152,180.8050156072357,49525.606268914285,kpoint
1105,Al2atom,cc-pvdz,6,kpoint,kpoint,27,-4.404081401558691,0.0036226384922910526,56,0.0016,10,27,28683,1878187249233,5478,66698.2461317139,180.8050156072357,66517.44111610665,kpoint
1106,Al2atom,cc-pvdz,6,kpoint,kpoint,42,-4.409145726558201,0.0014416865072188756,56,0.0016,10,42,36408,2723360305608,5480,76191.82647248909,180.8050156072357,76011.02145688185,kpoint
1107,Al2atom,cc-pvdz,6,kpoint,kpoint,58,-4.407882895635423,0.00017885558444064031,56,0.0016,10,58,41377,3296158354216,10474,81142.64677676032,180.8050156072357,80961.84176115307,kpoint
1108,Al2atom,cc-pvdz,6,kpoint,kpoint,73,-4.40810261410435,0.0003985740533680726,56,0.0016,10,73,45659,3846688244187,10474,85814.50393196009,180.8050156072357,85633.69891635285,kpoint
1109,Al2atom,cc-pvdz,6,kpoint,kpoint,89,-4.407866445928148,0.00016240587716609411,56,0.0016,10,89,49854,4309374076644,10477,88046.94450655406,180.8050156072357,87866.13949094682,kpoint
1110,Al2atom,cc-pvdz,6,kpoint,kpoint,104,-4.407727387743417,2.3347692435393697e-05,56,0.0016,10,104,53784,4728251101752,10477,89546.27775079569,180.8050156072357,89365.47273518845,kpoint
1111,Al2atom,cc-pvdz,6,kpoint,kpoint,120,-4.407704040050979,2.6645352591003757e-15,56,0.0016,10,120,57949,5140472149619,10477,90356.03574637022,180.8050156072357,90175.23073076298,kpoint
1112,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,72,-26.079869190386574,0.3662318923162182,312,0.0016,10,72,44924,3719977507708,11976,84345.51599028008,182.61203003255645,84162.90396024752,supercell_cmplx_scf
1113,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,164,-26.330290203060173,0.11581087964261982,312,0.0016,10,164,65133,10132233423930,11981,158454.3653575012,182.61203003255645,158271.75332746864,supercell_cmplx_scf
1114,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,257,-26.43813541818769,0.007965664515101167,312,0.0016,10,257,83579,17313192687139,23504,210998.85359241584,182.61203003255645,210816.24156238328,supercell_cmplx_scf
1115,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,349,-26.447502640461185,0.0014015577583919026,312,0.0016,10,349,94575,22011554032650,23506,237068.8315037761,182.61203003255645,236886.2194737436,supercell_cmplx_scf
1116,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,442,-26.446761949254157,0.0006608665513638812,312,0.0016,10,442,104624,25715175459792,23503,250356.1573815104,182.61203003255645,250173.54535147783,supercell_cmplx_scf
1117,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,534,-26.44603600338152,6.507932127419735e-05,312,0.0016,10,534,114541,29179853167437,23508,259490.9620463409,182.61203003255645,259308.3500163083,supercell_cmplx_scf
1118,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,627,-26.446070800988103,3.0281714689550654e-05,312,0.0016,10,627,124662,32661006062394,23507,266867.4293718544,182.61203003255645,266684.81734182185,supercell_cmplx_scf
1119,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,720,-26.446101082702665,1.2789769243681803e-13,312,0.0016,10,720,134661,35648482400973,23509,269649.311359144,182.61203003255645,269466.69932911143,supercell_cmplx_scf
1120,Al2atom,cc-pvdz,8,kpoint,kpoint,12,-4.066539361883559,0.04540484074620199,56,0.0016,10,12,26243,382370114938,5582,14841.252632257288,248.1327677827924,14593.119864474496,kpoint
1121,Al2atom,cc-pvdz,8,kpoint,kpoint,27,-4.104433891556316,0.007510311073445131,56,0.0016,10,27,39026,836499909076,10578,21832.926383757884,248.1327677827924,21584.79361597509,kpoint
1122,Al2atom,cc-pvdz,8,kpoint,kpoint,42,-4.112737372011084,0.0007931693813230112,56,0.0016,10,42,46623,1201228167576,10582,26243.71987653807,248.1327677827924,25995.58710875528,kpoint
1123,Al2atom,cc-pvdz,8,kpoint,kpoint,58,-4.112593819251598,0.0006496166218363797,56,0.0016,10,58,53995,1516893305910,10581,28615.51660537714,248.1327677827924,28367.383837594345,kpoint
1124,Al2atom,cc-pvdz,8,kpoint,kpoint,73,-4.1124689494589814,0.0005247468292202129,56,0.0016,10,73,60925,1813625513550,10585,30321.60474342401,248.1327677827924,30073.471975641216,kpoint
1125,Al2atom,cc-pvdz,8,kpoint,kpoint,89,-4.11210894323596,0.00016474060619842135,56,0.0016,10,89,68289,2087953588695,10585,31143.69829187334,248.1327677827924,30895.565524090547,kpoint
1126,Al2atom,cc-pvdz,8,kpoint,kpoint,104,-4.111965777009255,2.1574379493571882e-05,56,0.0016,10,104,73984,2300564737024,20568,31673.550105714385,248.1327677827924,31425.41733793159,kpoint
1127,Al2atom,cc-pvdz,8,kpoint,kpoint,120,-4.111944202629757,4.440892098500626e-15,56,0.0016,10,120,78082,2448734208838,20568,31944.112361114807,248.1327677827924,31695.979593332013,kpoint
1128,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,96,-32.55701753765806,0.34133989512025664,416,0.0016,10,96,67160,12711422293960,12082,192789.58254671184,249.78104304607484,192539.80150366577,supercell_cmplx_scf
1129,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,219,-32.88545631050178,0.012901122276538501,416,0.0016,10,219,99386,39921306363750,23607,409147.2511377309,249.78104304607484,408897.4700946848,supercell_cmplx_scf
1130,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,342,-32.90772683061149,0.009369397833168591,416,0.0016,10,342,122935,61265216112510,23612,507619.7716034716,249.78104304607484,507369.9905604255,supercell_cmplx_scf
1131,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,466,-32.90445106590178,0.006093633123462894,416,0.0016,10,466,146774,83534317360840,23614,579716.8223941505,249.78104304607484,579467.0413511045,supercell_cmplx_scf
1132,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,589,-32.9002050852416,0.0018476524632831115,416,0.0016,10,589,166216,101147548471728,46657,619844.3398679118,249.78104304607484,619594.5588248657,supercell_cmplx_scf
1133,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,713,-32.898271828317675,8.560446064365124e-05,416,0.0016,10,713,179510,114754382601680,46657,651149.54188549,249.78104304607484,650899.7608424439,supercell_cmplx_scf
1134,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,836,-32.89822122917689,0.0001362036014285195,416,0.0016,10,836,191890,125296455638220,46658,665099.3883084032,249.78104304607484,664849.6072653572,supercell_cmplx_scf
1135,Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,960,-32.89835743277836,4.263256414560601e-14,416,0.0016,10,960,203676,134388124525380,46657,672080.2626725206,249.78104304607484,671830.4816294746,supercell_cmplx_scf
1136,Al2atom,cc-pvdz,9,kpoint,kpoint,12,-4.058632003029656,0.018519822249963624,52,0.0016,10,12,28953,4806120434913,6379,169083.48261279284,287.0068852325093,168796.47572756032,kpoint
1137,Al2atom,cc-pvdz,9,kpoint,kpoint,27,-4.0815935449598015,0.0044417196801820324,52,0.0016,10,27,43524,10055177060292,12141,235321.18405504603,287.0068852325093,235034.1771698135,kpoint
1138,Al2atom,cc-pvdz,9,kpoint,kpoint,42,-4.080960101516829,0.0038082762372093626,52,0.0016,10,42,51682,13897783518146,12147,273909.02080717456,287.0068852325093,273622.01392194204,kpoint
1139,Al2atom,cc-pvdz,9,kpoint,kpoint,58,-4.078186913261093,0.0010350879814735592,52,0.0016,10,58,59795,17248687001295,12150,293826.7120888733,287.0068852325093,293539.7052036408,kpoint
1140,Al2atom,cc-pvdz,9,kpoint,kpoint,73,-4.0778517183342435,0.0006998930546240345,52,0.0016,10,73,67413,20692950081354,12149,312664.7058942231,287.0068852325093,312377.6990089906,kpoint
1141,Al2atom,cc-pvdz,9,kpoint,kpoint,89,-4.077316652459731,0.00016482718011179287,52,0.0016,10,89,75482,23956501314240,12149,323280.9385690697,287.0068852325093,322993.9316838372,kpoint
1142,Al2atom,cc-pvdz,9,kpoint,kpoint,104,-4.077183798215181,3.197293556134184e-05,52,0.0016,10,104,82856,26784395540680,23669,329274.4186599276,287.0068852325093,328987.41177469504,kpoint
1143,Al2atom,cc-pvdz,9,kpoint,kpoint,120,-4.077151825279623,3.552713678800501e-15,52,0.0016,10,120,87270,28505608110090,23669,332709.6822124846,287.0068852325093,332422.6753272521,kpoint
1144,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,108,-36.04101375890395,0.653352637436214,468,0.0016,10,108,82831,29404567238165,23659,361594.6474188127,300.1313355799204,361294.5160832328,supercell_cmplx_scf
1145,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,246,-36.51617437718968,0.17819201915048666,468,0.0016,10,246,117482,71383604446358,23664,618909.6405072858,300.1313355799204,618609.5091717059,supercell_cmplx_scf
1146,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,385,-36.63880023843867,0.05556615790149522,468,0.0016,10,385,151207,113528318586956,23668,764772.7661730346,300.1313355799204,764472.6348374547,supercell_cmplx_scf
1147,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,524,-36.69963790434597,0.0052715080058050034,468,0.0016,10,524,174590,150662443468030,46710,878993.6693860827,300.1313355799204,878693.5380505028,supercell_cmplx_scf
1148,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,663,-36.701837401906296,0.007471005566131339,468,0.0016,10,663,192438,178678182853638,46709,945759.6859847672,300.1313355799204,945459.5546491873,supercell_cmplx_scf
1149,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,802,-36.69579962093627,0.001433224596105731,468,0.0016,10,802,209460,203715381249540,46709,990655.892810232,300.1313355799204,990355.761474652,supercell_cmplx_scf
1150,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,941,-36.694287201553045,7.919478711926331e-05,468,0.0016,10,941,226371,226072773864438,46709,1017249.7201913772,300.1313355799204,1016949.5888557972,supercell_cmplx_scf
1151,Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1080,-36.69436639633987,2.913225216616411e-13,468,0.0016,10,1080,243108,245658670902900,46713,1029278.6218918904,300.1313355799204,1028978.4905563104,supercell_cmplx_scf
1152,Al2atom,cc-pvdz,12,kpoint,kpoint,12,-4.1612758292558985,0.0399437589542293,56,0.0016,10,12,43041,10778547460797,6590,255080.92862466475,381.9229228654129,254699.00570179932,kpoint
1153,Al2atom,cc-pvdz,12,kpoint,kpoint,27,-4.196643674089148,0.004575914120979796,56,0.0016,10,27,59826,22099244475828,12353,376259.5787488025,381.9229228654129,375877.65582593705,kpoint
1154,Al2atom,cc-pvdz,12,kpoint,kpoint,42,-4.203442909839285,0.002223321629156949,56,0.0016,10,42,75326,33339553274802,12355,450832.25005179,381.9229228654129,450450.32712892455,kpoint
1155,Al2atom,cc-pvdz,12,kpoint,kpoint,58,-4.20245166669409,0.00123207848396234,56,0.0016,10,58,88339,42324396964159,23877,488020.88226212416,381.9229228654129,487638.9593392587,kpoint
1156,Al2atom,cc-pvdz,12,kpoint,kpoint,73,-4.20184788600034,0.0006282977902118958,56,0.0016,10,73,96873,49700621254599,23877,522587.6875460834,381.9229228654129,522205.7646232181,kpoint
1157,Al2atom,cc-pvdz,12,kpoint,kpoint,89,-4.201409482441291,0.00018989423116355653,56,0.0016,10,89,105199,55729054741498,23880,539597.8001742369,381.9229228654129,539215.8772513715,kpoint
1158,Al2atom,cc-pvdz,12,kpoint,kpoint,104,-4.201242511381018,2.292317089036544e-05,56,0.0016,10,104,112976,61072435705696,23882,550629.0902931712,381.9229228654129,550247.1673703059,kpoint
1159,Al2atom,cc-pvdz,12,kpoint,kpoint,120,-4.201219588210122,5.329070518200751e-15,56,0.0016,10,120,121240,66226594432320,23882,556399.3329162773,381.9229228654129,556017.409993412,kpoint
1160,Al2atom,cc-pvdz,18,kpoint,kpoint,12,-4.1323187375015795,0.03323540986912654,56,0.0016,10,12,61761,58379874167958,12691,962828.5077545388,601.9877929974539,962226.5199615414,kpoint
1161,Al2atom,cc-pvdz,18,kpoint,kpoint,27,-4.163663682683213,0.0018904646874933206,56,0.0016,10,27,91862,126598981360338,24215,1403765.0326409503,601.9877929974539,1403163.044847953,kpoint
1162,Al2atom,cc-pvdz,18,kpoint,kpoint,42,-4.168473506755468,0.002919359384762288,56,0.0016,10,42,110043,182605323828132,24219,1690250.6784996495,601.9877929974539,1689648.690706652,kpoint
1163,Al2atom,cc-pvdz,18,kpoint,kpoint,58,-4.166575035126716,0.0010208877560096141,56,0.0016,10,58,128740,231279603391580,24221,1829885.5790008411,601.9877929974539,1829283.591207844,kpoint
1164,Al2atom,cc-pvdz,18,kpoint,kpoint,73,-4.166108866276785,0.0005547189060788327,56,0.0016,10,73,146346,280898859497148,24222,1955101.1214511483,601.9877929974539,1954499.133658151,kpoint
1165,Al2atom,cc-pvdz,18,kpoint,kpoint,89,-4.165710499104858,0.0001563517341516274,56,0.0016,10,89,164935,327193775245840,24221,2020655.6687477853,601.9877929974539,2020053.680954788,kpoint
1166,Al2atom,cc-pvdz,18,kpoint,kpoint,104,-4.1655717500157206,1.7602645014491713e-05,56,0.0016,10,104,174691,353404972315516,47260,2060640.49521552,601.9877929974539,2060038.5074225224,kpoint
1167,Al2atom,cc-pvdz,18,kpoint,kpoint,120,-4.16555414737071,3.552713678800501e-15,56,0.0016,10,120,184938,378069742448424,47263,2082312.3276186392,601.9877929974539,2081710.3398256416,kpoint
1168,Al2atom,cc-pvtz,1,kpoint,kpoint,17,-4.4747710425791185,0.02590220287961653,104,0.0016,10,17,7289,18682807639,1407,2610.8041657624,336.6169024373453,2274.1872633250546,kpoint
1169,Al2atom,cc-pvtz,1,kpoint,kpoint,38,-4.498271112191412,0.002402133267323414,104,0.0016,10,38,10411,38044740313,2593,3722.221267154271,336.6169024373453,3385.6043647169254,kpoint
1170,Al2atom,cc-pvtz,1,kpoint,kpoint,60,-4.500511261022736,0.00016198443599879653,104,0.0016,10,60,12669,55080605892,2595,4428.498254858132,336.6169024373453,4091.881352420786,kpoint
1171,Al2atom,cc-pvtz,1,kpoint,kpoint,82,-4.500238529838075,0.0004347156206598868,104,0.0016,10,82,14863,69256883292,2603,4746.3147814404365,336.6169024373453,4409.697879003091,kpoint
1172,Al2atom,cc-pvtz,1,kpoint,kpoint,104,-4.500712270096625,3.902463789007271e-05,104,0.0016,10,104,17027,88006211929,2606,5264.719936790803,336.6169024373453,4928.1030343534585,kpoint
1173,Al2atom,cc-pvtz,1,kpoint,kpoint,126,-4.500708178646657,3.493318792191502e-05,104,0.0016,10,126,18383,106275762834,4965,5888.678985303017,336.6169024373453,5552.062082865671,kpoint
1174,Al2atom,cc-pvtz,1,kpoint,kpoint,148,-4.500688702958511,1.54574997761614e-05,104,0.0016,10,148,19681,119084515535,4973,6163.227550674836,336.6169024373453,5826.610648237491,kpoint
1175,Al2atom,cc-pvtz,1,kpoint,kpoint,170,-4.500673245458736,8.881784197001252e-16,104,0.0016,10,170,20915,142811259210,4975,6955.120493612974,336.6169024373453,6618.5035911756295,kpoint
1176,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,17,-4.474771041068256,0.02590221000277193,104,0.0016,10,17,7289,18517325472,1407,2587.6789671826964,338.9652722228427,2248.713694959853,supercell_cmplx_scf
1177,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,38,-4.4982711153406765,0.002402135730351418,104,0.0016,10,38,10411,37626728252,2593,3681.323905536514,338.9652722228427,3342.358633313671,supercell_cmplx_scf
1178,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,60,-4.50051126526751,0.00016198580351822756,104,0.0016,10,60,12669,54614589396,2595,4391.030358106358,338.9652722228427,4052.065085883515,supercell_cmplx_scf
1179,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,82,-4.500238533816171,0.0004347172548566647,104,0.0016,10,82,14863,68686708886,2603,4707.239271304816,338.9652722228427,4368.273999081973,supercell_cmplx_scf
1180,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,104,-4.50071227525017,3.902417914236622e-05,104,0.0016,10,104,17027,87441051745,2606,5230.91113213466,338.9652722228427,4891.945859911817,supercell_cmplx_scf
1181,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,126,-4.5007081841904535,3.4933119425595294e-05,104,0.0016,10,126,18383,105587319484,4965,5850.533064073694,338.9652722228427,5511.567791850851,supercell_cmplx_scf
1182,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,148,-4.500688708511748,1.5457440720290094e-05,104,0.0016,10,148,19681,118370508536,4973,6126.274444543868,338.9652722228427,5787.309172321025,supercell_cmplx_scf
1183,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,170,-4.500673251071054,2.5757174171303632e-14,104,0.0016,10,170,20915,142000949365,4975,6915.656812615354,338.9652722228427,6576.691540392511,supercell_cmplx_scf
1184,Al2atom,cc-pvtz,2,kpoint,kpoint,17,-4.458315052989282,0.042295908984306685,108,0.0016,10,17,15484,294419263796,3099,19367.92786537787,334.2739507287031,19033.653914649167,kpoint
1185,Al2atom,cc-pvtz,2,kpoint,kpoint,38,-4.487256271283281,0.013354690690308146,108,0.0016,10,38,22698,598378884948,5860,26852.749405325463,334.2739507287031,26518.47545459676,kpoint
1186,Al2atom,cc-pvtz,2,kpoint,kpoint,60,-4.499018224182911,0.0015927377906779228,108,0.0016,10,60,27448,844738522632,5858,31348.133936121496,334.2739507287031,31013.85998539279,kpoint
1187,Al2atom,cc-pvtz,2,kpoint,kpoint,82,-4.497999209468005,0.0026117525055839863,108,0.0016,10,82,32113,1059768852233,5862,33614.78785577853,334.2739507287031,33280.513905049826,kpoint
1188,Al2atom,cc-pvtz,2,kpoint,kpoint,104,-4.500204753537228,0.0004062084363605223,108,0.0016,10,104,36711,1293661682325,5865,35894.22701598468,334.2739507287031,35559.95306525598,kpoint
1189,Al2atom,cc-pvtz,2,kpoint,kpoint,126,-4.5005339846673875,7.697730620126464e-05,108,0.0016,10,126,40608,1493846577216,11368,37470.931905396654,334.2739507287031,37136.65795466795,kpoint
1190,Al2atom,cc-pvtz,2,kpoint,kpoint,148,-4.500593140645265,1.78213283241746e-05,108,0.0016,10,148,43224,1636732259616,11370,38570.279243313074,334.2739507287031,38236.00529258437,kpoint
1191,Al2atom,cc-pvtz,2,kpoint,kpoint,170,-4.500610961973499,8.970602038971265e-14,108,0.0016,10,170,45828,1778752914588,11372,39535.28016743145,334.2739507287031,39201.00621670274,kpoint
1192,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,34,-8.893871127119443,0.10735108286244355,208,0.0016,10,34,20615,625663538955,5590,30914.170811374548,334.3421311025457,30579.828680272003,supercell_cmplx_scf
1193,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,77,-8.938145177342003,0.06307703263988351,208,0.0016,10,77,29262,1193037724656,5598,41528.88474746031,334.3421311025457,41194.542616357765,supercell_cmplx_scf
1194,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,121,-8.986057177025899,0.015165032955987812,208,0.0016,10,121,37742,2061415691846,5595,55634.0620654462,334.3421311025457,55299.71993434365,supercell_cmplx_scf
1195,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,165,-8.992424314559278,0.008797895422608448,208,0.0016,10,165,42656,2576485360256,10847,61524.43758299218,334.3421311025457,61190.09545188963,supercell_cmplx_scf
1196,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,208,-8.999449308225193,0.0017729017566932015,208,0.0016,10,208,47016,3175807712112,10850,68803.19761334812,334.3421311025457,68468.85548224558,supercell_cmplx_scf
1197,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,252,-8.999855813994584,0.0013663959873024822,208,0.0016,10,252,51270,3639114248160,10850,72299.03041761984,334.3421311025457,71964.6882865173,supercell_cmplx_scf
1198,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,296,-9.001152324674509,6.988530737750409e-05,208,0.0016,10,296,55562,4109754620686,10852,75342.16975957152,334.3421311025457,75007.82762846898,supercell_cmplx_scf
1199,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,340,-9.00122220998201,1.2434497875801753e-13,208,0.0016,10,340,59830,4532709432300,10854,77168.30864077012,334.3421311025457,76833.96650966757,supercell_cmplx_scf
1200,Al2atom,cc-pvtz,4,kpoint,kpoint,17,-4.360331469321172,0.026363721428680265,108,0.0016,10,17,30567,3265092509355,6085,108803.47781855449,570.5829621215746,108232.8948564329,kpoint
1201,Al2atom,cc-pvtz,4,kpoint,kpoint,38,-4.385048833563371,0.0016463571864813176,108,0.0016,10,38,44999,6722102581623,11593,152160.65740033478,570.5829621215746,151590.0744382132,kpoint
1202,Al2atom,cc-pvtz,4,kpoint,kpoint,60,-4.387469966885435,0.0007747761355831884,108,0.0016,10,60,54493,9428372811277,11593,176236.61090769363,570.5829621215746,175666.02794557204,kpoint
1203,Al2atom,cc-pvtz,4,kpoint,kpoint,82,-4.386471952940021,0.00022323780983057873,108,0.0016,10,82,63756,11775531539772,11596,188130.65260583872,570.5829621215746,187560.06964371717,kpoint
1204,Al2atom,cc-pvtz,4,kpoint,kpoint,104,-4.386870444777335,0.00017525402748308494,108,0.0016,10,104,72970,14296552972760,11596,199566.249752731,570.5829621215746,198995.66679060945,kpoint
1205,Al2atom,cc-pvtz,4,kpoint,kpoint,126,-4.386751014517164,5.582376731183558e-05,108,0.0016,10,126,80830,16437284879200,22604,207136.96456561823,570.5829621215746,206566.38160349664,kpoint
1206,Al2atom,cc-pvtz,4,kpoint,kpoint,148,-4.386709692969591,1.4502219738865563e-05,108,0.0016,10,148,85974,17883158482686,22606,211873.77142018505,570.5829621215746,211303.1884580635,kpoint
1207,Al2atom,cc-pvtz,4,kpoint,kpoint,170,-4.38669519074985,1.7763568394002505e-15,108,0.0016,10,170,91135,19235500365675,22606,214990.06672058543,570.5829621215746,214419.48375846387,kpoint
1208,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,68,-17.3535600000646,0.1932201162090692,416,0.0016,10,68,56455,16082435605985,12087,290167.9987968418,565.7897488385827,289602.20904800325,supercell_cmplx_scf
1209,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,155,-17.499145252207196,0.04763486406647388,416,0.0016,10,155,86297,43955766753549,23609,518824.2501191149,565.7897488385827,518258.4603702764,supercell_cmplx_scf
1210,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,242,-17.53949186183445,0.007288254439220765,416,0.0016,10,242,103824,68022149142528,23610,667348.5141283114,565.7897488385827,666782.7243794728,supercell_cmplx_scf
1211,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,330,-17.545231099967122,0.0015490163065479123,416,0.0016,10,330,120707,88828029505198,23611,749579.4590491779,565.7897488385827,749013.6693003393,supercell_cmplx_scf
1212,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,417,-17.545941444934464,0.0008386713392063427,416,0.0016,10,417,137409,107781741218970,23614,798969.3546989006,565.7897488385827,798403.564950062,supercell_cmplx_scf
1213,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,505,-17.5462354147108,0.0005447015628696761,416,0.0016,10,505,154262,126893616679982,23616,837878.2628132054,565.7897488385827,837312.4730643667,supercell_cmplx_scf
1214,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,592,-17.54656454688166,0.0002155693920116164,416,0.0016,10,592,166561,141873447837676,46658,867616.7120525464,565.7897488385827,867050.9223037078,supercell_cmplx_scf
1215,Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,680,-17.546780116273734,6.394884621840902e-14,416,0.0016,10,680,175932,152668840984704,46657,883905.1697182975,565.7897488385827,883339.3799694589,supercell_cmplx_scf
1216,Al2atom,cc-pvtz,6,kpoint,kpoint,17,-4.419986480788072,0.022787109023875374,108,0.0016,10,17,46438,27529959953734,11814,603854.3199982827,681.7175537885548,603172.6024444941,kpoint
1217,Al2atom,cc-pvtz,6,kpoint,kpoint,38,-4.4435504328193165,0.0007768430073689103,108,0.0016,10,38,66606,53858270000310,11817,823643.2645505765,681.7175537885548,822961.5469967879,kpoint
1218,Al2atom,cc-pvtz,6,kpoint,kpoint,60,-4.443774568392181,0.0010009785802331805,108,0.0016,10,60,84201,77780542312239,22827,940922.433393186,681.7175537885548,940240.7158393974,kpoint
1219,Al2atom,cc-pvtz,6,kpoint,kpoint,82,-4.442648881198605,0.00012470861334268335,108,0.0016,10,82,95583,93986355378258,22827,1001576.8017492364,681.7175537885548,1000895.084195448,kpoint
1220,Al2atom,cc-pvtz,6,kpoint,kpoint,104,-4.442927772341461,0.00015418252951349132,108,0.0016,10,104,105968,113490831934592,22831,1090903.0286328204,681.7175537885548,1090221.3110790318,kpoint
1221,Al2atom,cc-pvtz,6,kpoint,kpoint,126,-4.442823901348438,5.0311536490710296e-05,108,0.0016,10,126,116492,131338574795704,22833,1148408.2489548144,681.7175537885548,1147726.5314010258,kpoint
1222,Al2atom,cc-pvtz,6,kpoint,kpoint,148,-4.4427853946601035,1.1804848155883008e-05,108,0.0016,10,148,126795,147477621111870,22832,1184742.8625028175,681.7175537885548,1184061.144949029,kpoint
1223,Al2atom,cc-pvtz,6,kpoint,kpoint,170,-4.442773589811901,4.618527782440651e-14,108,0.0016,10,170,137127,162496173641523,22833,1207036.128500465,681.7175537885548,1206354.4109466765,kpoint
1224,Al2atom,cc-pvtz,8,kpoint,kpoint,17,-4.1537321676697445,0.029755079412545626,108,0.0016,10,17,60488,36426738457424,12033,613410.4460170723,951.0250955124686,612459.4209215598,kpoint
1225,Al2atom,cc-pvtz,8,kpoint,kpoint,38,-4.183662926284204,0.00017567920191385866,108,0.0016,10,38,89395,79498044596555,23043,905822.956989154,951.0250955124686,904871.9318936416,kpoint
1226,Al2atom,cc-pvtz,8,kpoint,kpoint,60,-4.18506810117214,0.0015808540898500922,108,0.0016,10,60,108360,113651022776760,23042,1068327.6226542995,951.0250955124686,1067376.597558787,kpoint
1227,Al2atom,cc-pvtz,8,kpoint,kpoint,82,-4.183704330736704,0.0002170836544141963,108,0.0016,10,82,126875,142597202825000,23047,1144814.328716115,951.0250955124686,1143863.3036206027,kpoint
1228,Al2atom,cc-pvtz,8,kpoint,kpoint,104,-4.183930234409945,0.000442987327654798,108,0.0016,10,104,145315,173813993831210,23048,1218356.5373342452,951.0250955124686,1217405.5122387328,kpoint
1229,Al2atom,cc-pvtz,8,kpoint,kpoint,126,-4.183649742631566,0.00016249554927583176,108,0.0016,10,126,160990,200060684350680,45063,1265793.773938426,951.0250955124686,1264842.7488429137,kpoint
1230,Al2atom,cc-pvtz,8,kpoint,kpoint,148,-4.183506284008455,1.9036926165227896e-05,108,0.0016,10,148,171239,217994924500565,45066,1296712.8205598912,951.0250955124686,1295761.7954643788,kpoint
1231,Al2atom,cc-pvtz,8,kpoint,kpoint,170,-4.183487247082299,8.881784197001252e-15,108,0.0016,10,170,181505,234287714352210,45065,1314804.0339385297,951.0250955124686,1313853.0088430173,kpoint


==> figures/plot_diamond_extrap/Resources_ncr_resource_estimates_sf_resource_estimates_with_mp2_scaled_lambda.csv <==
system,basis,kmesh,type,type_for_merge_thresh,naux,emp2,delta,num_spin_orbitals,dE,chi,L,toffolis_per_step,total_toffolis_values,total_logical_qubits,lambda_tot,lambda_one_body,lambda_two_body,type_for_merge
C,cc-pvdz,1,kpoint,kpoint,16,-10.296123256631285,0.0814452987144882,52,0.0016,10,16,4722,3043975914,1221,656.6211855411382,73.2623876500733,583.3587978910649,kpoint
C,cc-pvdz,1,kpoint,kpoint,37,-10.298545697218607,0.0790228581271641,52,0.0016,10,37,6853,7717800629,1226,1147.1306250263217,73.2623876500733,1073.868237376248,kpoint
C,cc-pvdz,1,kpoint,kpoint,59,-10.320228032776413,0.0573405225693584,52,0.0016,10,59,8541,13394098692,2281,1597.3669213823125,73.2623876500733,1524.1045337322391,kpoint
C,cc-pvdz,1,kpoint,kpoint,81,-10.369911905680905,0.0076566496648684,52,0.0016,10,81,9803,18309063100,2289,1902.4233371136856,73.2623876500733,1829.1609494636125,kpoint
C,cc-pvdz,1,kpoint,kpoint,102,-10.37941579920393,0.0018472438581582,52,0.0016,10,102,10870,21503762290,2291,2015.0461046927287,73.2623876500733,1941.783717042656,kpoint
C,cc-pvdz,1,kpoint,kpoint,124,-10.37751696678945,5.1588556321036094e-05,52,0.0016,10,124,11909,24624989567,2284,2106.2058112338946,73.2623876500733,2032.9434235838207,kpoint
C,cc-pvdz,1,kpoint,kpoint,146,-10.377370356502071,0.0001981988436998,52,0.0016,10,146,13035,27582281595,2294,2155.3564343212934,73.2623876500733,2082.09404667122,kpoint
C,cc-pvdz,1,kpoint,kpoint,168,-10.377568555345771,0.0,52,0.0016,10,168,14094,30305806722,2296,2190.2397918119195,73.2623876500733,2116.977404161846,kpoint
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,16,-10.296123233204868,0.0814452791625353,52,0.0016,10,16,4722,3053684346,1221,658.715477529797,73.155636059498,585.559841470299,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,37,-10.298545674786851,0.0790228375805526,52,0.0016,10,37,6853,7738661161,1226,1150.2307495987295,73.155636059498,1077.0751135392316,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,59,-10.320228008761497,0.0573405036059071,52,0.0016,10,59,8541,13424000733,2281,1600.9328352257835,73.155636059498,1527.7771991662855,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,81,-10.369911865366191,0.0076566470012107,52,0.0016,10,81,9803,18350863092,2289,1906.7663632218607,73.155636059498,1833.610727162364,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,102,-10.379415754625516,0.0018472422581137,52,0.0016,10,102,10870,21556786150,2291,2020.01461347063,73.155636059498,1946.858977411132,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,124,-10.377516923202448,5.1589164955956335e-05,52,0.0016,10,124,11909,24683093578,2284,2111.175538173034,73.155636059498,2038.019902113536,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,146,-10.377370313334945,0.0001981990324591,52,0.0016,10,146,13035,27646492005,2294,2160.3742617552084,73.155636059498,2087.21862569571,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,168,-10.377568512367404,0.0,52,0.0016,10,168,14094,30376657260,2296,2195.3599798751225,73.155636059498,2122.2043438156243,supercell_cmplx_scf
C,cc-pvdz,2,kpoint,kpoint,16,-10.70405068134317,0.0881484039098374,52,0.0016,10,16,9948,45826745292,2731,4692.273173789927,154.34801883460105,4537.9251549553255,kpoint
C,cc-pvdz,2,kpoint,kpoint,37,-10.7287038374085,0.063495247844509,52,0.0016,10,37,14198,102551884238,2734,7357.267308144816,154.34801883460105,7202.919289310215,kpoint
C,cc-pvdz,2,kpoint,kpoint,59,-10.75386572783915,0.0383333574138582,52,0.0016,10,59,18376,171748968624,5231,9520.13780578424,154.34801883460105,9365.78978694964,kpoint
C,cc-pvdz,2,kpoint,kpoint,81,-10.785223219543065,0.0069758657099452,52,0.0016,10,81,20833,224423430001,5234,10972.77528466656,154.34801883460105,10818.42726583196,kpoint
C,cc-pvdz,2,kpoint,kpoint,102,-10.794110369579728,0.0019112843267201,52,0.0016,10,102,22967,262787656089,5236,11654.691333121442,154.34801883460105,11500.343314286842,kpoint
C,cc-pvdz,2,kpoint,kpoint,124,-10.79239288982595,0.000193804572941,52,0.0016,10,124,25080,298238493960,5236,12112.568957805535,154.34801883460105,11958.220938970935,kpoint
C,cc-pvdz,2,kpoint,kpoint,146,-10.792129910794506,6.917445850262993e-05,52,0.0016,10,146,27227,330551435525,5237,12366.287792329538,154.34801883460105,12211.939773494938,kpoint
C,cc-pvdz,2,kpoint,kpoint,168,-10.792199085253008,0.0,52,0.0016,10,168,29319,360164593779,5237,12512.726881833478,154.34801883460105,12358.378862998878,kpoint
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,33,-10.68170258398733,0.1104964911567112,104,0.0016,10,33,13204,105073576432,2604,8105.654522549289,154.68519207002572,7950.969330479264,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,76,-10.738886537275173,0.05331253786886945,104,0.0016,10,76,19708,282287459168,4977,14589.793052351402,154.68519207002572,14435.107860281376,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,119,-10.764215264136174,0.02798381100786605,104,0.0016,10,119,23992,427416064472,4979,18146.14898536311,154.68519207002572,17991.463793293085,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,162,-10.77561701053983,0.0165820646042096,104,0.0016,10,162,28208,556305849104,4982,20088.218925062632,154.68519207002572,19933.533732992608,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,206,-10.7896385716986,0.00256050344544075,104,0.0016,10,206,32371,708612034285,4982,22297.31205085249,154.68519207002572,22142.626858782467,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,249,-10.79147147812199,0.0007275970220508,104,0.0016,10,249,35518,825326828998,9717,23668.87148482326,154.68519207002572,23514.186292753235,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,292,-10.792266765761,6.769061695875e-05,104,0.0016,10,292,37774,907638091558,9720,24474.838840491644,154.68519207002572,24320.15364842162,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,336,-10.79219907514404,1.7763568394002505e-15,104,0.0016,10,336,40089,976734449439,9720,24817.12030015708,154.68519207002572,24662.43510808705,supercell_cmplx_scf
C,cc-pvdz,4,kpoint,kpoint,16,-10.973544571923092,0.0836694602464032,52,0.0016,10,16,19542,420575302620,5343,21921.73158046006,315.78078085296823,21605.95079960709,kpoint
C,cc-pvdz,4,kpoint,kpoint,37,-11.004134503746618,0.0530795284228773,52,0.0016,10,37,27985,916359058235,5346,33353.42731448699,315.78078085296823,33037.64653363402,kpoint
C,cc-pvdz,4,kpoint,kpoint,59,-11.032253620899064,0.0249604112704311,52,0.0016,10,59,36359,1522049913890,10339,42639.98764565877,315.78078085296823,42324.206864805805,kpoint
C,cc-pvdz,4,kpoint,kpoint,81,-11.051729763343529,0.0054842688259668,52,0.0016,10,81,41124,1970254787904,10342,48800.82284086757,315.78078085296823,48485.0420600146,kpoint
C,cc-pvdz,4,kpoint,kpoint,102,-11.059111923624924,0.0018978914554281,52,0.0016,10,102,45458,2311905327816,10342,51803.58606302525,315.78078085296823,51487.80528217228,kpoint
C,cc-pvdz,4,kpoint,kpoint,124,-11.057542734052983,0.0003287018834896,52,0.0016,10,124,49658,2626372936418,10342,53872.51768224795,315.78078085296823,53556.73690139498,kpoint
C,cc-pvdz,4,kpoint,kpoint,146,-11.057204853376206,9.178793289876808e-06,52,0.0016,10,146,53953,2911187395473,10345,54961.0045735441,315.78078085296823,54645.22379269113,kpoint
C,cc-pvdz,4,kpoint,kpoint,168,-11.0572140321695,3.552713678800501e-15,52,0.0016,10,168,58151,3171704290258,10345,55556.59331095911,315.78078085296823,55240.81253010615,kpoint
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,67,-10.93356769263758,0.1236464629781313,208,0.0016,10,67,39044,2044116291568,10847,53327.52155571118,318.4006617094932,53009.12089400169,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,153,-10.993388539909908,0.06382561570580235,208,0.0016,10,153,56168,4767996598176,10852,86466.34120419814,318.4006617094932,86147.94054248864,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,239,-11.028311095383678,0.028903060232032374,208,0.0016,10,239,72442,8370563205486,10852,117696.71793474168,318.4006617094932,117378.31727303218,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,326,-11.04295368975813,0.014260465857582,208,0.0016,10,326,82519,11098057052670,21352,136991.3359489988,318.4006617094932,136672.93528728932,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,412,-11.054362949168071,0.002851206447639125,208,0.0016,10,412,91352,13728452555120,21353,153074.7751333227,318.4006617094932,152756.3744716132,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,499,-11.05639544033962,0.00081871527609145,208,0.0016,10,499,99660,15878838164640,21353,162292.31026470155,318.4006617094932,161973.90960299206,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,585,-11.057033667907765,0.000180487707945425,208,0.0016,10,585,108015,17762336676615,21356,167500.5092630715,318.4006617094932,167182.108601362,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,672,-11.05721415561571,1.7763568394002505e-15,208,0.0016,10,672,116225,19416942154075,21357,170169.36839888824,318.4006617094932,169850.96773717875,supercell_cmplx_scf
C,cc-pvdz,6,kpoint,kpoint,16,-11.015078474893311,0.0830919986545293,52,0.0016,10,16,28138,4709320112354,5451,170476.72409392404,551.7055796298201,169925.01851429424,kpoint
C,cc-pvdz,6,kpoint,kpoint,37,-11.050446441376492,0.0477240321713487,52,0.0016,10,37,42103,10856801215567,10446,262656.98111046257,551.7055796298201,262105.2755308328,kpoint
C,cc-pvdz,6,kpoint,kpoint,59,-11.078898519919642,0.0192719536281984,52,0.0016,10,59,51911,16944617832810,10454,332485.3303787998,551.7055796298201,331933.62479917,kpoint
C,cc-pvdz,6,kpoint,kpoint,81,-11.092779149556604,0.005391323991235,52,0.0016,10,81,61360,22508845636160,10449,373652.57248750754,551.7055796298201,373100.8669078777,kpoint
C,cc-pvdz,6,kpoint,kpoint,102,-11.10002161800027,0.0018511444524289,52,0.0016,10,102,70432,27446576845344,10453,396933.973114612,551.7055796298201,396382.2675349822,kpoint
C,cc-pvdz,6,kpoint,kpoint,124,-11.098513615539009,0.0003431419911681,52,0.0016,10,124,76267,30894262061979,20440,412611.44238041335,551.7055796298201,412059.7368007836,kpoint
C,cc-pvdz,6,kpoint,kpoint,146,-11.09816604726128,4.426286560388348e-06,52,0.0016,10,146,81535,33671945977600,20435,420653.24703850143,551.7055796298201,420101.5414588716,kpoint
C,cc-pvdz,6,kpoint,kpoint,168,-11.098170473547842,1.7763568394002505e-15,52,0.0016,10,168,86825,36231544083050,20440,425052.0903774399,551.7055796298201,424500.3847978101,kpoint
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,100,-10.96060231839465,0.13756820929457803,312,0.0016,10,100,72773,18582071481528,11982,260090.17816570745,549.0960885965837,259541.08207711088,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,229,-11.02544699462188,0.07272353306734895,312,0.0016,10,229,106166,46368217290972,23506,444871.9762140869,549.0960885965837,444322.8801254904,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,359,-11.067853453003401,0.030317074685828033,312,0.0016,10,359,133846,74020064893214,23511,563305.7315386964,549.0960885965837,562756.6354500998,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,489,-11.084219430333716,0.013951097355513767,312,0.0016,10,489,161607,102137522074215,46550,643761.8768183205,549.0960885965837,643212.7807297239,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,618,-11.094508834095251,0.0036616935939785336,312,0.0016,10,618,176984,121568032169888,46553,699657.4870292379,549.0960885965837,699108.3909406413,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,748,-11.097345822840403,0.0008247048488267167,312,0.0016,10,748,191625,138431972041125,46553,735841.6114597155,549.0960885965837,735292.5153711189,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,878,-11.098129426788061,4.1100901168999994e-05,312,0.0016,10,878,205411,153760639861828,46554,762467.937530811,549.0960885965837,761918.8414422143,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1008,-11.098170527689227,2.3684757858670005e-15,312,0.0016,10,1008,219556,167373350666876,46553,776499.3668926071,549.0960885965837,775950.2708040104,supercell_cmplx_scf
C,cc-pvdz,8,kpoint,kpoint,16,-11.10667069794494,0.0848487086790825,52,0.0016,10,16,38603,4507204287228,10552,118928.59589660724,645.1048560845976,118283.49104052264,kpoint
C,cc-pvdz,8,kpoint,kpoint,37,-11.143943959759811,0.0475754468642097,52,0.0016,10,37,55406,9310551562988,10556,171166.47866726504,645.1048560845976,170521.37381118044,kpoint
C,cc-pvdz,8,kpoint,kpoint,59,-11.17298871508051,0.0185306915435123,52,0.0016,10,59,72203,14971928663851,20541,211213.95617734044,645.1048560845976,210568.85132125585,kpoint
C,cc-pvdz,8,kpoint,kpoint,81,-11.18692163567669,0.004597770947333,52,0.0016,10,81,81635,18956635926390,20544,236529.31653562887,645.1048560845976,235884.2116795444,kpoint
C,cc-pvdz,8,kpoint,kpoint,102,-11.193574185136596,0.0020547785125728,52,0.0016,10,102,90293,22182847266524,20542,250243.791431784,645.1048560845976,249598.68657569945,kpoint
C,cc-pvdz,8,kpoint,kpoint,124,-11.191915583688845,0.0003961770648199,52,0.0016,10,124,98716,25077685395076,20542,258761.70593587216,645.1048560845976,258116.6010797876,kpoint
C,cc-pvdz,8,kpoint,kpoint,146,-11.191534723708584,1.5317084560706462e-05,52,0.0016,10,146,107152,27682951398384,20548,263155.3556069276,645.1048560845976,262510.25075084297,kpoint
C,cc-pvdz,8,kpoint,kpoint,168,-11.191519406624025,0.0,52,0.0016,10,168,115520,30114871718080,20544,265536.3263269846,645.1048560845976,264891.2214709,kpoint
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,134,-11.06755893944955,0.12396052705026685,416,0.0016,10,134,108594,75201566857542,23614,705376.7887020836,694.1461266999731,704682.6425753837,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,306,-11.13038681717232,0.061132649327495514,416,0.0016,10,306,168351,199070648218959,46658,1204457.9306910513,694.1461266999731,1203763.7845643514,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,479,-11.161720578166019,0.029798888333797176,416,0.0016,10,479,202887,300320355261330,46659,1507754.5717385255,694.1461266999731,1507060.4256118257,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,652,-11.178363750512288,0.013155715987528176,416,0.0016,10,652,235905,394239124834830,46662,1702247.4088155914,694.1461266999731,1701553.2626888915,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,825,-11.188244986096485,0.0032744804033306625,416,0.0016,10,825,268889,487155658663908,46661,1845418.2914928016,694.1461266999731,1844724.1453661013,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,998,-11.190722623108602,0.0007968433912139875,416,0.0016,10,998,301831,574600367870219,46662,1939108.7344675509,694.1461266999731,1938414.588340851,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1171,-11.191407207294644,0.0001122592051725375,416,0.0016,10,1171,327977,644623525842673,92744,2001994.44359132,694.1461266999731,2001300.29746462,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1344,-11.19151946649982,3.552713678800502e-15,416,0.0016,10,1344,346263,691887916585227,92743,2035306.240378316,694.1461266999731,2034612.094251616,supercell_cmplx_scf
C,cc-pvdz,9,kpoint,kpoint,16,-11.02743776090547,0.083417707556908,52,0.0016,10,16,45718,20312950224548,12147,452570.12920521374,821.9812739626706,451748.1479312511,kpoint
C,cc-pvdz,9,kpoint,kpoint,37,-11.062990422063574,0.0478650463988028,52,0.0016,10,37,66484,42333179660596,12150,648580.4503366983,821.9812739626706,647758.4690627357,kpoint
C,cc-pvdz,9,kpoint,kpoint,59,-11.094694523656072,0.0161609448063053,52,0.0016,10,59,85561,66533492886798,23674,792071.8473924802,821.9812739626706,791249.8661185176,kpoint
C,cc-pvdz,9,kpoint,kpoint,81,-11.105455503626702,0.005399964835675,52,0.0016,10,81,97181,83718945901563,23672,877490.6413698349,821.9812739626706,876668.6600958722,kpoint
C,cc-pvdz,9,kpoint,kpoint,102,-11.112644305729583,0.0017888372672061,52,0.0016,10,102,107298,98241865213122,23674,932620.7582029598,821.9812739626706,931798.7769289972,kpoint
C,cc-pvdz,9,kpoint,kpoint,124,-11.111211887061735,0.0003564185993596,52,0.0016,10,124,117880,111460339719960,23678,963119.86465833,821.9812739626706,962297.8833843672,kpoint
C,cc-pvdz,9,kpoint,kpoint,146,-11.110856814644825,1.3461824472926764e-06,52,0.0016,10,146,128862,123906878920926,23678,979423.805745592,821.9812739626706,978601.8244716296,kpoint
C,cc-pvdz,9,kpoint,kpoint,168,-11.11085546846238,1.7763568394002505e-15,52,0.0016,10,168,139313,135136356416482,23675,988053.9664060484,821.9812739626706,987231.985132086,kpoint
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,151,-10.956686784590454,0.15416865599467167,468,0.0016,10,151,130791,87970108736748,23666,685105.3732032693,857.0295582332885,684248.343645036,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,345,-11.024510311791643,0.0863451287934838,468,0.0016,10,345,195406,235826511942376,46709,1229291.3858845823,857.0295582332885,1228434.3563263493,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,539,-11.062613190343528,0.04824225024159685,468,0.0016,10,539,242137,379811892038173,46714,1597745.145276203,857.0295582332885,1596888.1157179698,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,734,-11.091464121048755,0.0193913195363709,468,0.0016,10,734,289015,534683375098945,46711,1884414.350762836,857.0295582332885,1883557.3212046025,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,928,-11.103249276231006,0.007606164354119945,468,0.0016,10,928,328606,661521844808634,92794,2050542.649854777,857.0295582332885,2049685.620296544,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1123,-11.109764849840378,0.0010905907447475221,468,0.0016,10,1123,354752,759614564355648,92795,2181064.6356160385,857.0295582332885,2180207.606057805,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1317,-11.110832470465489,2.2970119638266665e-05,468,0.0016,10,1317,379516,842156894211620,92798,2260284.0674493904,857.0295582332885,2259427.037891157,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1512,-11.110855440585125,1.578983857244667e-15,468,0.0016,10,1512,402948,910148851452204,92795,2300718.720977331,857.0295582332885,2299861.6914190976,supercell_cmplx_scf
C,cc-pvdz,12,kpoint,kpoint,16,-11.16304279858691,0.082140252422203,52,0.0016,10,16,58945,51049292493100,12305,882150.857963079,1144.3110948128033,881006.5468682662,kpoint
C,cc-pvdz,12,kpoint,kpoint,37,-11.204016302653631,0.0411667483554811,52,0.0016,10,37,89908,114032282508144,23829,1291902.0461462613,1144.3110948128033,1290757.7350514485,kpoint
C,cc-pvdz,12,kpoint,kpoint,59,-11.232543755010775,0.012639295998337,52,0.0016,10,59,109477,170560301389505,23833,1586920.507354881,1144.3110948128033,1585776.196260068,kpoint
C,cc-pvdz,12,kpoint,kpoint,81,-11.24116536923142,0.0040176817776931,52,0.0016,10,81,128354,220888668937580,23832,1752928.2337358033,1144.3110948128033,1751783.9226409905,kpoint
C,cc-pvdz,12,kpoint,kpoint,102,-11.247216902065272,0.0020338510561597,52,0.0016,10,102,146487,267211154793165,23835,1858042.3323839053,1144.3110948128033,1856898.0212890927,kpoint
C,cc-pvdz,12,kpoint,kpoint,124,-11.245584079261988,0.0004010282528756,52,0.0016,10,124,164220,309636728546880,46874,1920554.023127912,1144.3110948128033,1919409.7120330983,kpoint
C,cc-pvdz,12,kpoint,kpoint,146,-11.24520285302694,1.9802017826364704e-05,52,0.0016,10,146,174668,334851575927388,46874,1952716.0925997363,1144.3110948128033,1951571.781504924,kpoint
C,cc-pvdz,12,kpoint,kpoint,168,-11.245183051009112,0.0,52,0.0016,10,168,185195,358092193806370,46874,1969544.066766364,1144.3110948128033,1968399.755671551,kpoint
C,cc-pvdz,18,kpoint,kpoint,16,-11.193002000547292,0.0806554592520232,52,0.0016,10,16,90907,216384665583676,24148,2424539.479333489,1751.0445109300497,2422788.43482256,kpoint
C,cc-pvdz,18,kpoint,kpoint,37,-11.235238176801577,0.0384192829977383,52,0.0016,10,37,132409,458657469406562,24150,3528345.218344037,1751.0445109300497,3526594.173833107,kpoint
C,cc-pvdz,18,kpoint,kpoint,59,-11.26350108266161,0.0101563771377044,52,0.0016,10,59,170386,724004024392106,47193,4328198.581054848,1751.0445109300497,4326447.536543918,kpoint
C,cc-pvdz,18,kpoint,kpoint,81,-11.269944620457284,0.0037128393420324,52,0.0016,10,81,193726,907348488203092,47194,4770746.212179254,1751.0445109300497,4768995.167668324,kpoint
C,cc-pvdz,18,kpoint,kpoint,102,-11.275681407296824,0.0020239474975092,52,0.0016,10,102,213801,1060897679335662,47195,5054333.246252326,1751.0445109300497,5052582.201741396,kpoint
C,cc-pvdz,18,kpoint,kpoint,124,-11.274061839308724,0.0004043795094101,52,0.0016,10,124,235056,1205942710842960,47199,5225831.965230574,1751.0445109300497,5224080.920719644,kpoint
C,cc-pvdz,18,kpoint,kpoint,146,-11.273681265284388,2.3805485072969645e-05,52,0.0016,10,146,256740,1338801098747640,47199,5311566.569438755,1751.0445109300497,5309815.524927825,kpoint
C,cc-pvdz,18,kpoint,kpoint,168,-11.273657459799317,0.0,52,0.0016,10,168,277798,1461275280040870,47199,5358003.936708588,1751.0445109300497,5356252.892197658,kpoint
C,cc-pvdz,27,kpoint,kpoint,16,-11.195194361335794,0.0818752226933039,52,0.0016,10,16,132957,733614628223961,24619,5620266.132515229,2470.1093709099546,5617796.02314432,kpoint
C,cc-pvdz,27,kpoint,kpoint,37,-11.237826243384315,0.0392433406447807,52,0.0016,10,37,198285,1564116539660985,47662,8034879.212333318,2470.1093709099546,8032409.102962408,kpoint
C,cc-pvdz,27,kpoint,kpoint,59,-11.267250480844533,0.0098191031845669,52,0.0016,10,59,246263,2372037827131512,47662,9811209.521582557,2470.1093709099546,9808739.412211647,kpoint
C,cc-pvdz,27,kpoint,kpoint,81,-11.273289175989497,0.0037804080396011,52,0.0016,10,81,294212,3115632195449664,47670,10786633.089126902,2470.1093709099546,10784162.979755992,kpoint
C,cc-pvdz,27,kpoint,kpoint,102,-11.279078886408634,0.0020093023795357,52,0.0016,10,102,333788,3750635321040972,93749,11445485.657875247,2470.1093709099546,11443015.548504338,kpoint
C,cc-pvdz,27,kpoint,kpoint,124,-11.27748143653072,0.000411852501621,52,0.0016,10,124,360225,4185598164714900,93749,11835423.08581213,2470.1093709099546,11832952.97644122,kpoint
C,cc-pvdz,27,kpoint,kpoint,146,-11.277093990805175,2.440677607928876e-05,52,0.0016,10,146,385564,4553708298120192,93749,12030088.86770089,2470.1093709099546,12027618.75832998,kpoint
C,cc-pvdz,27,kpoint,kpoint,168,-11.277069584029098,0.0,52,0.0016,10,168,409220,4876098147383120,93752,12137121.323048694,2470.1093709099546,12134651.213677784,kpoint
C,cc-pvtz,1,kpoint,kpoint,21,-10.340708030523974,0.1166005175914968,116,0.0016,10,21,12010,118531782240,2614,10052.91248188928,390.2488960411566,9662.663585848124,kpoint
C,cc-pvtz,1,kpoint,kpoint,49,-10.387540780047932,0.0697677680675372,116,0.0016,10,49,18195,347863254510,4986,19474.06402916182,390.2488960411566,19083.81513312066,kpoint
C,cc-pvtz,1,kpoint,kpoint,77,-10.438766854395654,0.0185416937198166,116,0.0016,10,77,21952,533472498944,4990,24753.58076085243,390.2488960411566,24363.33186481128,kpoint
C,cc-pvtz,1,kpoint,kpoint,105,-10.447736319267287,0.0095722288481816,116,0.0016,10,105,25332,689652781908,4989,27730.717733589,390.2488960411566,27340.46883754784,kpoint
C,cc-pvtz,1,kpoint,kpoint,133,-10.457343477216211,3.4929100742431274e-05,116,0.0016,10,133,28671,851551952181,4992,30252.9970387399,390.2488960411566,29862.748142698743,kpoint
C,cc-pvtz,1,kpoint,kpoint,161,-10.45771096116438,0.0004024130489082,116,0.0016,10,161,32067,1003920318387,4992,31889.00790790518,390.2488960411566,31498.759011864026,kpoint
C,cc-pvtz,1,kpoint,kpoint,189,-10.457221627510773,8.692060469783769e-05,116,0.0016,10,189,34761,1124658506352,9728,32955.545914992086,390.2488960411566,32565.29701895093,kpoint
C,cc-pvtz,1,kpoint,kpoint,218,-10.45730854811547,0.0,116,0.0016,10,218,36727,1213214413097,9727,33647.45411739507,390.2488960411566,33257.205221353914,kpoint
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,21,-10.340708034235249,0.116600515803487,116,0.0016,10,21,12010,118041702180,2614,10011.34781925566,380.7353746818481,9630.612444573811,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,49,-10.387540782727028,0.0697677673117063,116,0.0016,10,49,18195,356275985685,4986,19945.025307439544,380.7353746818481,19564.289932757696,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,77,-10.438766856779752,0.0185416932589816,116,0.0016,10,77,21952,548617403264,4990,25456.31772277872,380.7353746818481,25075.582348096865,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,105,-10.447736321596024,0.0095722284427104,116,0.0016,10,105,25332,714030728124,4989,28710.94719111891,380.7353746818481,28330.211816437062,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,133,-10.457343479764056,3.4929725321930505e-05,116,0.0016,10,133,28671,880819825059,4992,31292.79362998881,380.7353746818481,30912.05825530696,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,161,-10.457710963108518,0.0004024130697839,116,0.0016,10,161,32067,1038119517351,4992,32975.3280491152,380.7353746818481,32594.59267443335,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,189,-10.457221629417674,8.692062105986054e-05,116,0.0016,10,189,34761,1165880290095,9728,34163.45567295813,380.7353746818481,33782.72029827628,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,218,-10.457308550038734,0.0,116,0.0016,10,218,36727,1259336253151,9729,34926.603068934084,380.7353746818481,34545.86769425224,supercell_cmplx_scf
C,cc-pvtz,2,kpoint,kpoint,21,-10.763127198706975,0.0981215753340638,116,0.0016,10,21,25011,1722088860849,5878,70133.3533724621,805.8147202867069,69327.53865217538,kpoint
C,cc-pvtz,2,kpoint,kpoint,49,-10.8102585481985,0.050990225842538,116,0.0016,10,49,38372,4334920909680,5881,115071.2539920617,805.8147202867069,114265.439271775,kpoint
C,cc-pvtz,2,kpoint,kpoint,77,-10.845789737897272,0.0154590361437669,116,0.0016,10,77,46448,6529414083632,11390,143188.22194381047,805.8147202867069,142382.40722352377,kpoint
C,cc-pvtz,2,kpoint,kpoint,105,-10.852760982633784,0.0084877914072549,116,0.0016,10,105,53169,8332116223098,11390,159623.53764119025,805.8147202867069,158817.72292090353,kpoint
C,cc-pvtz,2,kpoint,kpoint,133,-10.862038086355277,0.0007893123142377,116,0.0016,10,133,59854,10153132838954,11392,172785.3800690344,805.8147202867069,171979.5653487477,kpoint
C,cc-pvtz,2,kpoint,kpoint,161,-10.8616934650168,0.0004446909757618,116,0.0016,10,161,66548,11812576187348,11394,180804.70099182063,805.8147202867069,179998.88627153396,kpoint
C,cc-pvtz,2,kpoint,kpoint,189,-10.861202778587607,4.5995453429981126e-05,116,0.0016,10,189,73183,13427163324949,11393,186884.880627183,805.8147202867069,186079.0659068963,kpoint
C,cc-pvtz,2,kpoint,kpoint,218,-10.86124877404105,1.0658141036401504e-14,116,0.0016,10,218,79078,14806890442282,22399,190725.2925610695,805.8147202867069,189919.4778407828,kpoint
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,43,-10.7247033243182,0.1365453024191634,232,0.0016,10,43,35139,3598337400606,5624,104306.79197091024,790.0803737304665,103516.71159717978,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,99,-10.790948751183665,0.0702998755536974,232,0.0016,10,99,50610,8964996894840,10876,180432.14436458857,790.0803737304665,179642.06399085812,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,155,-10.827916371671613,0.0333322550657513,232,0.0016,10,155,63937,14634567103225,10879,233145.87152450933,790.0803737304665,232355.79115077888,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,211,-10.838450251792155,0.0227983749452072,232,0.0016,10,211,75964,19578470708524,21374,262525.2285490018,790.0803737304665,261735.1481752713,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,267,-10.85915807937444,0.0020905473629238,232,0.0016,10,267,83373,24418675426116,21379,298329.8967479625,790.0803737304665,297539.81637423206,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,323,-10.860077049394691,0.001171577342669,232,0.0016,10,323,90651,28391868724230,21379,319022.62496726104,790.0803737304665,318232.5445935306,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,379,-10.861421988121535,0.00017336138417255,232,0.0016,10,379,97272,31742134336584,21379,332390.33268299163,790.0803737304665,331600.2523092612,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,436,-10.86124862673735,1.2434497875801753e-14,232,0.0016,10,436,104135,34811008402040,21379,340502.2507984209,790.0803737304665,339712.17042469047,supercell_cmplx_scf
C,cc-pvtz,4,kpoint,kpoint,21,-11.036597194706436,0.0853860907947279,116,0.0016,10,21,49517,14677246522978,11626,301918.9471670236,1613.803670009475,300305.1434970141,kpoint
C,cc-pvtz,4,kpoint,kpoint,49,-11.084051199243916,0.0379320862572463,116,0.0016,10,49,76165,35682676728360,11629,477201.8126120715,1613.803670009475,475588.0089420621,kpoint
C,cc-pvtz,4,kpoint,kpoint,77,-11.109181277455166,0.0128020080459965,116,0.0016,10,77,92337,53638281949161,22642,591696.7775357583,1613.803670009475,590082.9738657488,kpoint
C,cc-pvtz,4,kpoint,kpoint,105,-11.114996867903502,0.0069864175976608,116,0.0016,10,105,105684,68444572158696,22641,659674.7721903054,1613.803670009475,658060.9685202959,kpoint
C,cc-pvtz,4,kpoint,kpoint,133,-11.123012571525951,0.0010292860247886,116,0.0016,10,133,119020,83115969287120,22644,711319.3669410644,1613.803670009475,709705.5632710549,kpoint
C,cc-pvtz,4,kpoint,kpoint,161,-11.122556367594616,0.0005730820934548,116,0.0016,10,161,132338,96769964498158,22644,744828.2150861014,1613.803670009475,743214.411416092,kpoint
C,cc-pvtz,4,kpoint,kpoint,189,-11.121994573506344,1.128800518124251e-05,116,0.0016,10,189,145659,110110548745596,22645,770001.7435338523,1613.803670009475,768387.9398638428,kpoint
C,cc-pvtz,4,kpoint,kpoint,218,-11.12198328550118,1.7763568394002505e-14,116,0.0016,10,218,157532,121745927210808,44659,787201.2230041409,1613.803670009475,785587.4193341314,kpoint
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,87,-10.981011099871045,0.14097208782642134,464,0.0016,10,87,99072,55706471456256,23657,572736.4528688912,1603.993262922674,571132.4596059686,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,199,-11.049449044648622,0.07253414304884485,464,0.0016,10,199,152142,137032706473260,23660,917434.8212917454,1603.993262922674,915830.8280288228,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,311,-11.088095470853652,0.033887716843814523,464,0.0016,10,311,185679,249643824230970,46705,1369487.724747872,1603.993262922674,1367883.7314849494,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,423,-11.105514953449836,0.016468234247630775,464,0.0016,10,423,212232,349784408488968,46705,1678764.148214029,1603.993262922674,1677160.1549511063,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,535,-11.117328959437378,0.0046542282600903,464,0.0016,10,535,238798,455385792991892,46709,1942445.7477532013,1603.993262922674,1940841.7544902791,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,647,-11.120358162753318,0.001625024944148725,464,0.0016,10,647,265346,550208868298650,46709,2112103.2581165736,1603.993262922674,2110499.2648536507,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,759,-11.121706143792945,0.000277043904521425,464,0.0016,10,759,291890,627721581494310,46712,2190523.663928979,1603.993262922674,2188919.670666056,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,872,-11.121983187697534,6.750155989720953e-14,464,0.0016,10,872,319002,700459196638176,46711,2236606.2864632984,1603.993262922674,2235002.2932003755,supercell_cmplx_scf
C,cc-pvtz,6,kpoint,kpoint,21,-11.077527041806384,0.0846321029445498,116,0.0016,10,21,75866,189708274497462,11865,2547060.101148651,3136.153560714763,2543923.947587936,kpoint
C,cc-pvtz,6,kpoint,kpoint,49,-11.125168828495214,0.0369903162557196,116,0.0016,10,49,109391,423123903397870,22882,3939907.934303332,3136.153560714763,3936771.780742617,kpoint
C,cc-pvtz,6,kpoint,kpoint,77,-11.150286466122092,0.0118726786288405,116,0.0016,10,77,139310,667207479631560,22884,4878414.74444273,3136.153560714763,4875278.590882015,kpoint
C,cc-pvtz,6,kpoint,kpoint,105,-11.155606573065668,0.0065525716852672,116,0.0016,10,105,163472,871174984034720,44902,5428278.555068355,3136.153560714763,5425142.40150764,kpoint
C,cc-pvtz,6,kpoint,kpoint,133,-11.16319552769392,0.0010363829429866,116,0.0016,10,133,180069,1032798711947034,44902,5842205.650772121,3136.153560714763,5839069.497211406,kpoint
C,cc-pvtz,6,kpoint,kpoint,161,-11.162681829041691,0.0005226842907593,116,0.0016,10,161,195460,1174880834625340,44902,6122602.021593092,3136.153560714763,6119465.868032377,kpoint
C,cc-pvtz,6,kpoint,kpoint,189,-11.162171683293574,1.253854263971732e-05,116,0.0016,10,189,210281,1306063324154762,44905,6326511.561533187,3136.153560714763,6323375.407972472,kpoint
C,cc-pvtz,6,kpoint,kpoint,218,-11.162159144750932,1.7763568394002505e-15,116,0.0016,10,218,225856,1434115238402752,44905,6467739.562155215,3136.153560714763,6464603.4085945,kpoint
C,cc-pvtz,8,kpoint,kpoint,21,-11.176048038753956,0.0779351285323457,116,0.0016,10,21,98396,164040825179492,23109,1698144.359393154,3430.0137367964826,1694714.3456563577,kpoint
C,cc-pvtz,8,kpoint,kpoint,49,-11.222672037365331,0.0313111299209687,116,0.0016,10,49,151608,367447220271048,23114,2468726.353910948,3430.0137367964826,2465296.340174151,kpoint
C,cc-pvtz,8,kpoint,kpoint,77,-11.243071523599738,0.0109116436865637,116,0.0016,10,77,184001,538821726251032,45132,2982806.0901667434,3430.0137367964826,2979376.076429947,kpoint
C,cc-pvtz,8,kpoint,kpoint,105,-11.247809138111752,0.0061740291745486,116,0.0016,10,105,210670,675717858267760,45132,3267102.8546594707,3430.0137367964826,3263672.840922674,kpoint
C,cc-pvtz,8,kpoint,kpoint,133,-11.255172245101416,0.0011890778151144,116,0.0016,10,133,237304,818336400247184,45136,3512585.596772964,3430.0137367964826,3509155.583036167,kpoint
C,cc-pvtz,8,kpoint,kpoint,161,-11.254623745511884,0.0006405782255818,116,0.0016,10,161,263875,946601700152250,45135,3654005.0173465167,3430.0137367964826,3650575.00360972,kpoint
C,cc-pvtz,8,kpoint,kpoint,189,-11.25402948601013,4.631872382887536e-05,116,0.0016,10,189,290408,1072780249691208,45135,3762723.441738902,3430.0137367964826,3759293.4280021056,kpoint
C,cc-pvtz,8,kpoint,kpoint,218,-11.253983167286366,6.394884621840903e-14,116,0.0016,10,218,314242,1183119732251584,89166,3834992.977262469,3430.0137367964826,3831562.963525672,kpoint
C,cc-pvtz,9,kpoint,kpoint,21,-11.089478770505872,0.0855873484767624,116,0.0016,10,21,115888,728786174207296,26301,6405628.721715516,4454.22400854853,6401174.497706968,kpoint
C,cc-pvtz,9,kpoint,kpoint,49,-11.137826515522992,0.0372396034596427,116,0.0016,10,49,181304,1638928742509208,51392,9207734.571263304,4454.22400854853,9203280.347254757,kpoint
C,cc-pvtz,9,kpoint,kpoint,77,-11.163162427988366,0.0119036909942682,116,0.0016,10,77,216633,2379653075224650,51396,11188944.9822137,4454.22400854853,11184490.758205151,kpoint
C,cc-pvtz,9,kpoint,kpoint,105,-11.16870935320429,0.006356765778344,116,0.0016,10,105,250366,3014927336935938,51398,12265961.703390848,4454.22400854853,12261507.4793823,kpoint
C,cc-pvtz,9,kpoint,kpoint,133,-11.176095369620544,0.0010292506379094,116,0.0016,10,133,283765,3687319989648410,51401,13235858.191467345,4454.22400854853,13231403.967458794,kpoint
C,cc-pvtz,9,kpoint,kpoint,161,-11.175600632360304,0.0005345133776692,116,0.0016,10,161,317593,4293624144473054,51398,13770610.94105374,4454.22400854853,13766156.71704519,kpoint
C,cc-pvtz,9,kpoint,kpoint,189,-11.17508100527657,1.4886293936200444e-05,116,0.0016,10,189,350716,4889191604274944,101574,14199778.948997077,4454.22400854853,14195324.724988528,kpoint
C,cc-pvtz,9,kpoint,kpoint,218,-11.175066118982649,1.2434497875801752e-14,116,0.0016,10,218,370199,5255535738669178,101573,14460451.6624494,4454.22400854853,14455997.438440852,kpoint
BN,cc-pvdz,1,kpoint,kpoint,17,-11.884086768509304,0.1267871635717874,52,0.0016,10,17,4843,3137130738,1221,659.8087891277605,79.01126850491919,580.7975206228414,kpoint
BN,cc-pvdz,1,kpoint,kpoint,38,-11.917788576444172,0.0930853556369193,52,0.0016,10,38,6935,8194923060,1226,1203.6444717069207,79.01126850491919,1124.6332032020016,kpoint
BN,cc-pvdz,1,kpoint,kpoint,60,-11.96859771726965,0.0422762148114408,52,0.0016,10,60,8608,12748766496,2281,1508.5715360180695,79.01126850491919,1429.5602675131504,kpoint
BN,cc-pvdz,1,kpoint,kpoint,82,-12.009753928348577,0.0011200037325167,52,0.0016,10,82,9837,16284907575,2289,1686.252496025152,79.01126850491919,1607.2412275202328,kpoint
BN,cc-pvdz,1,kpoint,kpoint,104,-12.016483682039231,0.0056097499581397,52,0.0016,10,104,10969,19300492981,2291,1792.261014804563,79.01126850491919,1713.249746299644,kpoint
BN,cc-pvdz,1,kpoint,kpoint,126,-12.012578146833006,0.0017042147519141,52,0.0016,10,126,11979,22101446664,2284,1879.3173760197544,79.01126850491919,1800.3061075148355,kpoint
BN,cc-pvdz,1,kpoint,kpoint,148,-12.010821497852977,5.2434228114961456e-05,52,0.0016,10,148,13119,24650692833,2292,1913.9405746299103,79.01126850491919,1834.929306124992,kpoint
BN,cc-pvdz,1,kpoint,kpoint,170,-12.010873932081092,0.0,52,0.0016,10,170,14211,27050936931,2294,1938.910330348241,79.01126850491919,1859.8990618433213,kpoint
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,17,-11.884086788644035,0.1267871948823913,52,0.0016,10,17,4843,2948505574,1221,620.1361455375238,78.87507810041728,541.2610674371065,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,38,-11.917788586994352,0.0930853965320732,52,0.0016,10,38,6935,7631918955,1226,1120.9526612715358,78.87507810041728,1042.0775831711185,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,60,-11.96859774627673,0.0422762372496965,52,0.0016,10,60,8608,11872945536,2281,1404.9346533804437,78.87507810041728,1326.059575280026,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,82,-12.009753979007588,0.0011200045188388,52,0.0016,10,82,9837,15166224261,2289,1570.4164414212162,78.87507810041728,1491.5413633207988,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,104,-12.01648373406871,0.005609750542284,52,0.0016,10,104,10969,17969876498,2291,1668.6985805648646,78.87507810041728,1589.8235024644473,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,126,-12.012578198151362,0.0017042146249348,52,0.0016,10,126,11979,20576639754,2284,1749.660603009518,78.87507810041728,1670.7855249091008,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,148,-12.010821549190778,5.2434335648499086e-05,52,0.0016,10,148,13119,22940132661,2292,1781.128367233946,78.87507810041728,1702.2532891335286,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,170,-12.010873983526428,0.0,52,0.0016,10,170,14211,25173166446,2294,1804.3182386318383,78.87507810041728,1725.4431605314212,supercell_cmplx_scf
BN,cc-pvdz,2,kpoint,kpoint,17,-12.252253268831195,0.1145549989284191,52,0.0016,10,17,10170,56876660640,2731,5696.567251922549,159.70289216697785,5536.864359755571,kpoint
BN,cc-pvdz,2,kpoint,kpoint,38,-12.28327528786864,0.0835329798909754,52,0.0016,10,38,14391,125224207524,2737,8863.339360243759,159.70289216697785,8703.636468076782,kpoint
BN,cc-pvdz,2,kpoint,kpoint,60,-12.333289968047977,0.0335182997116412,52,0.0016,10,60,18508,197242402644,5231,10855.275918437064,159.70289216697785,10695.573026270084,kpoint
BN,cc-pvdz,2,kpoint,kpoint,82,-12.367735217625532,0.0009269498659172,52,0.0016,10,82,20912,245420994416,5234,11954.081503951253,159.70289216697785,11794.378611784276,kpoint
BN,cc-pvdz,2,kpoint,kpoint,104,-12.372099945008664,0.0052916772490476,52,0.0016,10,104,23159,286469859141,5235,12599.671514677604,159.70289216697785,12439.968622510629,kpoint
BN,cc-pvdz,2,kpoint,kpoint,126,-12.368375743613896,0.00156747585428,52,0.0016,10,126,25246,324884210040,5235,13107.990292422512,159.70289216697785,12948.287400255536,kpoint
BN,cc-pvdz,2,kpoint,kpoint,148,-12.36681554796026,7.280200644999013e-06,52,0.0016,10,148,27412,359056301296,5237,13342.030244459596,159.70289216697785,13182.32735229262,kpoint
BN,cc-pvdz,2,kpoint,kpoint,170,-12.366808267759616,0.0,52,0.0016,10,170,29533,391058207134,5238,13487.576758205574,159.70289216697785,13327.873866038595,kpoint
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,34,-12.242049346433738,0.124757600477583,104,0.0016,10,34,13387,115572166468,2606,8793.668608053116,157.1604168274323,8636.508191225685,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,77,-12.32345385300608,0.04335309390523885,104,0.0016,10,77,19840,298226586880,4977,15311.042733503642,157.1604168274323,15153.88231667621,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,121,-12.34145634777144,0.02535059913988035,104,0.0016,10,121,24256,435849854464,4979,18302.81222592561,157.1604168274323,18145.651809098177,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,165,-12.344840770341198,0.02196617657012285,104,0.0016,10,165,28518,554675984058,4982,19811.63883524224,157.1604168274323,19654.478418414805,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,208,-12.359794011943341,0.00701293496797815,104,0.0016,10,208,32593,704049345692,4982,22002.846247292146,157.1604168274323,21845.68583046472,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,252,-12.367371895828112,0.0005649489167929,104,0.0016,10,252,35572,808451104672,9717,23149.71131251594,157.1604168274323,22992.55089568851,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,296,-12.36749336831268,0.0006864214013582,104,0.0016,10,296,37961,894619674410,9720,24004.95497903647,157.1604168274323,23847.79456220904,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,340,-12.36680694691132,1.7763568394002505e-15,104,0.0016,10,340,40339,963335376627,9720,24324.97876072429,157.1604168274323,24167.818343896863,supercell_cmplx_scf
BN,cc-pvdz,4,kpoint,kpoint,17,-12.48499686198137,0.1064047685822515,52,0.0016,10,17,19995,473802739695,5343,24136.60871057719,317.2996184271469,23819.309092150044,kpoint
BN,cc-pvdz,4,kpoint,kpoint,38,-12.52041486172178,0.0709867688418413,52,0.0016,10,38,28369,972407021531,5348,34914.36589041923,317.2996184271469,34597.06627199208,kpoint
BN,cc-pvdz,4,kpoint,kpoint,60,-12.562795334287037,0.0286062962765871,52,0.0016,10,60,36615,1530054585060,10339,42564.54422064079,317.2996184271469,42247.24460221364,kpoint
BN,cc-pvdz,4,kpoint,kpoint,82,-12.593205390597072,0.0018037600334501,52,0.0016,10,82,41317,1900656866404,10342,46857.060804131695,317.2996184271469,46539.76118570455,kpoint
BN,cc-pvdz,4,kpoint,kpoint,104,-12.596580606699035,0.0051789761354132,52,0.0016,10,104,45846,2209260011274,10342,49084.625851885474,317.2996184271469,48767.32623345833,kpoint
BN,cc-pvdz,4,kpoint,kpoint,126,-12.59292623614272,0.0015246055790978,52,0.0016,10,126,50046,2499182584614,10342,50866.13244916652,317.2996184271469,50548.83283073937,kpoint
BN,cc-pvdz,4,kpoint,kpoint,148,-12.591444988248968,4.33576853460238e-05,52,0.0016,10,148,54302,2759818131416,10345,51768.39963960831,317.2996184271469,51451.10002118116,kpoint
BN,cc-pvdz,4,kpoint,kpoint,170,-12.59140163056362,1.7763568394002505e-15,52,0.0016,10,170,58563,3009581851500,10345,52345.93252234037,317.2996184271469,52028.632903913225,kpoint
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,68,-12.483025794062003,0.10837550705138455,208,0.0016,10,68,39290,2393746628940,10847,62057.78287316032,322.37512426971955,61735.4077488906,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,155,-12.52497073085196,0.06643057026142785,208,0.0016,10,155,56507,4883368392144,10852,88027.2917022485,322.37512426971955,87704.91657797879,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,242,-12.55962817252243,0.0317731285909577,208,0.0016,10,242,73127,8758790081350,10852,122001.86355997049,322.37512426971955,121679.48843570075,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,330,-12.571832871665588,0.019568429447799573,208,0.0016,10,330,82987,11226131237847,21352,137790.7786476471,322.37512426971955,137468.40352337738,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,417,-12.586544618438083,0.0048566826753049,208,0.0016,10,417,92021,13965706568836,21352,154588.10312467316,322.37512426971955,154265.72800040344,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,505,-12.58899120657741,0.0024100945359784,208,0.0016,10,505,100342,15977863446468,21354,162194.4753260019,322.37512426971955,161872.1002017322,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,592,-12.591875529571043,0.0004742284576551,208,0.0016,10,592,108574,17806163143500,21355,167049.28259557494,322.37512426971955,166726.90747130525,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,680,-12.591401301113395,7.105427357601003e-15,208,0.0016,10,680,117005,19501029823730,21356,169766.98270003215,322.37512426971955,169444.60757576243,supercell_cmplx_scf
BN,cc-pvdz,6,kpoint,kpoint,17,-12.511229026035265,0.1069054903269961,52,0.0016,10,17,29018,5678250771292,5454,199318.31028964245,534.9318768354215,198783.37841280704,kpoint
BN,cc-pvdz,6,kpoint,kpoint,38,-12.547593881444191,0.0705406349180677,52,0.0016,10,38,42627,11744706559170,10450,280645.1269023172,534.9318768354215,280110.1950254818,kpoint
BN,cc-pvdz,6,kpoint,kpoint,60,-12.592577801519749,0.0255567148425139,52,0.0016,10,60,52334,17430338751370,10452,339251.67664121435,534.9318768354215,338716.74476437893,kpoint
BN,cc-pvdz,6,kpoint,kpoint,82,-12.620020696842804,0.0018861804805432,52,0.0016,10,82,61760,22552167899840,10449,371947.0459519957,534.9318768354215,371412.1140751603,kpoint
BN,cc-pvdz,6,kpoint,kpoint,104,-12.623251615051664,0.0051170986894035,52,0.0016,10,104,71266,27260899155126,10456,389634.9431527393,534.9318768354215,389100.0112759039,kpoint
BN,cc-pvdz,6,kpoint,kpoint,126,-12.6195712991936,0.0014367828313393,52,0.0016,10,126,76749,30424905812124,20440,403790.9880567182,534.9318768354215,403256.0561798828,kpoint
BN,cc-pvdz,6,kpoint,kpoint,148,-12.61817760371382,4.3087351558668274e-05,52,0.0016,10,148,81973,33040540366328,20435,410559.7938138944,534.9318768354215,410024.86193705903,kpoint
BN,cc-pvdz,6,kpoint,kpoint,170,-12.61813451636226,0.0,52,0.0016,10,170,87179,35517131900288,20439,414978.990840762,534.9318768354215,414444.05896392657,kpoint
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,102,-12.496576271719979,0.12155806808397784,312,0.0016,10,102,73601,21060305693570,11984,291461.4097016432,534.770374319562,290926.6393273236,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,233,-12.546962764910631,0.07117157489332489,312,0.0016,10,233,107031,48148194822738,23506,458216.29719169496,534.770374319562,457681.5268173754,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,364,-12.5782946075345,0.03983973226945635,312,0.0016,10,364,135103,74479722887532,23511,561530.260161465,534.770374319562,560995.4897871455,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,495,-12.59885308259009,0.019281257213866816,312,0.0016,10,495,161838,101314350895338,46550,637662.0468341426,534.770374319562,637127.2764598231,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,626,-12.611381923932834,0.006752415871121766,312,0.0016,10,626,177946,121114361366932,46554,693278.1591805732,534.770374319562,692743.3888062537,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,757,-12.616158998375818,0.0019753414281377334,312,0.0016,10,757,192632,137343885441400,46554,726241.3973279945,534.770374319562,725706.626953675,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,888,-12.617572465312051,0.0005618744919052167,312,0.0016,10,888,206652,152142555926712,46553,749913.5492879065,534.770374319562,749378.778913587,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1020,-12.618134339803957,0.0,312,0.0016,10,1020,220675,165437700180025,46554,763627.3140912418,534.770374319562,763092.5437169223,supercell_cmplx_scf
BN,cc-pvdz,8,kpoint,kpoint,17,-12.59926958301896,0.1007886622226355,52,0.0016,10,17,39470,5088922752700,10553,131328.45515284457,643.7016210580937,130684.75353178648,kpoint
BN,cc-pvdz,8,kpoint,kpoint,38,-12.633132272980816,0.0669259722607797,52,0.0016,10,38,56181,9834812315583,10558,178310.41703163952,643.7016210580937,177666.7154105814,kpoint
BN,cc-pvdz,8,kpoint,kpoint,60,-12.675253712246247,0.024804532995347,52,0.0016,10,60,72614,15082545019000,20534,211570.1398938085,643.7016210580937,210926.4382727504,kpoint
BN,cc-pvdz,8,kpoint,kpoint,82,-12.702199120049915,0.0021408748083224,52,0.0016,10,82,82034,18577839490012,20542,230675.4749815289,643.7016210580937,230031.77336047083,kpoint
BN,cc-pvdz,8,kpoint,kpoint,104,-12.705210754973509,0.0051525097319125,52,0.0016,10,104,91068,21497881087536,20544,240452.8686222821,643.7016210580937,239809.16700122404,kpoint
BN,cc-pvdz,8,kpoint,kpoint,126,-12.701567882237036,0.0015096369954417,52,0.0016,10,126,99471,24204006078402,20544,247851.11321260373,643.7016210580937,247207.4115915456,kpoint
BN,cc-pvdz,8,kpoint,kpoint,148,-12.700114485486807,5.624024521289073e-05,52,0.0016,10,148,107899,26646515847050,20547,251549.30191496343,643.7016210580937,250905.60029390536,kpoint
BN,cc-pvdz,8,kpoint,kpoint,170,-12.700058245241594,0.0,52,0.0016,10,170,116288,28995776704640,20540,253980.25192762952,643.7016210580937,253336.5503065714,kpoint
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,136,-12.582522552721095,0.11753570480327726,416,0.0016,10,136,109381,73539441036082,23614,684823.3190819346,712.7866071754272,684110.5324747592,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,310,-12.633340293412685,0.06671796411168529,416,0.0016,10,310,169124,183433062936692,46659,1104771.5498052477,712.7866071754272,1104058.763198072,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,485,-12.663942065419825,0.03611619210454541,416,0.0016,10,485,204098,277305427091348,46658,1383947.850531216,712.7866071754272,1383235.0639240406,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,660,-12.681550538061694,0.0185077194626757,416,0.0016,10,660,237499,365127279940506,46661,1565966.9856940513,712.7866071754272,1565254.199086876,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,835,-12.693581431004205,0.006476826520165338,416,0.0016,10,835,270859,452247755985606,46662,1700721.7092051602,712.7866071754272,1700008.9225979848,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1010,-12.697905755338118,0.0021525021862540627,416,0.0016,10,1010,304197,533444565127590,46661,1786218.0491550784,712.7866071754272,1785505.262547903,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1185,-12.699631378901765,0.0004268786226067,416,0.0016,10,1185,329668,595944708627632,92743,1841320.041434272,712.7866071754272,1840607.2548270968,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1360,-12.700058257524375,1.7763568394002505e-15,416,0.0016,10,1360,347939,638955472216699,92743,1870542.5360474533,712.7866071754272,1869829.749440278,supercell_cmplx_scf
BN,cc-pvdz,9,kpoint,kpoint,17,-12.517103146619172,0.1085758752679879,52,0.0016,10,17,46872,23559425647128,12146,511978.0225886802,794.9126772422593,511183.109911438,kpoint
BN,cc-pvdz,9,kpoint,kpoint,38,-12.554428966187963,0.0712500556991972,52,0.0016,10,38,67411,44985680991086,12151,679741.2643729636,794.9126772422593,678946.3516957213,kpoint
BN,cc-pvdz,9,kpoint,kpoint,60,-12.60093534506604,0.0247436768211191,52,0.0016,10,60,85997,68035819654660,23672,805850.3997718942,794.9126772422593,805055.4870946519,kpoint
BN,cc-pvdz,9,kpoint,kpoint,82,-12.627443147670654,0.0017641257834934,52,0.0016,10,82,97698,83989955420082,23672,875672.6443728514,794.9126772422593,874877.731695609,kpoint
BN,cc-pvdz,9,kpoint,kpoint,104,-12.630915875158031,0.0052368532708726,52,0.0016,10,104,108304,97626168061408,23673,918167.363629413,794.9126772422593,917372.4509521706,kpoint
BN,cc-pvdz,9,kpoint,kpoint,126,-12.627115118656304,0.0014360967691438,52,0.0016,10,126,118819,110300117686757,23677,945562.3869412072,794.9126772422593,944767.4742639648,kpoint
BN,cc-pvdz,9,kpoint,kpoint,148,-12.6257271407422,4.8118855039192e-05,52,0.0016,10,148,129720,122130323171160,23675,958995.7262516052,794.9126772422593,958200.8135743628,kpoint
BN,cc-pvdz,9,kpoint,kpoint,170,-12.625679021887162,1.7763568394002505e-15,52,0.0016,10,170,140071,133043596048771,23675,967488.5880488562,794.9126772422593,966693.675371614,kpoint
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,153,-12.473613654396036,0.15206664054980165,468,0.0016,10,153,131866,89431230435470,23667,690806.6005620935,839.1614622273863,689967.4390998662,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,349,-12.532360096682513,0.09332019826332309,468,0.0016,10,349,196271,236773873354206,46711,1228790.2285079048,839.1614622273863,1227951.0670456777,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,546,-12.57232903174912,0.053351263196717014,468,0.0016,10,546,243840,384730245544320,46711,1607131.767074976,839.1614622273863,1606292.6056127483,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,743,-12.606079988645018,0.01960030630081948,468,0.0016,10,743,291196,541400290450268,46714,1893795.956741755,839.1614622273863,1892956.7952795275,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,939,-12.616571968529016,0.009108326416820321,468,0.0016,10,939,330093,662860459699020,92791,2045436.0430067007,839.1614622273863,2044596.8815444736,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1136,-12.622532631996352,0.003147662949485956,468,0.0016,10,1136,356470,757238015722020,92796,2163762.192869088,839.1614622273863,2162923.0314068603,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1333,-12.625020805046354,0.0006594898994794333,468,0.0016,10,1333,381428,837680832601276,92795,2237000.664167001,839.1614622273863,2236161.5027047736,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1530,-12.625680294945836,0.0,468,0.0016,10,1530,405084,904197267557508,92795,2273621.701996295,839.1614622273863,2272782.5405340674,supercell_cmplx_scf
BN,cc-pvdz,12,kpoint,kpoint,17,-12.638476046799084,0.1002387224604248,52,0.0016,10,17,60708,59180479206132,12305,992962.06603618,1093.387297501319,991868.6787386788,kpoint
BN,cc-pvdz,12,kpoint,kpoint,38,-12.673831608817238,0.0648831604422692,52,0.0016,10,38,90924,118895291539620,23829,1331944.8045093622,1093.387297501319,1330851.417211861,kpoint
BN,cc-pvdz,12,kpoint,kpoint,60,-12.71662553802032,0.0220892312391871,52,0.0016,10,60,110293,170535310898691,23833,1574948.9203656272,1093.387297501319,1573855.5330681258,kpoint
BN,cc-pvdz,12,kpoint,kpoint,82,-12.740985880793671,0.0022711115341653,52,0.0016,10,82,129260,217641648314040,23832,1715054.6378628635,1093.387297501319,1713961.2505653622,kpoint
BN,cc-pvdz,12,kpoint,kpoint,104,-12.74381596091781,0.0051011916583032,52,0.0016,10,104,148098,260209208172396,23835,1789672.5334181983,1093.387297501319,1788579.146120697,kpoint
BN,cc-pvdz,12,kpoint,kpoint,126,-12.74011815035789,0.0014033810983828,52,0.0016,10,126,165178,299176817702776,46874,1844912.785163599,1093.387297501319,1843819.3978660973,kpoint
BN,cc-pvdz,12,kpoint,kpoint,148,-12.73877026799778,5.54987382717087e-05,52,0.0016,10,148,175719,322837665943122,46875,1871395.501861128,1093.387297501319,1870302.1145636265,kpoint
BN,cc-pvdz,12,kpoint,kpoint,170,-12.73871476925951,1.7763568394002505e-15,52,0.0016,10,170,186102,345032433380250,46874,1888465.200058296,1093.387297501319,1887371.8127607943,kpoint
BN,cc-pvdz,18,kpoint,kpoint,17,-12.659139693180784,0.1002321883241723,52,0.0016,10,17,93155,247607384437195,24147,2707431.8146487405,1681.119371274984,2705750.695277465,kpoint
BN,cc-pvdz,18,kpoint,kpoint,38,-12.695554703666415,0.0638171778385388,52,0.0016,10,38,134229,476649657672714,24150,3617037.70741592,1681.119371274984,3615356.588044645,kpoint
BN,cc-pvdz,18,kpoint,kpoint,60,-12.738976536416883,0.0203953450880725,52,0.0016,10,60,171411,720475196350677,47193,4281347.222028759,1681.119371274984,4279666.102657484,kpoint
BN,cc-pvdz,18,kpoint,kpoint,82,-12.761589818554834,0.0022179370498776,52,0.0016,10,82,194589,890383598119359,47194,4660783.937593018,1681.119371274984,4659102.818221742,kpoint
BN,cc-pvdz,18,kpoint,kpoint,104,-12.764481645621624,0.0051097641166677,52,0.0016,10,104,215851,1029923195707913,47195,4860163.504465864,1681.119371274984,4858482.385094589,kpoint
BN,cc-pvdz,18,kpoint,kpoint,126,-12.760736941856548,0.001365060351592,52,0.0016,10,126,236911,1165995872952419,47199,5013163.775958458,1681.119371274984,5011482.656587183,kpoint
BN,cc-pvdz,18,kpoint,kpoint,148,-12.759428776686915,5.689518196128063e-05,52,0.0016,10,148,258502,1290664580330702,47199,5085686.555354688,1681.119371274984,5084005.435983413,kpoint
BN,cc-pvdz,18,kpoint,kpoint,170,-12.759371881504956,0.0,52,0.0016,10,170,279598,1408987674180240,47199,5133023.339745331,1681.119371274984,5131342.220374055,kpoint
BN,cc-pvdz,27,kpoint,kpoint,17,-12.661705717776622,0.1003143320919832,52,0.0016,10,17,137407,854100592616915,24620,6331407.567931356,2423.097362880969,6328984.470568475,kpoint
BN,cc-pvdz,27,kpoint,kpoint,38,-12.69720557020359,0.0648144796650154,52,0.0016,10,38,200589,1642169438039661,47664,8338942.085532168,2423.097362880969,8336518.988169287,kpoint
BN,cc-pvdz,27,kpoint,kpoint,60,-12.741924799109908,0.0200952507586968,52,0.0016,10,60,248426,2398622123978102,47662,9834785.540851371,2423.097362880969,9832362.44348849,kpoint
BN,cc-pvdz,27,kpoint,kpoint,82,-12.764112477746565,0.0020924278779581,52,0.0016,10,82,296421,3112794402781611,47670,10696497.018018026,2423.097362880969,10694073.920655144,kpoint
BN,cc-pvdz,27,kpoint,kpoint,104,-12.767168920082865,0.0051488702142581,52,0.0016,10,104,335769,3681780290700456,93749,11169079.363783212,2423.097362880969,11166656.26642033,kpoint
BN,cc-pvdz,27,kpoint,kpoint,126,-12.763381236322305,0.0013611864536997,52,0.0016,10,126,362811,4103851254532023,93749,11521559.606133409,2423.097362880969,11519136.508770527,kpoint
BN,cc-pvdz,27,kpoint,kpoint,148,-12.762077841168466,5.779129986116516e-05,52,0.0016,10,148,387580,4446125702095020,93749,11684778.50194529,2423.097362880969,11682355.40458241,kpoint
BN,cc-pvdz,27,kpoint,kpoint,170,-12.762020049868608,1.7763568394002505e-15,52,0.0016,10,170,411598,4765376640411024,93752,11792994.103683189,2423.097362880969,11790571.006320303,kpoint
BN,cc-pvtz,1,kpoint,kpoint,21,-11.92857257021402,0.1613154766590607,116,0.0016,10,21,12010,115733740480,2614,9815.604798329565,472.8892100954104,9342.715588234152,kpoint
BN,cc-pvtz,1,kpoint,kpoint,48,-11.977401437732803,0.1124866091402765,116,0.0016,10,48,18026,306733246082,4986,17332.51505570362,472.8892100954104,16859.62584560821,kpoint
BN,cc-pvtz,1,kpoint,kpoint,75,-12.051282108024962,0.0386059388481179,116,0.0016,10,75,21631,468366936349,4990,22055.135651134548,472.8892100954104,21582.246441039137,kpoint
BN,cc-pvtz,1,kpoint,kpoint,103,-12.08313890339964,0.0067491434734385,116,0.0016,10,103,24964,605725522404,4990,24715.06679789367,472.8892100954104,24242.17758779825,kpoint
BN,cc-pvtz,1,kpoint,kpoint,130,-12.091003120588992,0.001115073715912,116,0.0016,10,130,28307,740147459971,4994,26633.27091659205,472.8892100954104,26160.381706496635,kpoint
BN,cc-pvtz,1,kpoint,kpoint,158,-12.093099301429907,0.0032112545568274,116,0.0016,10,158,31581,866185319439,4994,27937.33916061999,472.8892100954104,27464.44995052458,kpoint
BN,cc-pvtz,1,kpoint,kpoint,185,-12.090302380765618,0.0004143338925377,116,0.0016,10,185,34552,987791579600,9729,29120.057719393328,472.8892100954104,28647.16850929792,kpoint
BN,cc-pvtz,1,kpoint,kpoint,213,-12.08988804687308,0.0,116,0.0016,10,213,36381,1063745368716,9729,29782.63672305193,472.8892100954104,29309.74751295652,kpoint
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,21,-11.928571819003617,0.1613150608142923,116,0.0016,10,21,12010,115928650770,2614,9832.136033600422,464.5704079568285,9367.565625643594,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,48,-11.977400941775668,0.1124859380422389,116,0.0016,10,48,18026,310174175144,4986,17526.95032903618,464.5704079568285,17062.37992107935,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,75,-12.051281078495032,0.0386058013228751,116,0.0016,10,75,21631,474193743712,4990,22329.516038125807,464.5704079568285,21864.94563016898,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,103,-12.083137803389734,0.0067490764281732,116,0.0016,10,103,24964,614463970892,4990,25071.617139953483,464.5704079568285,24607.046731996656,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,130,-12.0910020483632,0.0011151685452919,116,0.0016,10,130,28307,751316581268,4994,27035.1779156614,464.5704079568285,26570.607507704568,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,158,-12.093098186812108,0.0032113069941992,116,0.0016,10,158,31581,880697199492,4994,28405.39504355884,464.5704079568285,27940.82463560201,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,185,-12.090301228473148,0.0004143486552408,116,0.0016,10,185,34552,1005594324840,9729,29644.88168314936,464.5704079568285,29180.311275192525,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,213,-12.089886879817907,0.0,116,0.0016,10,213,36381,1083969166425,9729,30348.861265636657,464.5704079568285,29884.29085767983,supercell_cmplx_scf
BN,cc-pvtz,2,kpoint,kpoint,21,-12.29248032764493,0.1465514275942876,116,0.0016,10,21,25011,1589616648711,5876,64738.32325572048,990.2057143246798,63748.117541395804,kpoint
BN,cc-pvtz,2,kpoint,kpoint,48,-12.344362582373194,0.0946691728660233,116,0.0016,10,48,37876,3808770070556,5881,102428.48570322238,990.2057143246798,101438.2799888977,kpoint
BN,cc-pvtz,2,kpoint,kpoint,75,-12.405859422824271,0.0331723324149439,116,0.0016,10,75,45890,5744568709750,11387,127508.59952775808,990.2057143246798,126518.3938134334,kpoint
BN,cc-pvtz,2,kpoint,kpoint,103,-12.433229171337578,0.0058025839016391,116,0.0016,10,103,52599,7332610986699,11390,141997.68383460183,990.2057143246798,141007.47812027714,kpoint
BN,cc-pvtz,2,kpoint,kpoint,130,-12.441006719884967,0.0019749646457505,116,0.0016,10,130,59121,8839876032081,11393,152301.61441319878,990.2057143246798,151311.4086988741,kpoint
BN,cc-pvtz,2,kpoint,kpoint,158,-12.44169980998032,0.0026680547411039,116,0.0016,10,158,65738,10272148094104,11393,159164.01646072548,990.2057143246798,158173.8107464008,kpoint
BN,cc-pvtz,2,kpoint,kpoint,185,-12.439369515557296,0.0003377603180787,116,0.0016,10,185,72275,11736973516975,11394,165412.42504287395,990.2057143246798,164422.21932854925,kpoint
BN,cc-pvtz,2,kpoint,kpoint,213,-12.439031755239222,5.3290705182007506e-15,116,0.0016,10,213,78452,13017191876216,22402,169010.38518586257,990.2057143246798,168020.17947153788,kpoint
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,42,-12.29510107756257,0.14392985691173796,232,0.0016,10,42,34676,3841085694776,5624,112830.13484105376,984.5179498528132,111845.61689120096,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,96,-12.374527833754666,0.0645031007196426,232,0.0016,10,96,49926,9352968439602,10876,190819.52133830744,984.5179498528132,189835.0033884546,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,151,-12.410966800134345,0.02806413433996545,232,0.0016,10,151,62953,14386115374466,10879,232770.1105302893,984.5179498528132,231785.5925804365,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,206,-12.414280934290556,0.0247500001837526,232,0.0016,10,206,75311,19081120755386,21374,258074.78322255248,984.5179498528132,257090.26527269967,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,261,-12.429878969395354,0.00915196507895465,232,0.0016,10,261,82780,23523521574760,21380,289452.31025112973,984.5179498528132,288467.79230127693,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,316,-12.438573204340019,0.0004577301342916,232,0.0016,10,316,89816,27183660173224,21379,308286.3728590222,984.5179498528132,307301.8549091694,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,371,-12.44018393657804,0.0011530021037309,232,0.0016,10,371,96366,30346377783222,21379,320762.16230967926,984.5179498528132,319777.64435982646,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,426,-12.439030934474163,1.4566126083082056e-13,232,0.0016,10,426,103037,33363228826499,21380,329818.47082406457,984.5179498528132,328833.95287421177,supercell_cmplx_scf
BN,cc-pvtz,4,kpoint,kpoint,21,-12.52231958986994,0.1367504713035678,116,0.0016,10,21,49517,14482419905798,11626,297911.25740177353,1959.0763722329048,295952.1810295406,kpoint
BN,cc-pvtz,4,kpoint,kpoint,48,-12.582150171773144,0.0769198894003633,116,0.0016,10,48,75178,33879980227110,11629,459042.065756192,1959.0763722329048,457082.9893839591,kpoint
BN,cc-pvtz,4,kpoint,kpoint,75,-12.632075761282966,0.026994299890541,116,0.0016,10,75,91248,50748133637760,22641,566495.9717836273,1959.0763722329048,564536.8954113944,kpoint
BN,cc-pvtz,4,kpoint,kpoint,103,-12.65389467862821,0.0051753825452962,116,0.0016,10,103,104684,64889742479360,22641,631387.3072469283,1959.0763722329048,629428.2308746955,kpoint
BN,cc-pvtz,4,kpoint,kpoint,130,-12.66147536075797,0.0024052995844634,116,0.0016,10,130,117590,77453945196870,22644,670923.8938905877,1959.0763722329048,668964.8175183549,kpoint
BN,cc-pvtz,4,kpoint,kpoint,158,-12.661531156489602,0.0024610953160948,116,0.0016,10,158,130872,90295493026200,22644,702780.0744356179,1959.0763722329048,700820.998063385,kpoint
BN,cc-pvtz,4,kpoint,kpoint,185,-12.659393327947653,0.0003232667741457,116,0.0016,10,185,143741,102919106815512,22644,729315.5136875833,1959.0763722329048,727356.4373153504,kpoint
BN,cc-pvtz,4,kpoint,kpoint,213,-12.659070061173384,1.2434497875801753e-13,116,0.0016,10,213,156259,114561198657478,44659,746779.8889945013,1959.0763722329048,744820.8126222685,kpoint
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,85,-12.521179582449761,0.13789055774293324,464,0.0016,10,85,98285,60954182935800,23660,631708.0012000299,1997.1607441779136,629710.840455852,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,194,-12.583644481437176,0.07542565875551865,464,0.0016,10,194,149933,142617773427990,23662,968894.5797587332,1997.1607441779136,966897.4190145554,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,304,-12.620920468828048,0.0381496713646463,464,0.0016,10,304,184028,259709472673560,46706,1437487.2108557236,1997.1607441779136,1435490.0501115457,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,413,-12.639262373923513,0.01980776626918155,464,0.0016,10,413,210155,352651969851995,46707,1709254.344572916,1997.1607441779136,1707257.183828738,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,523,-12.652090517446744,0.0069796227459502,464,0.0016,10,523,236129,457065047858766,46710,1971645.306751528,1997.1607441779136,1969648.14600735,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,632,-12.656072863593224,0.002997276599471,464,0.0016,10,632,262034,543293018732042,46708,2111915.72240102,1997.1607441779136,2109918.561656842,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,742,-12.659051891583658,1.8248609036319863e-05,464,0.0016,10,742,288100,619384117120500,46712,2189862.8282638188,1997.1607441779136,2187865.6675196406,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,852,-12.659070140192716,2.1316282072803006e-14,464,0.0016,10,852,314311,691789591482442,46710,2241891.2845605467,1997.1607441779136,2239894.1238163686,supercell_cmplx_scf
BN,cc-pvtz,6,kpoint,kpoint,21,-12.55494202197001,0.1300997427383752,116,0.0016,10,21,75866,199121461867132,11865,2673443.380514353,3666.393389327746,2669776.987125025,kpoint
BN,cc-pvtz,6,kpoint,kpoint,48,-12.616628753703829,0.0684130110045568,116,0.0016,10,48,108352,423301652048512,22882,3979359.145102127,3666.393389327746,3975692.751712799,kpoint
BN,cc-pvtz,6,kpoint,kpoint,75,-12.659750010821291,0.0252917538870942,116,0.0016,10,75,137315,647673373648965,22884,4804389.03969669,3666.393389327746,4800722.646307362,kpoint
BN,cc-pvtz,6,kpoint,kpoint,103,-12.680015156009173,0.0050266086992145,116,0.0016,10,103,162367,849854902345127,44902,5331471.881987084,3666.393389327746,5327805.488597756,kpoint
BN,cc-pvtz,6,kpoint,kpoint,130,-12.687483951084545,0.0024421863761592,116,0.0016,10,130,178377,990555768203037,44902,5656400.882180385,3666.393389327746,5652734.488791058,kpoint
BN,cc-pvtz,6,kpoint,kpoint,158,-12.68734375420737,0.002301989498985,116,0.0016,10,158,193877,1127528474875055,44902,5923812.899156796,3666.393389327746,5920146.505767468,kpoint
BN,cc-pvtz,6,kpoint,kpoint,185,-12.685347769881458,0.0003060051730727,116,0.0016,10,185,208274,1255240380280172,44905,6138919.6550533,3666.393389327746,6135253.261663972,kpoint
BN,cc-pvtz,6,kpoint,kpoint,213,-12.685041764708435,4.973799150320701e-14,116,0.0016,10,213,223023,1375679090033682,44905,6283007.647628681,3666.393389327746,6279341.254239353,kpoint
BN,cc-pvtz,8,kpoint,kpoint,21,-12.635121979840822,0.1303339899188706,116,0.0016,10,21,98396,164919198498208,23109,1707237.247049507,4109.565904183033,1703127.681145324,kpoint
BN,cc-pvtz,8,kpoint,kpoint,48,-12.69748849524998,0.0679674745097109,116,0.0016,10,48,149663,361372589110420,23114,2459466.244941776,4109.565904183033,2455356.6790375933,kpoint
BN,cc-pvtz,8,kpoint,kpoint,75,-12.74138872769862,0.0240672420610721,116,0.0016,10,75,181866,526958981772564,45132,2951381.8478321573,4109.565904183033,2947272.2819279744,kpoint
BN,cc-pvtz,8,kpoint,kpoint,103,-12.760595750828864,0.0048602189308297,116,0.0016,10,103,208724,666812009674768,45132,3254101.759634973,4109.565904183033,3249992.19373079,kpoint
BN,cc-pvtz,8,kpoint,kpoint,130,-12.767973362741378,0.0025173929816855,116,0.0016,10,130,234376,794646356492280,45135,3453511.16156087,4109.565904183033,3449401.595656687,kpoint
BN,cc-pvtz,8,kpoint,kpoint,158,-12.76780392413667,0.0023479543769777,116,0.0016,10,158,260952,920389916814552,45135,3592620.3700782205,4109.565904183033,3588510.8041740377,kpoint
BN,cc-pvtz,8,kpoint,kpoint,185,-12.76577511625172,0.0003191464920266,116,0.0016,10,185,286613,1044723450496760,45135,3712834.268728939,4109.565904183033,3708724.702824756,kpoint
BN,cc-pvtz,8,kpoint,kpoint,213,-12.765455969759747,5.506706202140776e-14,116,0.0016,10,213,311596,1160698830738908,89166,3794266.0380153456,4109.565904183033,3790156.472111162,kpoint
BN,cc-pvtz,9,kpoint,kpoint,21,-12.561124029926642,0.1312280811647124,116,0.0016,10,21,115888,752392151881536,26301,6613112.252501964,5291.5260198565375,6607820.726482107,kpoint
BN,cc-pvtz,9,kpoint,kpoint,48,-12.628348394451256,0.0640037166400997,116,0.0016,10,48,179785,1638943898412290,51394,9285616.410143103,5291.5260198565375,9280324.884123247,kpoint
BN,cc-pvtz,9,kpoint,kpoint,75,-12.667795433079576,0.0245566780117787,116,0.0016,10,75,214034,2316205492073846,51397,11022863.381285578,5291.5260198565375,11017571.855265722,kpoint
BN,cc-pvtz,9,kpoint,kpoint,103,-12.687317581594572,0.0050345294967826,116,0.0016,10,103,247342,2937028169770328,51398,12095124.675768228,5291.5260198565375,12089833.149748372,kpoint
BN,cc-pvtz,9,kpoint,kpoint,130,-12.694869598465512,0.002517487374158,116,0.0016,10,130,280281,3543852233015835,51401,12878997.302634194,5291.5260198565375,12873705.776614338,kpoint
BN,cc-pvtz,9,kpoint,kpoint,158,-12.694629139065832,0.0022770279744772,116,0.0016,10,158,313616,4117108111547680,51398,13371932.19036136,5291.5260198565375,13366640.664341504,kpoint
BN,cc-pvtz,9,kpoint,kpoint,185,-12.692651854289249,0.0002997431978926,116,0.0016,10,185,346583,4700631735035101,51400,13814942.359837385,5291.5260198565375,13809650.833817529,kpoint
BN,cc-pvtz,9,kpoint,kpoint,213,-12.692352111091378,2.3092638912203256e-14,116,0.0016,10,213,366293,5063298990760511,101577,14080077.974275753,5291.5260198565375,14074786.448255897,kpoint
Si,cc-pvdz,1,kpoint,kpoint,15,-7.20745398901552,0.0493032292026436,52,0.0016,10,15,4619,2235365050,1222,492.94668597948026,31.28539993962687,461.6612860398534,kpoint
Si,cc-pvdz,1,kpoint,kpoint,34,-7.225958648435882,0.0307985697822816,52,0.0016,10,34,6554,6214955026,1224,965.8982408088434,31.28539993962687,934.6128408692166,kpoint
Si,cc-pvdz,1,kpoint,kpoint,53,-7.232068904149063,0.0246883140691007,52,0.0016,10,53,8243,9559324670,2281,1181.2503489747917,31.28539993962687,1149.9649490351646,kpoint
Si,cc-pvdz,1,kpoint,kpoint,72,-7.252343885236754,0.00441333298141,52,0.0016,10,72,9280,12527591680,2290,1375.053508229155,31.28539993962687,1343.7681082895283,kpoint
Si,cc-pvdz,1,kpoint,kpoint,92,-7.255849964038933,0.0009072541792312,52,0.0016,10,92,10379,14786535761,2291,1451.145147956502,31.28539993962687,1419.859748016875,kpoint
Si,cc-pvdz,1,kpoint,kpoint,111,-7.2563269271566755,0.0004302910614883,52,0.0016,10,111,11247,16682303949,2291,1510.8426627513963,31.28539993962687,1479.5572628117695,kpoint
Si,cc-pvdz,1,kpoint,kpoint,130,-7.256393905481719,0.0003633127364448,52,0.0016,10,130,12258,18667573362,2293,1551.2019463425645,31.28539993962687,1519.9165464029377,kpoint
Si,cc-pvdz,1,kpoint,kpoint,150,-7.256757218218163,8.881784197001252e-16,52,0.0016,10,150,13197,20462054076,2292,1579.3342391490066,31.28539993962687,1548.0488392093798,kpoint
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,15,-7.207454269895952,0.0493033888375498,52,0.0016,10,15,4619,2159862876,1222,476.29683941750505,31.286589861717,445.0102495557881,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,34,-7.225958960363225,0.030798698370277,52,0.0016,10,34,6554,6066585574,1224,942.8398080588174,31.286589861717,911.5532181971004,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,53,-7.232069173293577,0.0246884854399249,52,0.0016,10,53,8243,9343333341,2281,1154.5600554678326,31.286589861717,1123.2734656061157,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,72,-7.252344312187617,0.0044133465458848,52,0.0016,10,72,9280,12219245120,2290,1341.2088496516371,31.286589861717,1309.9222597899202,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,92,-7.255850421003368,0.000907237730134,52,0.0016,10,92,10379,14424225629,2291,1415.5879407150924,31.286589861717,1384.3013508533754,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,111,-7.25632738131683,0.0004302774166715,52,0.0016,10,111,11247,16292820339,2291,1475.5694015361437,31.286589861717,1444.2828116744265,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,130,-7.256394349905262,0.0003633088282395,52,0.0016,10,130,12258,18230158890,2293,1514.8538785301166,31.286589861717,1483.5672886683997,supercell_cmplx_scf
Si,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,150,-7.256757658733502,0.0,52,0.0016,10,150,13197,19985959104,2292,1542.5870936463064,31.286589861717,1511.3005037845894,supercell_cmplx_scf
Si,cc-pvdz,2,kpoint,kpoint,15,-7.426315950439477,0.0438488473106462,52,0.0016,10,15,9724,34320838552,2726,3595.116810795989,64.26412982049652,3530.852680975492,kpoint
Si,cc-pvdz,2,kpoint,kpoint,34,-7.4429707754215375,0.0271940223285858,52,0.0016,10,34,13608,75361947696,2734,5641.02312097085,64.26412982049652,5576.758991150354,kpoint
Si,cc-pvdz,2,kpoint,kpoint,53,-7.451733614024952,0.0184311837251716,52,0.0016,10,53,17282,114567821830,2734,6752.564030240591,64.26412982049652,6688.299900420095,kpoint
Si,cc-pvdz,2,kpoint,kpoint,72,-7.465328718565155,0.0048360791849679,52,0.0016,10,72,19807,148078736367,5232,7615.072841941291,64.26412982049652,7550.808712120795,kpoint
Si,cc-pvdz,2,kpoint,kpoint,92,-7.469962292377818,0.0002025053723055,52,0.0016,10,92,21959,174042510446,5232,8073.146705171976,64.26412982049652,8008.882575351479,kpoint
Si,cc-pvdz,2,kpoint,kpoint,111,-7.470084346221865,8.04515282579743e-05,52,0.0016,10,111,23767,195375054878,5232,8373.264578246642,64.26412982049652,8309.000448426146,kpoint
Si,cc-pvdz,2,kpoint,kpoint,130,-7.469982968650704,0.0001818290994188,52,0.0016,10,130,25689,216335597748,5238,8577.89746038921,64.26412982049652,8513.633330568713,kpoint
Si,cc-pvdz,2,kpoint,kpoint,150,-7.470164797750124,8.881784197001252e-16,52,0.0016,10,150,27585,235669744170,5237,8702.236874195865,64.26412982049652,8637.972744375369,kpoint
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,30,-7.406532006552974,0.06363278865814515,104,0.0016,10,30,12604,72903388788,2601,5891.683591786183,64.50204501287341,5827.1815467733095,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,68,-7.435710428761612,0.0344543664495065,104,0.0016,10,68,18859,183604302747,4977,9916.63399066138,64.50204501287341,9852.131945648507,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,107,-7.450590014602022,0.019574780609096,104,0.0016,10,107,22873,277169547353,4977,12343.049963386526,64.50204501287341,12278.547918373652,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,145,-7.456039448213482,0.01412534699763675,104,0.0016,10,145,26604,355687977672,4980,13618.282721893618,64.50204501287341,13553.780676880744,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,184,-7.467260814149628,0.00290398106149055,104,0.0016,10,184,30282,451080066360,4980,15172.91986440977,64.50204501287341,15108.417819396896,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,222,-7.468775313477568,0.00138948173355045,104,0.0016,10,222,33880,534747825920,4980,16077.026157673276,64.50204501287341,16012.5241126604,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,261,-7.470116538563254,4.82566478652302e-05,104,0.0016,10,261,36112,588749283600,9718,16606.53137662384,64.50204501287341,16542.029331610967,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,300,-7.470164795211119,0.0,104,0.0016,10,300,38155,633074322660,9718,16900.647559491612,64.50204501287341,16836.14551447874,supercell_cmplx_scf
Si,cc-pvdz,4,kpoint,kpoint,15,-7.583681392611151,0.0387850151289548,52,0.0016,10,15,19099,290139077977,5338,15473.754028345857,130.81592333113187,15342.938105014724,kpoint
Si,cc-pvdz,4,kpoint,kpoint,34,-7.600139959273066,0.02232644846704,52,0.0016,10,34,26824,609268157904,5346,23135.827122039675,130.81592333113187,23005.011198708544,kpoint
Si,cc-pvdz,4,kpoint,kpoint,53,-7.608998804550231,0.0134676031898743,52,0.0016,10,53,34143,928384703010,5346,27696.596343379413,130.81592333113187,27565.78042004828,kpoint
Si,cc-pvdz,4,kpoint,kpoint,72,-7.618171466372857,0.0042949413672488,52,0.0016,10,72,39190,1193754911380,10340,31027.016158914103,130.81592333113187,30896.20023558297,kpoint
Si,cc-pvdz,4,kpoint,kpoint,92,-7.6227641318321,0.0002977240919941,52,0.0016,10,92,43461,1403351561205,10340,32890.22706351147,130.81592333113187,32759.41114018033,kpoint
Si,cc-pvdz,4,kpoint,kpoint,111,-7.622659287771778,0.0001928800316726,52,0.0016,10,111,47142,1580762621196,10340,34155.351485400315,130.81592333113187,34024.535562069184,kpoint
Si,cc-pvdz,4,kpoint,kpoint,130,-7.622393442142653,7.296559745295639e-05,52,0.0016,10,130,50875,1746121269750,10345,34959.89203333223,130.81592333113187,34829.0761100011,kpoint
Si,cc-pvdz,4,kpoint,kpoint,150,-7.622466407740106,0.0,52,0.0016,10,150,54667,1902619225266,10345,35450.85748568969,130.81592333113187,35320.04156235856,kpoint
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,60,-7.541999778997884,0.080466548120242,208,0.0016,10,60,37366,1301141850470,5597,35468.934069314506,132.60532334693667,35336.32874596757,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,137,-7.58010219221061,0.042364134907516324,208,0.0016,10,137,53115,2951196238620,10851,56595.38292829871,132.60532334693667,56462.77760495177,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,214,-7.601774790865635,0.020691536252491524,208,0.0016,10,214,67738,5200082130826,10853,78194.81149001891,132.60532334693667,78062.20616667197,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,291,-7.61116425352845,0.011302073589676276,208,0.0016,10,291,78793,7031796503732,21351,90903.11390267612,132.60532334693667,90770.50857932918,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,368,-7.618573704910853,0.0038926222072737,208,0.0016,10,368,87017,8713081736583,21352,101992.39364458049,132.60532334693667,101859.78832123354,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,445,-7.6209436175486225,0.00152270956950405,208,0.0016,10,445,94565,10060274072880,21350,108362.61794693265,132.60532334693667,108230.0126235857,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,522,-7.622082248330919,0.00038407878720825,208,0.0016,10,522,101905,11186938910980,21353,111819.06988151312,132.60532334693667,111686.4645581662,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,600,-7.622466327118127,8.881784197001252e-16,208,0.0016,10,600,109318,12199318378676,21353,113669.51089904131,132.60532334693667,113536.90557569436,supercell_cmplx_scf
Si,cc-pvdz,6,kpoint,kpoint,15,-7.613839902845639,0.0403767680523241,52,0.0016,10,15,27310,3394875294320,5453,126619.9769623966,229.8257028062356,126390.15125959038,kpoint
Si,cc-pvdz,6,kpoint,kpoint,34,-7.632877269137782,0.0213394017601809,52,0.0016,10,34,40707,7525367006499,10449,188303.63053499567,229.8257028062356,188073.80483218943,kpoint
Si,cc-pvdz,6,kpoint,kpoint,53,-7.642628362064008,0.0115883088339545,52,0.0016,10,53,49273,11003783831670,10452,227474.7252011349,229.8257028062356,227244.89949832865,kpoint
Si,cc-pvdz,6,kpoint,kpoint,72,-7.650094095035999,0.004122575861964,52,0.0016,10,72,57488,14171229138752,10452,251090.5826677811,229.8257028062356,250860.7569649749,kpoint
Si,cc-pvdz,6,kpoint,kpoint,92,-7.654609974704643,0.0003933038066801,52,0.0016,10,92,66133,17273987943223,10453,266056.8788962749,229.8257028062356,265827.0531934687,kpoint
Si,cc-pvdz,6,kpoint,kpoint,111,-7.654425293600538,0.0002086227025754,52,0.0016,10,111,73154,19837160011594,20438,276211.3513949699,229.8257028062356,275981.5256921637,kpoint
Si,cc-pvdz,6,kpoint,kpoint,130,-7.654156641111779,6.00297861836907e-05,52,0.0016,10,130,77716,21557019589716,20441,282538.9857429699,229.8257028062356,282309.16004016367,kpoint
Si,cc-pvdz,6,kpoint,kpoint,150,-7.654216670897963,0.0,52,0.0016,10,150,82495,23195441210480,20435,286401.3859631058,229.8257028062356,286171.56026029954,kpoint
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,90,-7.562058675559772,0.09215802602460244,312,0.0016,10,90,68479,11883466560256,11982,176760.75311654923,224.6140990963084,176536.13901745292,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,205,-7.605943132031103,0.048273569553270335,312,0.0016,10,205,100980,29688180083100,23507,299466.54642626474,224.6140990963084,299241.9323271684,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,321,-7.632943396255418,0.021273305328955164,312,0.0016,10,321,125991,46894591405053,23509,379125.7989698412,224.6140990963084,378901.1848707448,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,437,-7.643495637503704,0.01072106408066985,312,0.0016,10,437,150959,64414107931445,23509,434632.3933566136,224.6140990963084,434407.7792575173,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,552,-7.650014629875486,0.004202071708887666,312,0.0016,10,552,169014,78312282308628,46552,471962.2972939473,224.6140990963084,471737.683194851,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,668,-7.652559428595507,0.00165727298886745,312,0.0016,10,668,182740,89141330188260,46551,496873.2257211819,224.6140990963084,496648.6116220856,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,784,-7.653928753597726,0.00028794798664695,312,0.0016,10,784,195495,98889894777495,46551,515248.0601970595,224.6140990963084,515023.4460979632,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,900,-7.654216701584372,1.1842378929335002e-15,312,0.0016,10,900,207997,107336977272191,46551,525644.8273126562,224.6140990963084,525420.2132135599,supercell_cmplx_scf
Si,cc-pvdz,8,kpoint,kpoint,15,-7.664505002624755,0.0362457135921072,52,0.0016,10,15,37741,3190022020086,10547,86095.48587661548,267.9793275977682,85827.50654901771,kpoint
Si,cc-pvdz,8,kpoint,kpoint,34,-7.681268455711229,0.019482260505633,52,0.0016,10,34,53105,6167394526670,10553,118295.0090191668,267.9793275977682,118027.02969156904,kpoint
Si,cc-pvdz,8,kpoint,kpoint,53,-7.690110816024598,0.0106399001922641,52,0.0016,10,53,67644,9110716221492,10557,137190.2802090466,267.9793275977682,136922.30088144884,kpoint
Si,cc-pvdz,8,kpoint,kpoint,72,-7.696859553718946,0.0038911624979158,52,0.0016,10,72,77773,11534313908936,20543,151064.7089086881,267.9793275977682,150796.72958109033,kpoint
Si,cc-pvdz,8,kpoint,kpoint,92,-7.701370061237658,0.0006193450207963,52,0.0016,10,92,86283,13522265720190,20541,159633.60975364756,267.9793275977682,159365.6304260498,kpoint
Si,cc-pvdz,8,kpoint,kpoint,111,-7.701072066715729,0.0003213504988668,52,0.0016,10,111,93685,15143098469305,20539,164643.57611904063,267.9793275977682,164375.59679144286,kpoint
Si,cc-pvdz,8,kpoint,kpoint,130,-7.700719098439013,3.161777784921327e-05,52,0.0016,10,130,101032,16649412345560,20546,167857.23443714206,267.9793275977682,167589.2551095443,kpoint
Si,cc-pvdz,8,kpoint,kpoint,150,-7.700750716216861,8.881784197001252e-16,52,0.0016,10,150,108635,18096784291315,20545,169680.42583465058,267.9793275977682,169412.4465070528,kpoint
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,120,-7.619214992135035,0.08153576863176326,416,0.0016,10,120,103280,49682377587520,23610,489988.905590376,292.61379066801027,489696.2917997079,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,274,-7.657399024874119,0.0433517358926796,416,0.0016,10,274,161577,126013447137591,46657,794396.746739959,292.61379066801027,794104.132949291,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,428,-7.678936513163234,0.02181424760356431,416,0.0016,10,428,193235,189544719514815,46656,999139.2129836146,292.61379066801027,998846.5991929468,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,582,-7.690874619884374,0.009876140882424162,416,0.0016,10,582,222607,247413703674291,46662,1132100.6479336163,292.61379066801027,1131808.0341429482,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,737,-7.697136122249876,0.003614638516921775,416,0.0016,10,737,252226,304480525555180,46661,1229616.7583342362,292.61379066801027,1229324.144543568,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,891,-7.699316346619231,0.0014344141475675,416,0.0016,10,891,281385,357112841674680,46661,1292720.4839731394,292.61379066801027,1292427.8701824711,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1045,-7.70037246587346,0.0003782948933377375,416,0.0016,10,1045,310809,407656659834906,46664,1335983.3973471655,292.61379066801027,1335690.7835564977,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1200,-7.700750760766801,2.664535259100376e-15,416,0.0016,10,1200,331037,441507256303715,92744,1358505.539465871,292.61379066801027,1358212.9256752029,supercell_cmplx_scf
Si,cc-pvdz,9,kpoint,kpoint,15,-7.623528802515831,0.0418339833126335,52,0.0016,10,15,44594,14454076761542,12145,330152.07570470264,339.8901200762232,329812.1855846264,kpoint
Si,cc-pvdz,9,kpoint,kpoint,34,-7.644069697925142,0.0212930879033228,52,0.0016,10,34,63601,28397991955487,12150,454803.49404580914,339.8901200762232,454463.6039257329,kpoint
Si,cc-pvdz,9,kpoint,kpoint,53,-7.654498607120968,0.0108641787074965,52,0.0016,10,53,81903,42896704931718,12148,533487.4770009626,339.8901200762232,533147.5868808863,kpoint
Si,cc-pvdz,9,kpoint,kpoint,72,-7.661169541613431,0.0041932442150338,52,0.0016,10,72,92536,52932647224560,23674,582657.0381572925,339.8901200762232,582317.1480372163,kpoint
Si,cc-pvdz,9,kpoint,kpoint,92,-7.665789769447368,0.0004269836189036,52,0.0016,10,92,102335,62055303280565,23674,617667.5901623525,339.8901200762232,617327.7000422763,kpoint
Si,cc-pvdz,9,kpoint,kpoint,111,-7.665591389108063,0.0002286032795986,52,0.0016,10,111,111616,69761507150848,23674,636633.525557239,339.8901200762232,636293.6354371627,kpoint
Si,cc-pvdz,9,kpoint,kpoint,130,-7.665311246179435,5.153964902948616e-05,52,0.0016,10,130,121099,77259984433324,23678,649851.5582098191,339.8901200762232,649511.6680897429,kpoint
Si,cc-pvdz,9,kpoint,kpoint,150,-7.665362785828464,8.881784197001252e-16,52,0.0016,10,150,130595,84261191069540,23675,657205.4392884496,339.8901200762232,656865.5491683733,kpoint
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,135,-7.557286009439825,0.1080767701409921,468,0.0016,10,135,123082,57696508744354,23665,477479.9011029855,354.40093427361614,477125.5001687119,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,308,-7.604156602380858,0.061206177199960306,468,0.0016,10,308,186385,152624045108085,46709,834088.4494880215,354.40093427361614,833734.0485537479,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,482,-7.631952076913767,0.03341070266705041,468,0.0016,10,482,228377,243490731793990,46706,1086000.8784789904,354.40093427361614,1085646.4775447168,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,655,-7.651069051164877,0.014293728415940633,468,0.0016,10,655,269990,338549777544930,46714,1277247.2005678648,354.40093427361614,1276892.7996335912,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,829,-7.65904221445952,0.006320565121298056,468,0.0016,10,829,311963,425893699481104,46713,1390587.2171027102,354.40093427361614,1390232.8161684363,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1002,-7.663592396493769,0.0017703830870487891,468,0.0016,10,1002,338560,491855441791360,92792,1479796.3103648731,354.40093427361614,1479441.9094305995,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1176,-7.664905096833558,0.00045768274725964446,468,0.0016,10,1176,361822,544623675533460,92795,1533210.032587394,354.40093427361614,1532855.6316531205,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1350,-7.6653627795808195,1.578983857244667e-15,468,0.0016,10,1350,383480,587848858463040,92796,1561431.9650895798,354.40093427361614,1561077.5641553062,supercell_cmplx_scf
Si,cc-pvdz,12,kpoint,kpoint,15,-7.707399326727405,0.0368186686950764,52,0.0016,10,15,57245,36544629997235,12305,650258.6153223803,482.8036398018687,649775.8116825784,kpoint
Si,cc-pvdz,12,kpoint,kpoint,34,-7.726734834724538,0.0174831606979433,52,0.0016,10,34,87093,77367254057577,23827,904844.6816481604,482.8036398018687,904361.8780083584,kpoint
Si,cc-pvdz,12,kpoint,kpoint,53,-7.735589420834176,0.0086285745883047,52,0.0016,10,53,104226,108842638452774,23830,1063709.641472419,482.8036398018687,1063226.837832617,kpoint
Si,cc-pvdz,12,kpoint,kpoint,72,-7.740828620963166,0.0033893744593154,52,0.0016,10,72,120592,137395689404256,23832,1160525.5737661663,482.8036398018687,1160042.7701263644,kpoint
Si,cc-pvdz,12,kpoint,kpoint,92,-7.744940124741112,0.000722129318631,52,0.0016,10,92,137811,166209694578948,23835,1228492.6789802292,482.8036398018687,1228009.8753404273,kpoint
Si,cc-pvdz,12,kpoint,kpoint,111,-7.744557548450857,0.0003395530283754,52,0.0016,10,111,154211,192055393799958,23835,1268560.72272744,482.8036398018687,1268077.919087638,kpoint
Si,cc-pvdz,12,kpoint,kpoint,130,-7.744205802922391,1.2192500090435487e-05,52,0.0016,10,130,166996,212114391454080,46874,1293791.1376553625,482.8036398018687,1293308.3340155603,kpoint
Si,cc-pvdz,12,kpoint,kpoint,150,-7.744217995422481,0.0,52,0.0016,10,150,176693,226947612955547,46874,1308297.103956296,482.8036398018687,1307814.300316494,kpoint
Si,cc-pvdz,18,kpoint,kpoint,15,-7.728231758109118,0.0374072040925925,52,0.0016,10,15,88727,152742030836246,24145,1753488.2845236205,738.8690374258116,1752749.415486195,kpoint
Si,cc-pvdz,18,kpoint,kpoint,34,-7.748961970543094,0.016676991658616,52,0.0016,10,34,126521,302817006805605,24150,2437910.467820564,738.8690374258116,2437171.5987831377,kpoint
Si,cc-pvdz,18,kpoint,kpoint,53,-7.757950507887148,0.0076884543145627,52,0.0016,10,53,163378,461409606581966,24150,2876690.654944048,738.8690374258116,2875951.7859066217,kpoint
Si,cc-pvdz,18,kpoint,kpoint,72,-7.762467079103423,0.0031718830982869,52,0.0016,10,72,184417,567427394449136,47192,3134075.480318126,738.8690374258116,3133336.6112807,kpoint
Si,cc-pvdz,18,kpoint,kpoint,92,-7.76641728016021,0.0007783179584999,52,0.0016,10,92,204092,664354540353420,47193,3315690.854261783,738.8690374258116,3314951.9852243573,kpoint
Si,cc-pvdz,18,kpoint,kpoint,111,-7.765992715803104,0.0003537536013933,52,0.0016,10,111,222402,748030940743656,47194,3425949.674069756,738.8690374258116,3425210.8050323306,kpoint
Si,cc-pvdz,18,kpoint,kpoint,130,-7.765636985825011,1.9763766996305776e-06,52,0.0016,10,130,241215,827431513326990,47197,3494039.8337308387,738.8690374258116,3493300.964693413,kpoint
Si,cc-pvdz,18,kpoint,kpoint,150,-7.76563896220171,0.0,52,0.0016,10,150,260274,903143200300572,47197,3534483.312524378,738.8690374258116,3533744.443486952,kpoint
Si,cc-pvdz,27,kpoint,kpoint,15,-7.72866226514832,0.0383430817993915,52,0.0016,10,15,128715,522574884916950,24614,4135418.613294714,1027.6843721912169,4134390.928922523,kpoint
Si,cc-pvdz,27,kpoint,kpoint,34,-7.750104672080916,0.0169006748667959,52,0.0016,10,34,191818,1063384146438350,47661,5646780.78785401,1027.6843721912169,5645753.103481819,kpoint
Si,cc-pvdz,27,kpoint,kpoint,53,-7.759189813776368,0.0078155331713434,52,0.0016,10,53,233095,1514203803496630,47660,6616852.909547262,1027.6843721912169,6615825.225175071,kpoint
Si,cc-pvdz,27,kpoint,kpoint,72,-7.7637290356185265,0.0032763113291851,52,0.0016,10,72,274541,1937225919382367,47666,7187422.344711458,1027.6843721912169,7186394.660339267,kpoint
Si,cc-pvdz,27,kpoint,kpoint,92,-7.767791579619399,0.0007862326716869,52,0.0016,10,92,318144,2376871809634752,47669,7609955.694924555,1027.6843721912169,7608928.0105523635,kpoint
Si,cc-pvdz,27,kpoint,kpoint,111,-7.767361293318085,0.000355946370373,52,0.0016,10,111,344449,2658580095400740,93747,7861853.128315426,1027.6843721912169,7860825.443943235,kpoint
Si,cc-pvdz,27,kpoint,kpoint,130,-7.767002884493276,2.4624544359141964e-06,52,0.0016,10,130,367355,2891686012805675,93747,8017985.832893369,1027.6843721912169,8016958.1485211775,kpoint
Si,cc-pvdz,27,kpoint,kpoint,150,-7.767005346947712,8.881784197001252e-16,52,0.0016,10,150,390112,3105985545242592,93748,8109801.537039416,1027.6843721912169,8108773.852667225,kpoint
Si,cc-pvtz,1,kpoint,kpoint,20,-7.259679317298014,0.0819051803731989,116,0.0016,10,20,11761,84640177002,2612,7330.479908664849,162.54374599134263,7167.936162673506,kpoint
Si,cc-pvtz,1,kpoint,kpoint,45,-7.3078342797109475,0.0337502179602653,116,0.0016,10,45,17660,227849920440,4984,13141.902908977658,162.54374599134263,12979.359162986317,kpoint
Si,cc-pvtz,1,kpoint,kpoint,71,-7.328982819376966,0.0126016782942466,116,0.0016,10,71,21078,343271839464,4987,16588.566604769567,162.54374599134263,16426.022858778226,kpoint
Si,cc-pvtz,1,kpoint,kpoint,97,-7.3322655694044,0.0093189282668122,116,0.0016,10,97,24363,436123524780,4989,18233.86961079573,162.54374599134263,18071.32586480439,kpoint
Si,cc-pvtz,1,kpoint,kpoint,122,-7.337691031525641,0.0038934661455716,116,0.0016,10,122,27306,528554514402,4989,19716.589392003083,162.54374599134263,19554.045646011746,kpoint
Si,cc-pvtz,1,kpoint,kpoint,148,-7.341058604138612,0.0005258935326004,116,0.0016,10,148,30433,622908913198,4992,20848.742869124184,162.54374599134263,20686.199123132843,kpoint
Si,cc-pvtz,1,kpoint,kpoint,174,-7.341163778073853,0.0004207195973595,116,0.0016,10,174,33497,708644343129,4994,21548.771377699715,162.54374599134263,21386.22763170837,kpoint
Si,cc-pvtz,1,kpoint,kpoint,200,-7.341584497671212,8.881784197001252e-16,116,0.0016,10,200,35495,768833164885,9727,22063.02315420152,162.54374599134263,21900.479408210176,kpoint
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,20,-7.259679387118099,0.0819051597587865,116,0.0016,10,20,11761,83365943218,2612,7220.121787132754,163.29040114074706,7056.831385992007,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,45,-7.307834350214822,0.033750196662063,116,0.0016,10,45,17660,224200499100,4984,12931.412151753211,163.29040114074706,12768.121750612465,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,71,-7.328982885163735,0.0126016617131501,116,0.0016,10,71,21078,337710872880,4987,16319.834082438128,163.29040114074706,16156.54368129738,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,97,-7.332265631905615,0.0093189149712697,116,0.0016,10,97,24363,428840790642,4989,17929.386441521412,163.29040114074706,17766.096040380664,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,122,-7.337691088424298,0.0038934584525867,116,0.0016,10,122,27306,519664336146,4989,19384.96059306428,163.29040114074706,19221.670191923527,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,148,-7.341058654951901,0.0005258919249842,116,0.0016,10,148,30433,612471641951,4992,20499.40787690665,163.29040114074706,20336.117475765903,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,174,-7.341163827972698,0.0004207189041869,116,0.0016,10,174,33497,696591218110,4994,21182.25448084561,163.29040114074706,21018.964079704863,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,200,-7.341584546876885,0.0,116,0.0016,10,200,35495,755639779870,9727,21684.41589513548,163.29040114074706,21521.12549399473,supercell_cmplx_scf
Si,cc-pvtz,2,kpoint,kpoint,20,-7.471859980207413,0.0709869975586769,116,0.0016,10,20,24531,1168620068031,5876,48524.178539545945,347.12094983753013,48177.05758970841,kpoint
Si,cc-pvtz,2,kpoint,kpoint,45,-7.516065792077694,0.0267811856883959,116,0.0016,10,45,36483,2774404058187,5883,77460.31752519458,347.12094983753013,77113.19657535705,kpoint
Si,cc-pvtz,2,kpoint,kpoint,71,-7.530563226156791,0.0122837516092992,116,0.0016,10,71,44809,4183446745368,11388,95097.49909747898,347.12094983753013,94750.37814764146,kpoint
Si,cc-pvtz,2,kpoint,kpoint,97,-7.53449803552815,0.0083489422379399,116,0.0016,10,97,51260,5248768366380,11389,104298.7030080932,347.12094983753013,103951.58205825568,kpoint
Si,cc-pvtz,2,kpoint,kpoint,122,-7.540579160278733,0.0022678174873567,116,0.0016,10,122,57196,6306154074164,11387,112304.9821714371,347.12094983753013,111957.86122159958,kpoint
Si,cc-pvtz,2,kpoint,kpoint,148,-7.542468483207159,0.0003784945589311,116,0.0016,10,148,63375,7354798415250,11390,118209.6430580306,347.12094983753013,117862.52210819308,kpoint
Si,cc-pvtz,2,kpoint,kpoint,174,-7.542567998674987,0.000278979091103,116,0.0016,10,174,69550,8338095086100,11391,122115.224644422,347.12094983753013,121768.10369458448,kpoint
Si,cc-pvtz,2,kpoint,kpoint,200,-7.542846977766088,1.7763568394002505e-15,116,0.0016,10,200,75742,9288587828166,11390,124914.54993270386,347.12094983753013,124567.42898286632,kpoint
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,40,-7.461711318272832,0.0811357982513394,232,0.0016,10,40,33723,2611593967068,5624,78882.2987726223,341.02980917750006,78541.26896344479,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,91,-7.48998170724197,0.0528654092822007,232,0.0016,10,91,48725,5868559253300,10874,122681.69020542748,341.02980917750006,122340.66039624998,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,142,-7.515369966964832,0.0274771495593384,232,0.0016,10,142,60875,9628082347375,10879,161101.99761786227,341.02980917750006,160760.96780868477,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,194,-7.520323812712392,0.0225233038117789,232,0.0016,10,194,73273,12879572785769,10879,179043.10046048815,341.02980917750006,178702.07065131064,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,245,-7.539240419486969,0.0036066970372017,232,0.0016,10,245,80639,16150074588414,21374,203999.6882589089,341.02980917750006,203658.65844973145,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,297,-7.540325074130844,0.00252204239332695,232,0.0016,10,297,87549,18708922933008,21377,217669.5603817592,341.02980917750006,217328.53057258163,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,348,-7.5426655699792,0.00018154654497145,232,0.0016,10,348,93628,20903296460840,21377,227409.77981674368,341.02980917750006,227068.75000756612,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,400,-7.54284711652418,9.769962616701378e-15,232,0.0016,10,400,99820,22856884218560,21377,233238.1394969508,341.02980917750006,232897.10968777328,supercell_cmplx_scf
Si,cc-pvtz,4,kpoint,kpoint,20,-7.612180909171349,0.0583100143773664,120,0.0016,10,20,49922,10227604258570,11639,208680.5842305077,706.8840211533177,207973.7002093544,kpoint
Si,cc-pvtz,4,kpoint,kpoint,45,-7.6536635156210915,0.0168274079276242,120,0.0016,10,45,75353,23989364276281,11646,324278.60563361226,706.8840211533177,323571.72161245893,kpoint
Si,cc-pvtz,4,kpoint,kpoint,71,-7.662862373479912,0.0076285500688033,120,0.0016,10,71,91770,35498768367720,22656,394014.9118428447,706.8840211533177,393308.02782169136,kpoint
Si,cc-pvtz,4,kpoint,kpoint,97,-7.665100422600005,0.0053905009487102,120,0.0016,10,97,105118,44674415961006,22656,432894.33193347,706.8840211533177,432187.4479123167,kpoint
Si,cc-pvtz,4,kpoint,kpoint,122,-7.669740560456823,0.0007503630918925,120,0.0016,10,122,117776,53741028506864,22656,464781.97618276346,706.8840211533177,464075.0921616101,kpoint
Si,cc-pvtz,4,kpoint,kpoint,148,-7.670623666466525,0.0001327429178088,120,0.0016,10,148,131030,63054877813230,22659,490171.4960614318,706.8840211533177,489464.6120402785,kpoint
Si,cc-pvtz,4,kpoint,kpoint,174,-7.670460935606348,2.9987942367526443e-05,120,0.0016,10,174,144195,71702820549015,22659,506507.8064588187,706.8840211533177,505800.9224376654,kpoint
Si,cc-pvtz,4,kpoint,kpoint,200,-7.670490923548707,8.881784197001252e-15,120,0.0016,10,200,156423,79668416313696,44674,518782.9312352499,706.8840211533177,518076.0472140966,kpoint
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,80,-7.565552945404151,0.10493815676312845,464,0.0016,10,80,95831,50435068144166,23654,536076.4107402748,733.3755089944204,535343.0352312804,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,182,-7.616107363316251,0.05438373885102798,464,0.0016,10,182,144202,120195385436264,23663,849017.4491702719,733.3755089944204,848284.0736612774,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,285,-7.643042016177789,0.0274490859894909,464,0.0016,10,285,179099,206624861425240,46705,1175139.757878202,733.3755089944204,1174406.3823692077,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,388,-7.655401486623788,0.0150896155434914,464,0.0016,10,388,204214,278442534645696,46706,1388833.4623764171,733.3755089944204,1388100.0868674228,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,491,-7.665028332516635,0.005462769650644175,464,0.0016,10,491,228491,353730770143733,46698,1576898.887034771,733.3755089944204,1576165.5115257767,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,594,-7.667944059267337,0.0025470428999421,464,0.0016,10,594,253217,422183485297630,46710,1698276.8406476858,733.3755089944204,1697543.4651386917,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,697,-7.669916367382575,0.000574734784704475,464,0.0016,10,697,277722,482969656604286,46708,1771371.5597751536,733.3755089944204,1770638.1842661593,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,800,-7.670491102167292,1.2434497875801753e-14,464,0.0016,10,800,301910,538646096254490,46710,1817297.8967683269,733.3755089944204,1816564.5212593323,supercell_cmplx_scf
Si,cc-pvtz,6,kpoint,kpoint,20,-7.660281370012148,0.0578994216296582,116,0.0016,10,20,73764,129953222601768,11863,1794496.8484819669,1403.4203787524898,1793093.4281032144,kpoint
Si,cc-pvtz,6,kpoint,kpoint,45,-7.700307792048751,0.0178729995930559,116,0.0016,10,45,105104,279534961954736,22878,2709049.837767829,1403.4203787524898,2707646.4173890767,kpoint
Si,cc-pvtz,6,kpoint,kpoint,71,-7.708027490412495,0.0101533012293115,116,0.0016,10,71,133045,421725322024820,22882,3228726.262035905,1403.4203787524898,3227322.8416571524,kpoint
Si,cc-pvtz,6,kpoint,kpoint,97,-7.7113985753361,0.0067822163057069,116,0.0016,10,97,158727,552813708788271,44900,3547546.541150471,1403.4203787524898,3546143.1207717187,kpoint
Si,cc-pvtz,6,kpoint,kpoint,122,-7.716892776806278,0.0012880148355289,116,0.0016,10,122,173605,648385384885215,44900,3804267.905286353,1403.4203787524898,3802864.484907601,kpoint
Si,cc-pvtz,6,kpoint,kpoint,148,-7.718090439915158,9.035172664884072e-05,116,0.0016,10,148,188457,742027576299543,44900,4010586.407428818,1403.4203787524898,4009182.987050066,kpoint
Si,cc-pvtz,6,kpoint,kpoint,174,-7.718054363013007,0.0001264286287998,116,0.0016,10,174,202430,823961204144790,44903,4146025.7405913775,1403.4203787524898,4144622.320212625,kpoint
Si,cc-pvtz,6,kpoint,kpoint,200,-7.718180791641791,1.5987211554602254e-14,116,0.0016,10,200,216213,901185368073651,44903,4245535.089061193,1403.4203787524898,4244131.668682441,kpoint
Si,cc-pvtz,8,kpoint,kpoint,20,-7.704200064566662,0.0580842139852313,116,0.0016,10,20,96480,111576909257280,23109,1177977.885767309,1431.3279146935822,1176546.5578526154,kpoint
Si,cc-pvtz,8,kpoint,kpoint,45,-7.746362704716538,0.0159215738353557,116,0.0016,10,45,144002,240069570557282,23112,1698121.2523199797,1431.3279146935822,1696689.924405286,kpoint
Si,cc-pvtz,8,kpoint,kpoint,71,-7.7529419258234995,0.0093423527283942,116,0.0016,10,71,177643,349934057852855,45130,2006495.636698308,1431.3279146935822,2005064.308783614,kpoint
Si,cc-pvtz,8,kpoint,kpoint,97,-7.755800039687884,0.0064842388640098,116,0.0016,10,97,203060,432835553567560,45130,2171194.1027424936,1431.3279146935822,2169762.7748278,kpoint
Si,cc-pvtz,8,kpoint,kpoint,122,-7.761252967795963,0.0010313107559305,116,0.0016,10,122,226758,518138758789092,45132,2327467.1934704687,1431.3279146935822,2326035.865555776,kpoint
Si,cc-pvtz,8,kpoint,kpoint,148,-7.762323902413148,3.962386125433426e-05,116,0.0016,10,148,251439,601270947804723,45135,2435777.8947248217,1431.3279146935822,2434346.5668101283,kpoint
Si,cc-pvtz,8,kpoint,kpoint,174,-7.7622224050783695,6.187347352426542e-05,116,0.0016,10,174,276117,679569626356107,45135,2506922.5625110194,1431.3279146935822,2505491.234596326,kpoint
Si,cc-pvtz,8,kpoint,kpoint,200,-7.762284278551868,2.5757174171303632e-14,116,0.0016,10,200,300760,755602442218880,45135,2559018.245639608,1431.3279146935822,2557586.917724915,kpoint
Si,cc-pvtz,9,kpoint,kpoint,20,-7.671507628821224,0.0575221591679815,116,0.0016,10,20,113494,500531063565264,26300,4492191.259156011,1963.86957306158,4490227.38958295,kpoint
Si,cc-pvtz,9,kpoint,kpoint,45,-7.7120426828647375,0.0169871051244676,116,0.0016,10,45,173633,1074528146235508,26306,6303556.248297533,1963.86957306158,6301592.378724472,kpoint
Si,cc-pvtz,9,kpoint,kpoint,71,-7.718944342602914,0.0100854453862915,116,0.0016,10,71,208881,1520600447721555,51396,7415087.524966341,1963.86957306158,7413123.65539328,kpoint
Si,cc-pvtz,9,kpoint,kpoint,97,-7.722354267768219,0.0066755202209858,116,0.0016,10,97,240680,1896797972872000,51395,8027515.996044232,1963.86957306158,8025552.12647117,kpoint
Si,cc-pvtz,9,kpoint,kpoint,122,-7.72777800833994,0.001251779649265,116,0.0016,10,122,270600,2291077733003400,51396,8624067.31620604,1963.86957306158,8622103.446632978,kpoint
Si,cc-pvtz,9,kpoint,kpoint,148,-7.728965936637518,6.385135168684997e-05,116,0.0016,10,148,301857,2672716970060319,51398,9018863.734593747,1963.86957306158,9016899.865020685,kpoint
Si,cc-pvtz,9,kpoint,kpoint,174,-7.728905469423927,0.0001243185652777,116,0.0016,10,174,332630,3034828041571780,51398,9293360.367144862,1963.86957306158,9291396.4975718,kpoint
Si,cc-pvtz,9,kpoint,kpoint,200,-7.729029787989124,8.082423619271141e-14,116,0.0016,10,200,358081,3332790434075030,101573,9480403.762453482,1963.86957306158,9478439.89288042,kpoint
Li,cc-pvdz,1,kpoint,kpoint,6,-11.117734366369412,0.02520991847509,52,0.0016,10,6,3178,395680068,686,126.81998321789628,23.973986431928168,102.8459967859681,kpoint
Li,cc-pvdz,1,kpoint,kpoint,14,-11.128837148396348,0.014107136448155,52,0.0016,10,14,4514,927044694,1218,209.18827274932107,23.973986431928168,185.2142863173929,kpoint
Li,cc-pvdz,1,kpoint,kpoint,22,-11.132808544210391,0.0101357406341104,52,0.0016,10,22,5369,1406302170,1217,266.7992565655849,23.973986431928168,242.8252701336568,kpoint
Li,cc-pvdz,1,kpoint,kpoint,30,-11.136476251163302,0.0064680336811999,52,0.0016,10,30,6150,1801414950,1219,298.3585373547465,23.973986431928168,274.38455092281833,kpoint
Li,cc-pvdz,1,kpoint,kpoint,39,-11.140461649395576,0.002482635448926,52,0.0016,10,39,7016,2272784088,1222,329.96528889287464,23.973986431928168,305.9913024609465,kpoint
Li,cc-pvdz,1,kpoint,kpoint,47,-11.142382005958272,0.0005622788862282,52,0.0016,10,47,7777,2653030226,1222,347.4802549398542,23.973986431928168,323.50626850792605,kpoint
Li,cc-pvdz,1,kpoint,kpoint,55,-11.142444175105064,0.0005001097394377,52,0.0016,10,55,8296,2931988912,2277,359.9921534980168,23.973986431928168,336.01816706608867,kpoint
Li,cc-pvdz,1,kpoint,kpoint,64,-11.142944284844502,0.0,52,0.0016,10,64,8827,3200626065,2283,369.3360177874162,23.973986431928168,345.36203135548806,kpoint
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,6,-11.11773436448986,0.0252099128901743,52,0.0016,10,6,3178,440000456,688,141.0250406475226,23.971567096681447,117.05347355084112,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,14,-11.12883714415728,0.0141071332227564,52,0.0016,10,14,4514,1392406496,1220,314.1984955295012,23.971567096681447,290.22692843281976,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,22,-11.132808538660631,0.010135738719402,52,0.0016,10,22,5369,2211813240,1219,419.6182364931825,23.971567096681447,395.64666939650107,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,30,-11.136476245549009,0.0064680318310283,52,0.0016,10,30,6150,2840119200,1219,470.3928081382893,23.971567096681447,446.4212410416078,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,39,-11.140461642187343,0.00248263519269,52,0.0016,10,39,7016,3589813576,1222,521.1734836023685,23.971567096681447,497.201916505687,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,47,-11.142381998480946,0.0005622788990891,52,0.0016,10,47,7777,4243100092,1224,555.7388190760291,23.971567096681447,531.7672519793476,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,55,-11.142444167630355,0.0005001097496801,52,0.0016,10,55,8296,4705084696,2279,577.6948156039233,23.971567096681447,553.7232485072418,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,64,-11.142944277380035,0.0,52,0.0016,10,64,8827,5142848529,2285,593.4588916448762,23.971567096681447,569.4873245481947,supercell_cmplx_scf
Li,cc-pvdz,2,kpoint,kpoint,6,-10.991297184414403,0.0320348328960236,52,0.0016,10,6,6404,7138711708,1474,1135.4508568978474,45.64798560287336,1089.802871294974,kpoint
Li,cc-pvdz,2,kpoint,kpoint,14,-11.010944527152576,0.0123874901578524,52,0.0016,10,14,9451,19411588469,2724,2092.104400942981,45.64798560287336,2046.456415340108,kpoint
Li,cc-pvdz,2,kpoint,kpoint,22,-11.013192866103449,0.0101391512069799,52,0.0016,10,22,11245,28521975430,2729,2583.5700424694755,45.64798560287336,2537.9220568666024,kpoint
Li,cc-pvdz,2,kpoint,kpoint,30,-11.015681752517844,0.007650264792586,52,0.0016,10,30,12812,36059502120,2729,2866.835523543008,45.64798560287336,2821.187537940135,kpoint
Li,cc-pvdz,2,kpoint,kpoint,39,-11.020807742881551,0.0025242744288753,52,0.0016,10,39,14560,45027862880,2732,3150.068682777214,45.64798560287336,3104.4206971743406,kpoint
Li,cc-pvdz,2,kpoint,kpoint,47,-11.02277205339165,0.0005599639187785,52,0.0016,10,47,16086,51748211592,2732,3276.7806462167896,45.64798560287336,3231.1326606139164,kpoint
Li,cc-pvdz,2,kpoint,kpoint,55,-11.022834045321725,0.0004979719887039,52,0.0016,10,55,17644,59304942224,2734,3423.685256693857,45.64798560287336,3378.037271090984,kpoint
Li,cc-pvdz,2,kpoint,kpoint,64,-11.023332017310429,0.0,52,0.0016,10,64,18945,65313815805,5231,3511.64406701692,45.64798560287336,3465.996081414047,kpoint
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,12,-10.996953792493771,0.0263782943228907,104,0.0016,10,12,8760,16176802920,1411,1880.9994334373496,45.48415441459225,1835.5152790227576,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,28,-11.005825816887661,0.01750626992900095,104,0.0016,10,28,12227,35630150485,2599,2968.231246249424,45.48415441459225,2922.747091834831,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,45,-11.01351471623419,0.0098173705824713,104,0.0016,10,45,15504,61353607104,2602,4030.8474196442544,45.48415441459225,3985.363265229662,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,61,-11.016089771768028,0.007242315048634,104,0.0016,10,61,18086,83490908208,4971,4702.152693979679,45.48415441459225,4656.668539565087,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,78,-11.01962641655386,0.00370567026280355,104,0.0016,10,78,19898,104498406192,4975,5349.341191444842,45.48415441459225,5303.85703703025,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,94,-11.020410055226462,0.0029220315902005,104,0.0016,10,94,21610,121821491140,4975,5742.079740003452,45.48415441459225,5696.59558558886,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,111,-11.023162366469615,0.0001697203470474,104,0.0016,10,111,23219,137148201337,4975,6016.537735713716,45.48415441459225,5971.053581299124,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,128,-11.023332086816662,0.0,104,0.0016,10,128,24909,151042347294,4978,6176.501036780327,45.48415441459225,6131.016882365735,supercell_cmplx_scf
Li,cc-pvdz,4,kpoint,kpoint,6,-10.930283536870508,0.041541219773773,56,0.0016,10,6,13117,44400087459,2846,3447.858118620717,88.4198659014358,3359.438252719281,kpoint
Li,cc-pvdz,4,kpoint,kpoint,14,-10.960164908307682,0.011659848336599,56,0.0016,10,14,19627,125908068588,5346,6534.3094672716425,88.4198659014358,6445.889601370207,kpoint
Li,cc-pvdz,4,kpoint,kpoint,22,-10.9627457282088,0.0090790284354813,56,0.0016,10,22,23544,183720330144,5353,7948.351134029852,88.4198659014358,7859.931268128416,kpoint
Li,cc-pvdz,4,kpoint,kpoint,30,-10.965704691793572,0.0061200648507089,56,0.0016,10,30,27092,242134479080,5354,9103.651807477032,88.4198659014358,9015.231941575596,kpoint
Li,cc-pvdz,4,kpoint,kpoint,39,-10.970179749186638,0.0016450074576432,56,0.0016,10,39,31103,304337816314,5359,9966.753423669676,88.4198659014358,9878.33355776824,kpoint
Li,cc-pvdz,4,kpoint,kpoint,47,-10.972161480198956,0.0003367235546747,56,0.0016,10,47,34653,352892498718,5359,10372.935060262063,88.4198659014358,10284.515194360629,kpoint
Li,cc-pvdz,4,kpoint,kpoint,55,-10.97182038079746,4.37584682266845e-06,56,0.0016,10,55,37340,396866808420,10348,10826.062834989603,88.4198659014358,10737.642969088169,kpoint
Li,cc-pvdz,4,kpoint,kpoint,64,-10.97182475664428,0.0,56,0.0016,10,64,39575,431790635900,10353,11113.539273813683,88.4198659014358,11025.119407912249,kpoint
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,25,-10.930193772015956,0.0360510254215498,208,0.0016,10,25,24009,442369378332,5592,18767.700767478524,91.70703825334938,18675.99372922517,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,58,-10.949537718068045,0.016707079369460576,208,0.0016,10,58,36603,1180267505109,5595,32844.59195016623,91.70703825334938,32752.884911912875,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,91,-10.956024639461013,0.01022015797649265,208,0.0016,10,91,44155,1889602495335,10848,43590.38102179016,91.70703825334938,43498.67398353681,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,124,-10.95916941543913,0.007075381998376425,208,0.0016,10,124,50544,2558698515360,10847,51564.35705742959,91.70703825334938,51472.65001917624,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,157,-10.961503608149345,0.00474118928816125,208,0.0016,10,157,56876,3214241635020,10851,57563.81676732205,91.70703825334938,57472.1097290687,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,190,-10.963469035333313,0.002775762104192825,208,0.0016,10,190,63136,3870190331904,10850,62438.91707213072,91.70703825334938,62347.210033877374,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,223,-10.964953701095682,0.00129109634182355,208,0.0016,10,223,69403,4428943422610,10851,65001.29209974266,91.70703825334938,64909.58506148931,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,256,-10.966244797437504,0.0,208,0.0016,10,256,75105,4907852262225,21348,66561.44403800083,91.70703825334938,66469.73699974747,supercell_cmplx_scf
Li,cc-pvdz,6,kpoint,kpoint,6,-10.986265264411154,0.0270967806461897,56,0.0016,10,6,20157,846535161717,5472,42777.87464960681,128.937857440196,42648.93679216662,kpoint
Li,cc-pvdz,6,kpoint,kpoint,14,-11.004329258500745,0.0090327865565988,56,0.0016,10,14,28533,1743411753069,5476,62237.571303394914,128.937857440196,62108.63344595472,kpoint
Li,cc-pvdz,6,kpoint,kpoint,22,-11.006127791609794,0.0072342534475495,56,0.0016,10,22,36513,2692112435685,5480,75101.01008813227,128.937857440196,74972.07223069208,kpoint
Li,cc-pvdz,6,kpoint,kpoint,30,-11.007442275738995,0.0059197693183481,56,0.0016,10,30,41202,3408337348038,10471,84260.56733597383,128.937857440196,84131.62947853364,kpoint
Li,cc-pvdz,6,kpoint,kpoint,39,-11.011694888254569,0.0016671568027746,56,0.0016,10,39,46126,4358706582530,10473,96252.48295451736,128.937857440196,96123.54509707716,kpoint
Li,cc-pvdz,6,kpoint,kpoint,47,-11.013553361370736,0.0001913163133924,56,0.0016,10,47,50113,5007143377215,10475,101774.67647572947,128.937857440196,101645.73861828928,kpoint
Li,cc-pvdz,6,kpoint,kpoint,55,-11.013369994724878,7.949667534035143e-06,56,0.0016,10,55,54109,5705505757248,10474,107405.06070892246,128.937857440196,107276.12285148229,kpoint
Li,cc-pvdz,6,kpoint,kpoint,64,-11.013362045057344,0.0,56,0.0016,10,64,58577,6387737206235,10475,111075.94590145686,128.937857440196,110947.00804401666,kpoint
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,38,-10.967557454982945,0.038170571062790266,312,0.0016,10,38,45913,3656125513061,11977,81112.07842676208,140.68716363118978,80971.39126313089,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,87,-10.985670708601573,0.020057317444162934,312,0.0016,10,87,67116,8952731431560,11980,135871.88282735777,140.68716363118978,135731.19566372657,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,136,-10.995512841980286,0.010215184065449034,312,0.0016,10,136,85216,15002827806656,23504,179329.64304585708,140.68716363118978,179188.95588222588,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,186,-10.998574428817244,0.0071535972284900995,312,0.0016,10,186,96844,19635707196732,23505,206525.61897455936,140.68716363118978,206384.93181092816,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,235,-11.001292268286756,0.004435757758978784,312,0.0016,10,235,107295,23753086519335,23504,225496.9492721386,140.68716363118978,225356.2621085074,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,285,-11.0027550713223,0.002972954723434867,312,0.0016,10,285,118181,27723166423603,23507,238943.5308111005,140.68716363118978,238802.8436474693,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,334,-11.004845713665894,0.0008823123798412166,312,0.0016,10,334,128580,31662205244400,23508,250823.28017080805,140.68716363118978,250682.59300717685,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,384,-11.005728026045736,0.0,312,0.0016,10,384,139315,35184845269860,23507,257251.47298224343,140.68716363118978,257110.78581861223,supercell_cmplx_scf
Li,cc-pvdz,8,kpoint,kpoint,6,-10.89944588374821,0.0402252570153383,56,0.0016,10,6,25836,340992028044,5579,13443.70713015728,173.86010003985098,13269.847030117431,kpoint
Li,cc-pvdz,8,kpoint,kpoint,14,-10.927271613142883,0.0123995276206638,56,0.0016,10,14,38948,968938607000,10577,25340.267512322323,173.86010003985098,25166.40741228247,kpoint
Li,cc-pvdz,8,kpoint,kpoint,22,-10.929253707972885,0.0104174327906658,56,0.0016,10,22,46713,1424858844765,10578,31069.4936826728,173.86010003985098,30895.63358263294,kpoint
Li,cc-pvdz,8,kpoint,kpoint,30,-10.933503010234476,0.0061681305290726,56,0.0016,10,30,53807,1928328271090,10581,36504.1536914578,173.86010003985098,36330.29359141795,kpoint
Li,cc-pvdz,8,kpoint,kpoint,39,-10.938471414009516,0.0011997267540326,56,0.0016,10,39,61783,2487483544894,10585,41010.14688868149,173.86010003985098,40836.28678864164,kpoint
Li,cc-pvdz,8,kpoint,kpoint,47,-10.940280398913613,0.0006092581500638,56,0.0016,10,47,68867,2904635757623,10587,42961.61669529031,173.86010003985098,42787.75659525046,kpoint
Li,cc-pvdz,8,kpoint,kpoint,55,-10.939763827892216,9.268712866727924e-05,56,0.0016,10,55,74290,3274498159600,20567,44896.70791143181,173.86010003985098,44722.84781139196,kpoint
Li,cc-pvdz,8,kpoint,kpoint,64,-10.93967114076355,1.7763568394002505e-15,56,0.0016,10,64,78745,3560637075950,20573,46057.9736313875,173.86010003985098,45884.11353134765,kpoint
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,51,-10.906794170939945,0.031568106744297,416,0.0016,10,51,69532,13562285853872,12085,198677.31290524744,179.9192488220163,198497.3936564254,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,116,-10.921388511930683,0.016973765753558464,416,0.0016,10,116,101751,37487059972323,23609,375269.09517705016,179.9192488220163,375089.1759282281,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,182,-10.928334229066463,0.010028048617778387,416,0.0016,10,182,126879,66051814268580,23613,530267.6207094352,179.9192488220163,530087.7014606132,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,248,-10.93149324042704,0.006869037257201775,416,0.0016,10,248,152024,96359642246416,23614,645629.1479049174,179.9192488220163,645449.2286560953,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,314,-10.93386749353142,0.004494784152822,416,0.0016,10,314,170041,121984574905587,46656,730720.6355456597,179.9192488220163,730540.7162968377,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,380,-10.935632233022266,0.002730044661975125,416,0.0016,10,380,183973,144120716675641,46656,797944.0265013038,179.9192488220163,797764.1072524817,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,446,-10.937098065685442,0.001264211998799775,416,0.0016,10,446,196624,160496071470944,46657,831434.3923281842,179.9192488220163,831254.4730793622,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,512,-10.938362277684242,0.0,416,0.0016,10,512,209279,174336975784314,46660,848523.670542835,179.9192488220163,848343.751294013,supercell_cmplx_scf
Li,cc-pvdz,9,kpoint,kpoint,6,-10.979239672616346,0.0214871040678197,52,0.0016,10,6,28568,3649070230448,6376,130107.54676908215,187.2702776796557,129920.27649140252,kpoint
Li,cc-pvdz,9,kpoint,kpoint,14,-10.991581327079258,0.0091454496049081,52,0.0016,10,14,43504,7199738027504,12140,168572.84177532655,187.2702776796557,168385.5714976469,kpoint
Li,cc-pvdz,9,kpoint,kpoint,22,-10.993728268427864,0.0069985082563022,52,0.0016,10,22,51879,10108273641177,12143,198465.7177895025,187.2702776796557,198278.44751182283,kpoint
Li,cc-pvdz,9,kpoint,kpoint,30,-10.99491334270382,0.0058134339803466,52,0.0016,10,30,59622,12800942312898,12146,218693.3134076282,187.2702776796557,218506.0431299485,kpoint
Li,cc-pvdz,9,kpoint,kpoint,39,-10.99848439825072,0.0022423784334471,52,0.0016,10,39,68199,16548463889544,12148,247160.9092342523,187.2702776796557,246973.63895657263,kpoint
Li,cc-pvdz,9,kpoint,kpoint,47,-11.000891407930242,0.0001646312460756,52,0.0016,10,47,76028,19435196158380,12147,260384.70348624143,187.2702776796557,260197.43320856176,kpoint
Li,cc-pvdz,9,kpoint,kpoint,55,-11.000749345728495,2.256904432940132e-05,52,0.0016,10,55,83162,22315624799886,23665,273328.06712852244,187.2702776796557,273140.7968508428,kpoint
Li,cc-pvdz,9,kpoint,kpoint,64,-11.000726776684166,0.0,52,0.0016,10,64,88109,24477779183557,23671,282977.46109162475,187.2702776796557,282790.1908139451,kpoint
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,57,-10.950021766923827,0.050705346413296735,468,0.0016,10,57,84428,19304104731848,23654,232896.6638773952,187.3070619822756,232709.35681541287,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,131,-10.970768141314283,0.029958972022841274,468,0.0016,10,131,121150,51579329614750,23664,433663.0103902112,187.3070619822756,433475.7033282289,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,205,-10.982093689890396,0.018633423446729577,468,0.0016,10,205,156922,89396597440498,23667,580279.5425830048,187.3070619822756,580092.2355210226,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,279,-10.990763241084332,0.009963872252790723,468,0.0016,10,279,178641,123479886706947,46709,704068.9414568763,187.3070619822756,703881.6343948941,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,353,-10.99489278347641,0.005834329860713667,468,0.0016,10,353,197339,151727147325788,46708,783159.9584164036,187.3070619822756,782972.6513544214,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,427,-10.997878957083824,0.0028481562532994666,468,0.0016,10,427,215127,180520501349628,46709,854735.4473607674,187.3070619822756,854548.1402987852,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,501,-10.999488019786686,0.0012390935504400667,468,0.0016,10,501,232909,205943348905966,46708,900661.5134484369,187.3070619822756,900474.2063864546,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,576,-11.000727113337124,0.0,468,0.0016,10,576,250995,226879697578080,46710,920726.5569631956,187.3070619822756,920539.2499012136,supercell_cmplx_scf
Li,cc-pvdz,12,kpoint,kpoint,6,-10.903693268326029,0.0342558183651036,56,0.0016,10,6,42096,10503460056624,6587,254150.9062663857,262.1998723432826,253888.70639404247,kpoint
Li,cc-pvdz,12,kpoint,kpoint,14,-10.925591388566351,0.012357698124779,56,0.0016,10,14,59573,23411561160153,12353,400295.7772844336,262.1998723432826,400033.5774120903,kpoint
Li,cc-pvdz,12,kpoint,kpoint,22,-10.928625822181006,0.0093232645101259,56,0.0016,10,22,75517,37328791203158,12356,503499.80037529673,262.1998723432826,503237.6005029535,kpoint
Li,cc-pvdz,12,kpoint,kpoint,30,-10.931827543819038,0.0061215428720942,56,0.0016,10,30,88007,50217619969681,23875,581217.9448073579,262.1998723432826,580955.7449350145,kpoint
Li,cc-pvdz,12,kpoint,kpoint,39,-10.936712936113972,0.00123615057716,56,0.0016,10,39,97750,64314688647250,23876,670183.1598801856,262.1998723432826,669920.9600078423,kpoint
Li,cc-pvdz,12,kpoint,kpoint,47,-10.93844729308985,0.0004982063987171,56,0.0016,10,47,105740,73290557546140,23881,706006.7036812389,262.1998723432826,705744.5038088956,kpoint
Li,cc-pvdz,12,kpoint,kpoint,55,-10.938037402169938,8.831547880561175e-05,56,0.0016,10,55,113699,82719515219581,23878,741056.7045017049,262.1998723432826,740794.5046293616,kpoint
Li,cc-pvdz,12,kpoint,kpoint,64,-10.937949086691132,0.0,56,0.0016,10,64,122647,91861139330702,23879,762912.9787162397,262.1998723432826,762650.7788438963,kpoint
Li,cc-pvdz,18,kpoint,kpoint,6,-10.92808802500402,0.0255977200329748,56,0.0016,10,6,60748,46382816257180,12690,777723.5238094617,391.5098022473376,777332.0140072145,kpoint
Li,cc-pvdz,18,kpoint,kpoint,14,-10.943335019891904,0.0103507251450896,56,0.0016,10,14,91843,102263397027615,24214,1134159.8246164443,391.5098022473376,1133768.314814197,kpoint
Li,cc-pvdz,18,kpoint,kpoint,22,-10.945682667767556,0.0080030772694392,56,0.0016,10,22,110388,154369813347624,24217,1424428.386173801,391.5098022473376,1424036.8763715536,kpoint
Li,cc-pvdz,18,kpoint,kpoint,30,-10.94768072096694,0.0060050240700544,56,0.0016,10,30,128307,203657821866162,24220,1616779.7071052615,391.5098022473376,1616388.1973030143,kpoint
Li,cc-pvdz,18,kpoint,kpoint,39,-10.952367552075254,0.0013181929617402,56,0.0016,10,39,148339,270771094294125,24220,1859289.679577833,391.5098022473376,1858898.1697755856,kpoint
Li,cc-pvdz,18,kpoint,kpoint,47,-10.954100365808504,0.0004146207715098,56,0.0016,10,47,165654,318484113921972,47259,1958330.3416529144,391.5098022473376,1957938.831850667,kpoint
Li,cc-pvdz,18,kpoint,kpoint,55,-10.953774059812469,8.83147754731084e-05,56,0.0016,10,55,175564,353789434894452,47259,2052624.4513958,391.5098022473376,2052232.941593552,kpoint
Li,cc-pvdz,18,kpoint,kpoint,64,-10.953685745036994,0.0,56,0.0016,10,64,187054,387964121008702,47262,2112635.9694543392,391.5098022473376,2112244.459652092,kpoint
Li,cc-pvdz,27,kpoint,kpoint,6,-10.928105987648964,0.0228164922630202,52,0.0016,10,6,88291,152185821214511,24610,1755730.5331259505,569.7859216539849,1755160.7472042963,kpoint
Li,cc-pvdz,27,kpoint,kpoint,14,-10.940952452332876,0.0099700275791096,52,0.0016,10,14,124349,302198966747332,24616,2475430.762168063,569.7859216539849,2474860.9762464087,kpoint
Li,cc-pvdz,27,kpoint,kpoint,22,-10.943385888259984,0.0075365916520002,52,0.0016,10,22,159190,473769384437530,24616,3031456.324238066,569.7859216539849,3030886.538316412,kpoint
Li,cc-pvdz,27,kpoint,kpoint,30,-10.945012740249478,0.0059097396625062,52,0.0016,10,30,182170,607173744008250,47657,3394972.261982229,569.7859216539849,3394402.476060575,kpoint
Li,cc-pvdz,27,kpoint,kpoint,39,-10.949542857400312,0.0013796225116724,52,0.0016,10,39,202546,778038514356498,47661,3912708.8316772473,569.7859216539849,3912139.045755593,kpoint
Li,cc-pvdz,27,kpoint,kpoint,47,-10.951287244774786,0.0003647648628017,52,0.0016,10,47,220194,894492250442622,47661,4137816.309221509,569.7859216539849,4137246.5232998542,kpoint
Li,cc-pvdz,27,kpoint,kpoint,55,-10.951029562823985,0.0001070829120006,52,0.0016,10,55,237444,1012852799384484,47658,4344954.556471352,569.7859216539849,4344384.770549699,kpoint
Li,cc-pvdz,27,kpoint,kpoint,64,-10.950922479911984,0.0,52,0.0016,10,64,257024,1129327422006272,47665,4475548.843746454,569.7859216539849,4474979.057824801,kpoint
Li,cc-pvtz,1,kpoint,kpoint,6,-11.118429990271874,0.0288257375943707,80,0.0016,10,6,5065,1651564810,1375,332.13612356437983,47.713301550434565,284.4228220139453,kpoint
Li,cc-pvtz,1,kpoint,kpoint,14,-11.13092308699255,0.0163326408736956,80,0.0016,10,14,6997,4882142756,1383,710.7197168311496,47.713301550434565,663.006415280715,kpoint
Li,cc-pvtz,1,kpoint,kpoint,22,-11.135127502624911,0.0121282252413319,80,0.0016,10,22,8784,8806091760,2569,1021.1527412317366,47.713301550434565,973.439439681302,kpoint
Li,cc-pvtz,1,kpoint,kpoint,30,-11.138795209577884,0.008460518288361,80,0.0016,10,30,9878,12076378534,2571,1245.2815453977623,47.713301550434565,1197.5682438473275,kpoint
Li,cc-pvtz,1,kpoint,kpoint,39,-11.143944136194,0.0033115916722437,80,0.0016,10,39,11020,14862685020,2574,1373.7755100210445,47.713301550434565,1326.0622084706097,kpoint
Li,cc-pvtz,1,kpoint,kpoint,47,-11.146623358423987,0.0006323694422558,80,0.0016,10,47,11937,17074302816,2574,1456.9599823788767,47.713301550434565,1409.246680828442,kpoint
Li,cc-pvtz,1,kpoint,kpoint,55,-11.146755618126804,0.0005001097394394,80,0.0016,10,55,12842,19246408136,2574,1526.5713231874568,47.713301550434565,1478.858021637022,kpoint
Li,cc-pvtz,1,kpoint,kpoint,64,-11.147255727866243,0.0,80,0.0016,10,64,13894,21901042730,2577,1605.5999650143406,47.713301550434565,1557.886663463906,kpoint
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,6,-11.11842999068684,0.0288257387852599,80,0.0016,10,6,5065,1700680115,1375,342.0132348452089,47.67012371704463,294.34311112816425,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,14,-11.130923087889354,0.0163326415827462,80,0.0016,10,14,6997,5848680348,1383,851.4237885845687,47.67012371704463,803.7536648675241,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,22,-11.135127503784007,0.0121282256880927,80,0.0016,10,22,8784,10832121360,2571,1256.0913866054163,47.67012371704463,1208.4212628883718,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,30,-11.138795210751203,0.008460518720895,80,0.0016,10,30,9878,14819597914,2571,1528.154826819186,47.67012371704463,1480.484703102141,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,39,-11.143944137741128,0.0033115917309718,80,0.0016,10,39,11020,18260812220,2574,1687.8677836985012,47.67012371704463,1640.1976599814566,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,47,-11.146623360031642,0.0006323694404581,80,0.0016,10,47,11937,21112709286,2574,1801.5597199425547,47.67012371704463,1753.88959622551,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,55,-11.14675561973492,0.0005001097371799,80,0.0016,10,55,12842,23850226610,2574,1891.7324955607853,47.67012371704463,1844.062371843741,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,64,-11.1472557294721,0.0,80,0.0016,10,64,13894,27166674214,2577,1991.632514572497,47.67012371704463,1943.9623908554524,supercell_cmplx_scf
Li,cc-pvtz,2,kpoint,kpoint,6,-11.006105396726008,0.0353754120814322,80,0.0016,10,6,10310,29098624390,3037,2874.8405214956983,90.21563309858806,2784.62488839711,kpoint
Li,cc-pvtz,2,kpoint,kpoint,14,-11.026555661603034,0.0149251472044049,80,0.0016,10,14,14278,80096396006,3042,5714.071383963749,90.21563309858806,5623.855750865161,kpoint
Li,cc-pvtz,2,kpoint,kpoint,22,-11.029242805954093,0.0122380028533459,80,0.0016,10,22,17903,126847159138,3045,7216.972255542542,90.21563309858806,7126.756622443954,kpoint
Li,cc-pvtz,2,kpoint,kpoint,30,-11.032246430641605,0.0092343781658339,80,0.0016,10,30,20917,170612062374,5796,8308.266588974438,90.21563309858806,8218.050955875851,kpoint
Li,cc-pvtz,2,kpoint,kpoint,39,-11.038126542828802,0.0033542659786363,80,0.0016,10,39,23208,207550234776,5801,9109.312775240389,90.21563309858806,9019.0971421418,kpoint
Li,cc-pvtz,2,kpoint,kpoint,47,-11.040479865232106,0.0010009435753328,80,0.0016,10,47,25091,235428175543,5803,9557.41697760336,90.21563309858806,9467.201344504774,kpoint
Li,cc-pvtz,2,kpoint,kpoint,55,-11.040684916015856,0.0007958927915829,80,0.0016,10,55,26905,265946346820,5803,10068.415457578918,90.21563309858806,9978.19982448033,kpoint
Li,cc-pvtz,2,kpoint,kpoint,64,-11.04148080880744,0.0,80,0.0016,10,64,28946,298198073750,5806,10493.403121320023,90.21563309858806,10403.187488221438,kpoint
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,12,-11.011853146778124,0.0296275652098341,160,0.0016,10,12,13298,84252510944,2911,6453.519297738185,90.46817696840446,6363.05112076978,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,28,-11.021203651322605,0.0202770606653555,160,0.0016,10,28,19951,211562957728,5533,10801.275896466446,90.46817696840446,10710.80771949804,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,45,-11.029715034067237,0.0117656779207209,160,0.0016,10,45,24098,347275627354,5536,14678.896013039062,90.46817696840446,14588.427836070658,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,61,-11.03284849274833,0.00863221923962775,160,0.0016,10,61,27708,474779378508,5538,17453.670457362514,90.46817696840446,17363.20228039411,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,78,-11.0370516472028,0.00442906478515855,160,0.0016,10,78,31586,612489085002,5549,19751.669388264723,90.46817696840446,19661.20121129632,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,94,-11.037992461669745,0.0034882503182132,160,0.0016,10,94,35196,743409313668,5549,21514.6749932226,90.46817696840446,21424.206816254195,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,111,-11.041213885862366,0.0002668261255909,160,0.0016,10,111,38323,848019851706,10795,22539.62146861738,90.46817696840446,22449.153291648978,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,128,-11.04148071198796,0.0,160,0.0016,10,128,40468,927901293680,10798,23355.55164435962,90.46817696840446,23265.083467391218,supercell_cmplx_scf
Li,cc-pvtz,4,kpoint,kpoint,6,-10.945531009607777,0.0454882234164504,84,0.0016,10,6,21136,227923670256,5972,10984.156518290603,176.2533299040463,10807.903188386555,kpoint
Li,cc-pvtz,4,kpoint,kpoint,14,-10.976522583045682,0.0144966499785432,84,0.0016,10,14,29608,650110109960,5982,22365.46539192011,176.2533299040463,22189.21206201606,kpoint
Li,cc-pvtz,4,kpoint,kpoint,22,-10.979663920432168,0.0113553125920571,84,0.0016,10,22,37618,1030576934828,5985,27905.17892035631,176.2533299040463,27728.92559045226,kpoint
Li,cc-pvtz,4,kpoint,kpoint,30,-10.983399403498144,0.0076198295260798,84,0.0016,10,30,43273,1404887630278,11488,33069.27545967346,176.2533299040463,32893.022129769415,kpoint
Li,cc-pvtz,4,kpoint,kpoint,39,-10.988710404533482,0.0023088284907437,84,0.0016,10,39,48185,1711164126670,11493,36172.61514784791,176.2533299040463,35996.36181794386,kpoint
Li,cc-pvtz,4,kpoint,kpoint,47,-10.991055244880169,3.601185594170886e-05,84,0.0016,10,47,52189,1950211860195,11493,38062.991630467644,176.2533299040463,37886.7383005636,kpoint
Li,cc-pvtz,4,kpoint,kpoint,55,-10.990812884181612,0.000206348842612,84,0.0016,10,55,56184,2211045527784,11493,40085.29900880824,176.2533299040463,39909.04567890419,kpoint
Li,cc-pvtz,4,kpoint,kpoint,64,-10.991019233024224,0.0,84,0.0016,10,64,60652,2487336943048,11496,41772.41568477292,176.2533299040463,41596.16235486887,kpoint
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,25,-10.945546109725218,0.0399232949618664,320,0.0016,10,25,39157,2513882454246,6219,65393.6615853195,182.8460056065869,65210.81557971292,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,58,-10.965744664468373,0.01972474021871305,320,0.0016,10,58,55911,6482349015945,11983,118096.01747070452,182.8460056065869,117913.17146509793,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,91,-10.97312167038677,0.012347734300314874,320,0.0016,10,91,70823,11142491724091,11990,160253.71448497646,182.8460056065869,160070.86847936988,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,124,-10.976893680016534,0.008575724670549775,320,0.0016,10,124,83726,15804893304514,23510,192278.767893664,182.8460056065869,192095.92188805743,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,157,-10.979779294290395,0.00569011039668865,320,0.0016,10,157,92040,19622472678120,23513,217158.6970463514,182.8460056065869,216975.8510407448,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,190,-10.982152527629964,0.003316877057120125,320,0.0016,10,190,99639,23225484228480,23513,237429.96111350585,182.8460056065869,237247.11510789924,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,223,-10.983927379881646,0.0015420248054383,320,0.0016,10,223,107053,26130540542015,23513,248627.7819653232,182.8460056065869,248444.93595971665,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,256,-10.985469404687084,0.0,320,0.0016,10,256,114521,28783437755919,23516,256010.4162538396,182.8460056065869,255827.57024823304,supercell_cmplx_scf
Li,cc-pvtz,6,kpoint,kpoint,6,-11.004886442825924,0.0308046819516061,84,0.0016,10,6,30243,3610742890047,6157,121610.70277507984,255.3858417461572,121355.31693333368,kpoint
Li,cc-pvtz,6,kpoint,kpoint,14,-11.023903894667654,0.011787230109876,84,0.0016,10,14,45171,8365123986030,11665,188630.87623048903,255.3858417461572,188375.4903887429,kpoint
Li,cc-pvtz,6,kpoint,kpoint,22,-11.026282929550105,0.0094081952274276,84,0.0016,10,22,54455,12508134288595,11668,233967.14622950464,255.3858417461572,233711.7603877585,kpoint
Li,cc-pvtz,6,kpoint,kpoint,30,-11.02839827400039,0.0072928507771408,84,0.0016,10,30,63436,16837385290532,11668,270357.8379024791,255.3858417461572,270102.45206073293,kpoint
Li,cc-pvtz,6,kpoint,kpoint,39,-11.033420483225411,0.0022706415521192,84,0.0016,10,39,73563,22501107121479,11671,311562.05539427773,255.3858417461572,311306.6695525316,kpoint
Li,cc-pvtz,6,kpoint,kpoint,47,-11.035648289078084,4.283569944618648e-05,84,0.0016,10,47,81143,26847564187898,22680,337018.6498845302,255.3858417461572,336763.26404278405,kpoint
Li,cc-pvtz,6,kpoint,kpoint,55,-11.035550689844769,0.0001404349327636,84,0.0016,10,55,86141,30583156506705,22680,361636.7047361941,255.3858417461572,361381.3188944479,kpoint
Li,cc-pvtz,6,kpoint,kpoint,64,-11.03569112477753,0.0,84,0.0016,10,64,91664,34433017316416,22680,382627.67745741067,255.3858417461572,382372.2916156645,kpoint
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,38,-10.963676442509147,0.03933384839593163,480,0.0016,10,38,69843,18905734271505,12149,275721.58657103486,263.5886229856449,275457.9979480492,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,87,-10.97922138459019,0.0237889063148889,480,0.0016,10,87,102096,48751659626688,23671,486385.6832218741,263.5886229856449,486122.0945988885,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,136,-10.990255552584903,0.012754738320175816,480,0.0016,10,136,127049,82686763125681,23679,662925.6838744793,263.5886229856449,662662.0952514936,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,186,-10.993986948709967,0.009023342195111651,480,0.0016,10,186,152416,115831225532000,23679,774096.6661875448,263.5886229856449,773833.0775645592,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,235,-10.997521579707525,0.0054887111975527,480,0.0016,10,235,170169,142811197375668,46718,854834.2587105343,263.5886229856449,854570.6700875487,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,285,-10.999307408135396,0.0037028827696824833,480,0.0016,10,285,184309,165811683883232,46721,916365.4203206076,263.5886229856449,916101.8316976218,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,334,-11.00191651819457,0.0010937727105092166,480,0.0016,10,334,196799,187495549067473,46721,970438.863675208,263.5886229856449,970175.2750522224,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,384,-11.00301029090508,0.0,480,0.0016,10,384,209545,206215691415125,46721,1002407.9709797348,263.5886229856449,1002144.3823567491,supercell_cmplx_scf
Li,cc-pvtz,8,kpoint,kpoint,6,-10.923507340307488,0.0446448247250472,84,0.0016,10,6,41781,2059666007634,6324,50213.220374035554,345.3245026101088,49867.89587142545,kpoint
Li,cc-pvtz,8,kpoint,kpoint,14,-10.952569408428488,0.0155827566040471,84,0.0016,10,14,58671,5887907024769,11832,102220.39534810222,345.3245026101088,101875.07084549213,kpoint
Li,cc-pvtz,8,kpoint,kpoint,22,-10.955135178715476,0.0130169863170586,84,0.0016,10,22,74630,9402835872670,11835,128335.11865307452,345.3245026101088,127989.7941504644,kpoint
Li,cc-pvtz,8,kpoint,kpoint,30,-10.960233731684545,0.0079184333479904,84,0.0016,10,30,86034,13114819231488,22844,155271.69652949908,345.3245026101088,154926.37202688897,kpoint
Li,cc-pvtz,8,kpoint,kpoint,39,-10.966205769959153,0.0019463950733822,84,0.0016,10,39,95819,16301320920515,22847,173289.10850838025,345.3245026101088,172943.78400577014,kpoint
Li,cc-pvtz,8,kpoint,kpoint,47,-10.968528086919878,0.0003759218873433,84,0.0016,10,47,103816,18706043395440,22848,183534.5154283696,345.3245026101088,183189.1909257595,kpoint
Li,cc-pvtz,8,kpoint,kpoint,55,-10.96809293177264,5.9233259895208334e-05,84,0.0016,10,55,111793,21210220605211,22847,193254.9736028872,345.3245026101088,192909.6491002771,kpoint
Li,cc-pvtz,8,kpoint,kpoint,64,-10.968152165032537,0.0,84,0.0016,10,64,120758,23861807125244,22851,201273.9291868772,345.3245026101088,200928.60468426708,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,11,-20.267134898202052,0.0962190610124764,52,0.0016,10,11,4150,796584200,692,195.51590555359823,41.86042801526492,153.65547753833332,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,26,-20.340077302788835,0.0232766564256969,52,0.0016,10,26,5769,1893553101,1219,334.33071923924865,41.86042801526492,292.47029122398374,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,41,-20.351005233877174,0.0123487253373539,52,0.0016,10,41,7240,2590783320,1222,364.4956271060283,41.86042801526492,322.63519909076336,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,56,-20.38125882384824,0.0179048646337065,52,0.0016,10,56,8380,3319359900,2277,403.46886096035416,41.86042801526492,361.6084329450893,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,71,-20.378406637168997,0.0150526779544613,52,0.0016,10,71,9188,3965752124,2286,439.6469027934313,41.86042801526492,397.7864747781664,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,86,-20.37905060276505,0.0156966435505196,52,0.0016,10,86,10036,4397865524,2286,446.3558598932718,41.86042801526492,404.4954318780069,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,101,-20.363355266772764,1.307558232355177e-06,52,0.0016,10,101,10853,4987344208,2284,468.0787496229249,41.86042801526492,426.21832160766,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,116,-20.36335395921453,0.0,52,0.0016,10,116,11558,5450498524,2285,480.3450685682335,41.86042801526492,438.4846405529686,kpoint
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,11,-20.26713491358585,0.0962190967234697,52,0.0016,10,11,4150,665460800,692,163.33228689847556,40.93025755736187,122.4020293411137,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,26,-20.34007733616356,0.0232766741457588,52,0.0016,10,26,5769,1548191916,1219,273.3526293599273,40.93025755736187,232.4223718025654,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,41,-20.351005270985446,0.0123487393238725,52,0.0016,10,41,7240,2124454920,1222,298.8876127826385,40.93025755736187,257.9573552252766,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,56,-20.38125887816391,0.0179048678545896,52,0.0016,10,56,8380,2699089060,2277,328.07426090981346,40.93025755736187,287.1440033524516,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,71,-20.37840669536538,0.0150526850560623,52,0.0016,10,71,9188,3256172072,2286,360.982547188063,40.93025755736187,320.0522896307011,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,86,-20.37905066046084,0.0156966501515221,52,0.0016,10,86,10036,3615840332,2286,366.98506029441273,40.93025755736187,326.05480273705086,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,101,-20.36335531784941,1.3075400957518468e-06,52,0.0016,10,101,10853,4105755018,2284,385.3384517610539,40.93025755736187,344.408194203692,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,116,-20.36335401030932,0.0,52,0.0016,10,116,11558,4491057386,2285,395.790178553146,40.93025755736187,354.85992099578414,supercell_cmplx_scf
LiCl,cc-pvdz,2,kpoint,kpoint,11,-20.303204345977687,0.1069652271051779,52,0.0016,10,11,8307,11949370290,1477,1465.21295836938,79.610659216231,1385.602299153149,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,26,-20.35366515362582,0.0565044194570454,52,0.0016,10,26,12044,32876807900,2729,2780.474165993005,79.610659216231,2700.8635067767746,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,41,-20.395563828993684,0.0146057440891809,52,0.0016,10,41,14965,47109834965,2732,3206.527423499556,79.610659216231,3126.916764283325,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,56,-20.427726687267864,0.0175571141849992,52,0.0016,10,56,17844,62252023764,2733,3553.5409724015262,79.610659216231,3473.930313185296,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,71,-20.42425835285345,0.0140887797705815,52,0.0016,10,71,19678,75532723930,5231,3909.797682713706,79.610659216231,3830.187023497475,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,86,-20.42503915036625,0.0148695772833811,52,0.0016,10,86,21324,83945636376,5231,4009.862349450444,79.610659216231,3930.2516902342127,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,101,-20.41019772575619,2.815267332678673e-05,52,0.0016,10,101,22899,94860160854,5230,4219.562601558264,79.610659216231,4139.951942342032,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,116,-20.410169573082865,0.0,52,0.0016,10,116,24324,103121768268,5233,4318.325415708323,79.610659216231,4238.714756492092,kpoint
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,23,-20.29146569445056,0.11870392271362815,104,0.0016,10,23,11246,30758900862,2599,2785.946703793339,79.48368705250336,2706.463016740836,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,52,-20.3680319042609,0.04213771290329045,104,0.0016,10,52,16833,88017787539,2604,5326.095746785084,79.48368705250336,5246.612059732581,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,82,-20.373183593023903,0.0369860241402868,104,0.0016,10,82,20355,134298788940,4975,6720.491766690389,79.48368705250336,6641.008079637886,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,112,-20.367193952338,0.04297566482619075,104,0.0016,10,112,23366,173058993870,4975,7544.142450445272,79.48368705250336,7464.658763392768,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,142,-20.400191586105425,0.0099780310587647,104,0.0016,10,142,26243,237685842702,4980,9225.500244723004,79.48368705250336,9146.0165576705,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,172,-20.418345145592944,0.00817552842875455,104,0.0016,10,172,29140,280526030180,4980,9805.815195232448,79.48368705250336,9726.331508179945,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,202,-20.41700917348564,0.0068395563214487,104,0.0016,10,202,32035,321358237555,4980,10217.974400160843,79.48368705250336,10138.49071310834,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,232,-20.41016961716419,0.0,104,0.0016,10,232,34537,356240002695,9715,10506.502601380247,79.48368705250336,10427.018914327744,supercell_cmplx_scf
LiCl,cc-pvdz,4,kpoint,kpoint,11,-20.356918419734352,0.1141015217132626,52,0.0016,10,11,16182,100642330800,2840,6335.028417814238,157.82211585030808,6177.20630196393,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,26,-20.401608722254647,0.0694112191929683,52,0.0016,10,26,23743,255062738950,5341,10942.373120271008,157.82211585030808,10784.5510044207,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,41,-20.447720037561584,0.0232999038860306,52,0.0016,10,41,29528,374869239696,5344,12931.409855750871,157.82211585030808,12773.587739900564,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,56,-20.489171911286,0.0181519698383816,52,0.0016,10,56,35268,495530424168,5344,14311.64610945195,157.82211585030808,14153.823993601643,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,71,-20.484811493676965,0.0137915522293496,52,0.0016,10,71,38944,599010904960,10338,15667.304157886208,157.82211585030808,15509.4820420359,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,86,-20.48548093555625,0.0144609941086351,52,0.0016,10,86,42172,666794944868,10338,16105.277005517622,157.82211585030808,15947.454889667317,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,101,-20.471130723163437,0.0001107817158185,52,0.0016,10,101,45275,751135385525,10338,16898.9552581113,157.82211585030808,16741.13314226099,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,116,-20.47101994144761,0.0,52,0.0016,10,116,48157,817179600304,10340,17284.554485230667,157.82211585030808,17126.73236938036,kpoint
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,46,-20.376696829708422,0.09432310602998938,208,0.0016,10,46,32020,483518458280,5593,15381.256719854966,157.82764198676256,15223.429077868204,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,105,-20.386680473320222,0.084339462418189,208,0.0016,10,105,46990,1060301062020,10846,22983.906791486603,157.82764198676256,22826.07914949984,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,165,-20.430331391720085,0.04068854401832665,208,0.0016,10,165,58414,2277227965576,10850,39709.06528804876,157.82764198676256,39551.237646062,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,225,-20.429722912967215,0.04129702277119662,208,0.0016,10,225,69913,3253015605153,10851,47394.53996048135,157.82764198676256,47236.71231849459,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,284,-20.464882702383004,0.006137233355406825,208,0.0016,10,284,78073,4528366177589,21348,59080.03886403522,157.82764198676256,58922.211222048456,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,344,-20.460975638364346,0.010044297374065526,208,0.0016,10,344,84464,5192292805088,21348,62616.33293450919,157.82764198676256,62458.50529252243,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,404,-20.47502080473475,0.004000868996339325,208,0.0016,10,404,90654,5782259415474,21348,64969.67581190523,157.82764198676256,64811.84816991847,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,464,-20.47101993573841,0.0,208,0.0016,10,464,96365,6271363275360,21348,66289.19394477196,157.82764198676256,66131.3663027852,supercell_cmplx_scf
LiCl,cc-pvdz,6,kpoint,kpoint,11,-20.349378067739117,0.1176165946319898,52,0.0016,10,11,23843,1479078640969,5446,63187.39717394428,263.36841306078816,62924.02876088349,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,26,-20.394528425834515,0.072466236536588,52,0.0016,10,26,36793,3715045282532,5455,102848.7492047691,263.36841306078816,102585.38079170832,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,41,-20.447218475206107,0.0197761871649966,52,0.0016,10,41,44071,5371922692802,10447,124158.64190344964,263.36841306078816,123895.27349038883,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,56,-20.485734333522625,0.0187396711515184,52,0.0016,10,56,50598,7080173940366,10452,142531.44206549154,263.36841306078816,142268.07365243076,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,71,-20.48113430723852,0.0141396448674129,52,0.0016,10,71,57087,8850133272951,10453,157911.1132835189,263.36841306078816,157647.74487045812,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,86,-20.48073869438365,0.0137440320125463,52,0.0016,10,86,63553,10247640917717,10454,164243.40774442526,263.36841306078816,163980.03933136447,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,101,-20.46707671472037,8.205234927061156e-05,52,0.0016,10,101,69894,11880654040926,10451,173141.2533734909,263.36841306078816,172877.88496043012,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,116,-20.466994662371103,0.0,52,0.0016,10,116,74321,12988497006940,20437,178011.253165589,263.36841306078816,177747.88475252822,kpoint
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,69,-20.353688184303273,0.1133064984998929,312,0.0016,10,69,59475,6099338842350,11980,104459.61375334418,260.4840538345181,104199.12969950966,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,158,-20.382750924517467,0.08424375828569926,312,0.0016,10,158,90449,17058541113601,23504,192104.8021397328,260.4840538345181,191844.3180858983,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,248,-20.40307473046786,0.06391995233530896,312,0.0016,10,248,110144,26383936826304,23504,243993.83771543537,260.4840538345181,243733.35366160085,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,337,-20.424732994728153,0.04226168807501313,312,0.0016,10,337,129436,37645218920452,23509,296247.60529784666,260.4840538345181,295987.12124401215,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,427,-20.449139989806937,0.017854692996230867,312,0.0016,10,427,148555,49452500095680,23510,339079.14885601663,260.4840538345181,338818.6648021821,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,516,-20.463467900649597,0.0035267821535711497,312,0.0016,10,516,164698,59069829869066,46551,365323.4069447631,260.4840538345181,365062.9228909286,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,606,-20.464244177792832,0.0027505050103328998,312,0.0016,10,606,175150,65603712846500,46551,381520.9426717881,260.4840538345181,381260.4586179536,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,696,-20.466994682803165,2.3684757858670005e-15,312,0.0016,10,696,186043,72547730914802,46551,397201.2477832007,260.4840538345181,396940.7637293662,supercell_cmplx_scf
LiCl,cc-pvdz,8,kpoint,kpoint,11,-20.381310817956106,0.1182800990819217,52,0.0016,10,11,31843,1052584248548,5553,33669.98985956123,322.95692465415686,33347.032934907074,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,26,-20.42496105219069,0.0746298648473384,52,0.0016,10,26,46967,2455946089729,10550,53263.05987639819,322.95692465415686,52940.10295174403,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,41,-20.47212234326133,0.0274685737766979,52,0.0016,10,41,58462,3581387147732,10550,62399.01027619435,322.95692465415686,62076.05335154019,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,56,-20.51808157750171,0.0184906604636836,52,0.0016,10,56,69919,4673459864383,10552,68083.74059909677,322.95692465415686,67760.78367444262,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,71,-20.513257392134804,0.0136664750967767,52,0.0016,10,71,77334,5540892475236,20541,72980.9230127273,322.95692465415686,72657.96608807315,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,86,-20.513838552793665,0.0142476357556375,52,0.0016,10,86,83748,6143856625032,20543,74725.1386501263,322.95692465415686,74402.18172547215,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,101,-20.499724334401765,0.0001334173637381,52,0.0016,10,101,89949,6843811581234,20540,77500.01903887096,322.95692465415686,77177.06211421681,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,116,-20.499590917038027,0.0,52,0.0016,10,116,95667,7399941848013,20541,78789.12041354064,322.95692465415686,78466.1634888865,kpoint
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,92,-20.375788459657855,0.12380249354213645,416,0.0016,10,92,92406,10542347994402,23605,116208.33519124404,330.3906068431174,115877.94458440092,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,211,-20.410454451510347,0.08913650168964438,416,0.0016,10,211,137926,36535418822330,23611,269816.2200866454,330.3906068431174,269485.8294798023,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,330,-20.437998459476123,0.06159249372386455,416,0.0016,10,330,173418,66598907655840,46654,391176.753263576,330.3906068431174,390846.3626567329,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,450,-20.459077899368165,0.04051305383182679,416,0.0016,10,450,197524,91606021913448,46654,472393.8746215734,330.3906068431174,472063.4840147303,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,569,-20.477124851502463,0.022466101697528273,416,0.0016,10,569,220156,116145629252040,46657,537368.8036344405,330.3906068431174,537038.4130275974,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,689,-20.487636627530648,0.011954325669343287,416,0.0016,10,689,243100,139142701640800,46660,583009.4279967039,330.3906068431174,582679.0373898607,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,808,-20.49523511161524,0.004355841584750663,416,0.0016,10,808,265634,159784955800588,46659,612706.2777187868,330.3906068431174,612375.8871119437,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,928,-20.49959095319999,0.0,416,0.0016,10,928,288480,176560354428000,46659,623415.4887540976,330.3906068431174,623085.0981472544,supercell_cmplx_scf
LiCl,cc-pvdz,9,kpoint,kpoint,11,-20.3458534012743,0.1200720224081521,52,0.0016,10,11,38268,5785903472400,6381,154005.24867183715,379.14726696304746,153626.1014048741,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,26,-20.3950935312982,0.0708318923842554,52,0.0016,10,26,55808,13079449565696,12145,238722.3681717325,379.14726696304746,238343.22090476943,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,41,-20.44778251500427,0.0181429086781825,52,0.0016,10,41,70502,19257346624208,12150,278224.33593551174,379.14726696304746,277845.1886685487,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,56,-20.48513795547069,0.0192125317882414,52,0.0016,10,56,83865,26490467573670,23670,321742.90410872863,379.14726696304746,321363.7568417656,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,71,-20.48037443230857,0.0144490086261157,52,0.0016,10,71,91707,31714409302884,23673,352252.63043300784,379.14726696304746,351873.4831660448,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,86,-20.47947642374329,0.0135510000608363,52,0.0016,10,86,99514,35617969477548,23671,364573.4849513254,379.14726696304746,364194.3376843624,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,101,-20.46601297282949,8.754914703246186e-05,52,0.0016,10,101,106752,40034015584512,23672,381991.0948117325,379.14726696304746,381611.94754476944,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,116,-20.465925423682453,0.0,52,0.0016,10,116,114201,43849036219680,23674,391102.1919529064,379.14726696304746,390723.0446859434,kpoint
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,104,-20.32947723522558,0.13644817340448867,468,0.0016,10,104,108177,32516813981283,23661,306177.4196328024,405.87764871158606,305771.5419840908,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,238,-20.363456204757128,0.10246920387293636,468,0.0016,10,238,167702,97295811215892,46706,590957.1703458101,405.87764871158606,590551.2926970986,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,372,-20.393303706012492,0.07262170261757382,468,0.0016,10,372,201839,165620526637434,46708,835813.1133174702,405.87764871158606,835407.2356687586,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,506,-20.4210144230724,0.044910985557666865,468,0.0016,10,506,234192,233063801117280,46709,1013684.661458714,405.87764871158606,1013278.7838100024,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,641,-20.440367812898742,0.025557595731325156,468,0.0016,10,641,266777,294222229167188,46714,1123381.3321621013,405.87764871158606,1122975.4545133896,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,775,-20.453637916663315,0.012287491966750011,468,0.0016,10,775,298905,355633134081405,46714,1211906.5779036293,405.87764871158606,1211500.7002549176,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,909,-20.461105667142803,0.004819741487264333,468,0.0016,10,909,326026,407540313213090,92792,1273263.954599589,405.87764871158606,1272858.0769508777,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1044,-20.465925408630067,0.0,468,0.0016,10,1044,344142,442999870259184,92794,1311191.201316581,405.87764871158606,1310785.3236678694,supercell_cmplx_scf
LiCl,cc-pvdz,12,kpoint,kpoint,11,-20.382367460025183,0.1205837128708253,52,0.0016,10,11,50362,13691717456118,12303,276920.47330180294,532.4504665709875,276388.022835232,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,26,-20.428088457119653,0.074862715776355,52,0.0016,10,26,76158,32318026338366,12306,432244.42926294135,532.4504665709875,431711.9787963704,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,41,-20.479626975786385,0.0233241971096234,52,0.0016,10,41,93719,47745491216581,23825,518925.27645496256,532.4504665709875,518392.8259883916,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,56,-20.521779989165083,0.0188288162690746,52,0.0016,10,56,106830,63618157457820,23831,606579.8275125506,532.4504665709875,606047.3770459796,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,71,-20.51671015699489,0.0137589840988781,52,0.0016,10,71,119807,78562034314855,23830,667929.5116418386,532.4504665709875,667397.0611752676,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,86,-20.516238939753546,0.0132877668575375,52,0.0016,10,86,132741,90508600909377,23834,694520.1840353837,532.4504665709875,693987.7335688127,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,101,-20.50305155843405,0.0001003855380439,52,0.0016,10,101,145490,104318273746400,23833,730343.8110567768,532.4504665709875,729811.3605902058,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,116,-20.502951172896008,0.0,52,0.0016,10,116,158411,116482256456687,23833,748987.4568404717,532.4504665709875,748455.0063739007,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,11,-20.383160257821054,0.121996026316772,52,0.0016,10,11,75998,58732163716070,12621,787179.8034463758,805.7748594754542,786374.0285869003,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,26,-20.430129609777403,0.0750266743604228,52,0.0016,10,26,111001,133611518304528,24145,1226075.2146964015,805.7748594754542,1225269.439836926,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,41,-20.48355552923558,0.021600754902245,52,0.0016,10,41,140166,201405619675962,24148,1463622.2734235085,805.7748594754542,1462816.4985640328,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,56,-20.52424882584382,0.0190925417059943,52,0.0016,10,56,167147,275534438426807,47187,1679103.2695753402,805.7748594754542,1678297.4947158648,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,71,-20.519045989884333,0.0138897057465072,52,0.0016,10,71,182889,330449578953039,47190,1840423.3004394488,805.7748594754542,1839617.525579973,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,86,-20.51809265913613,0.0129363749983042,52,0.0016,10,86,198276,371832110415636,47190,1910191.2363238733,805.7748594754542,1909385.461464398,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,101,-20.505247616036897,9.133189907117868e-05,52,0.0016,10,101,212830,418995124476130,47191,2005285.5760513644,805.7748594754542,2004479.801191889,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,116,-20.505156284137826,0.0,52,0.0016,10,116,227502,459516925323720,47195,2057388.9311482364,805.7748594754542,2056583.156288761,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,11,-20.38280859411689,0.1226691069132215,52,0.0016,10,11,111297,228795330720423,24613,2093937.933303339,1194.7734685346477,2092743.159834804,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,26,-20.430282576146105,0.0751951248840114,52,0.0016,10,26,172265,549430095723720,47658,3248744.0858745337,1194.7734685346477,3247549.312406,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,41,-20.48470681088306,0.0207708901470553,52,0.0016,10,41,207029,775811311082402,47658,3817025.2100686105,1194.7734685346477,3815830.436600076,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,56,-20.524770898282952,0.0192931972528356,52,0.0016,10,56,239746,1002538575505090,47658,4259413.743903963,1194.7734685346477,4258218.970435428,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,71,-20.51949063880127,0.0140129377711524,52,0.0016,10,71,272011,1223686184155674,47666,4582301.862542774,1194.7734685346477,4581107.089074239,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,86,-20.51834025845996,0.0128625574298411,52,0.0016,10,86,305097,1415072298589989,47668,4724336.2181472285,1194.7734685346477,4723141.444678694,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,101,-20.50557326038862,9.55593585025838e-05,52,0.0016,10,101,332355,1601404437843030,93747,4907936.290036551,1194.7734685346477,4906741.516568016,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,116,-20.50547770103012,0.0,52,0.0016,10,116,350172,1721824681473540,93747,5008499.305261217,1194.7734685346477,5007304.531792683,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,14,-20.285645189039062,0.1363841084179071,98,0.0016,10,14,8819,10483506879,2585,1210.8406679764655,287.8299320696326,923.0107359068328,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,32,-20.361422382405667,0.0606069150513057,98,0.0016,10,32,12255,25035862050,2587,2080.8901235635594,287.8299320696326,1793.0601914939266,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,50,-20.4178771440372,0.0041521534197705,98,0.0016,10,50,15335,38926133975,2589,2585.5768743539466,287.8299320696326,2297.7469422843137,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,68,-20.429976816088875,0.0079475186319015,98,0.0016,10,68,17985,51415787775,4962,2911.964520163435,287.8299320696326,2624.134588093802,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,86,-20.446016369694664,0.0239870722376913,98,0.0016,10,86,19710,59720846670,4967,3086.3089858029207,287.8299320696326,2798.479053733288,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,104,-20.42545061039161,0.0034213129346376,98,0.0016,10,104,21426,70510052064,4967,3352.0455562254374,287.8299320696326,3064.215624155805,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,122,-20.423555942199734,0.0015266447427606,98,0.0016,10,122,22988,78602201748,4959,3482.839982567644,287.8299320696326,3195.0100504980105,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,141,-20.422029297456973,0.0,98,0.0016,10,141,24701,86903749828,4969,3583.636651095998,287.8299320696326,3295.806719026365,kpoint
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,14,-20.28564554201959,0.136383887139452,98,0.0016,10,14,8819,9241747584,2583,1067.418709405811,276.68466098890224,790.7340484169084,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,32,-20.36142251370501,0.0606069154540307,98,0.0016,10,32,12255,21781730625,2587,1810.419144136244,276.68466098890224,1533.7344831473415,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,50,-20.417877205528704,0.0041522236303386,98,0.0016,10,50,15335,33751276885,2589,2241.8495959355105,276.68466098890224,1965.164934946608,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,68,-20.429976862889543,0.0079474337305001,98,0.0016,10,68,17985,44747579250,4962,2534.3060600945223,276.68466098890224,2257.62139910562,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,86,-20.446016378712272,0.0239869495532296,98,0.0016,10,86,19710,52145465850,4967,2694.821073288808,276.68466098890224,2418.1364122999057,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,104,-20.42545072251291,0.0034212933538668,98,0.0016,10,104,21426,61685239740,4967,2932.5144824590584,276.68466098890224,2655.8298214701563,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,122,-20.42355606612611,0.0015266369670676,98,0.0016,10,122,22988,68809336736,4959,3048.9210629261925,276.68466098890224,2772.2364019372903,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,141,-20.422029429159043,0.0,98,0.0016,10,141,24701,76155949512,4969,3140.431453907869,276.68466098890224,2863.746792918967,supercell_cmplx_scf
LiCl,cc-pvtz,2,kpoint,kpoint,14,-20.33007306849152,0.150388266048111,98,0.0016,10,14,17887,164958582507,3083,9393.716978540297,572.8301830008267,8820.88679553947,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,32,-20.41095889034472,0.0695024441949136,98,0.0016,10,32,25662,459709247634,5842,18247.05733319098,572.8301830008267,17674.227150190152,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,50,-20.47509250921844,0.005368825321188,98,0.0016,10,50,31838,725659942042,5843,23216.00424292712,572.8301830008267,22643.17405992629,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,68,-20.486189271498255,0.0057279369586282,98,0.0016,10,68,37964,985531165536,5846,26442.25571463351,572.8301830008267,25869.42553163268,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,86,-20.50264139411523,0.0221800595756,98,0.0016,10,86,42140,1169253776040,11348,28262.74536436295,572.8301830008267,27689.91518136212,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,104,-20.483827542496805,0.0033662079571747,98,0.0016,10,104,45513,1379990433861,11348,30884.510207944284,572.8301830008267,30311.680024943456,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,122,-20.481968268646146,0.0015069341065121,98,0.0016,10,122,48696,1537090262616,11348,32151.866300518628,572.8301830008267,31579.0361175178,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,141,-20.48046133453963,0.0,98,0.0016,10,141,51979,1693022615099,11351,33176.83412863167,572.8301830008267,32604.003945630848,kpoint
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,28,-20.31668070216541,0.16378054561350905,196,0.0016,10,28,23907,434729836749,5580,18522.280348107422,588.3204977448391,17933.959850362586,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,64,-20.407866048735013,0.0725951990439064,196,0.0016,10,64,36131,1476257307308,5588,41618.0930604838,588.3204977448391,41029.77256273896,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,100,-20.41620299475073,0.0642582530281892,196,0.0016,10,100,43743,2280773055414,10836,53109.67076254456,588.3204977448391,52521.35026479972,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,136,-20.415774942973336,0.06468630480558345,196,0.0016,10,136,49998,2863165318806,10839,58330.25739182406,588.3204977448391,57741.93689407922,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,173,-20.45353488865509,0.0269263591238271,196,0.0016,10,173,56352,3972871506720,10840,71811.71268819802,588.3204977448391,71223.39219045319,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,209,-20.48358656304004,0.00312531526111925,196,0.0016,10,209,62484,4856395756836,10840,79167.21136395275,588.3204977448391,78578.89086620792,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,245,-20.482035815389608,0.00157456761068885,196,0.0016,10,245,68619,5623173961011,10841,83471.31167475763,588.3204977448391,82882.9911770128,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,282,-20.48046124777892,0.0,196,0.0016,10,282,74624,6290267772800,21338,85859.96593260023,588.3204977448391,85271.6454348554,supercell_cmplx_scf
LiCl,cc-pvtz,4,kpoint,kpoint,14,-20.39449545356192,0.151252252819166,98,0.0016,10,14,35097,1494729777798,6041,43380.32399787873,1136.2577109112258,42244.06628696751,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,32,-20.46657556713956,0.0791721392415212,98,0.0016,10,32,50804,3987223405880,11552,79941.5872759959,1136.2577109112258,78805.32956508467,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,50,-20.5428782905261,0.0028694158549811,98,0.0016,10,50,63080,6265102698320,11552,101166.47404812544,1136.2577109112258,100030.2163372142,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,68,-20.55244287257585,0.0066951661947669,98,0.0016,10,68,75290,8450091686220,11555,114320.52969165953,1136.2577109112258,113184.27198074828,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,86,-20.567170203872035,0.0214224974909527,98,0.0016,10,86,83697,10078282690482,22562,122652.59737453709,1136.2577109112258,121516.33966362584,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,104,-20.54909570586292,0.0033479994818357,98,0.0016,10,104,90437,11795882944102,22562,132856.99027249962,1136.2577109112258,131720.7325615884,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,122,-20.54719377538172,0.0014460690006394,98,0.0016,10,122,96764,13111489487296,22564,138018.82352439468,1136.2577109112258,136882.56581348347,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,141,-20.54574770638108,0.0,98,0.0016,10,141,103284,14442852925620,22569,142436.08994044707,1136.2577109112258,141299.83222953585,kpoint
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,56,-20.416019807859914,0.1297279658899093,392,0.0016,10,56,68377,8006649943820,12051,119272.6593628258,1136.931754582159,118135.72760824364,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,128,-20.423771165552523,0.1219766081973006,392,0.0016,10,128,100739,16866516498147,23585,170540.63029740428,1136.931754582159,169403.69854282212,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,201,-20.479260926925157,0.06648684682466666,392,0.0016,10,201,125651,38496610981025,23589,312073.3295159948,1136.931754582159,310936.3977614126,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,273,-20.483033775714105,0.06271399803571852,392,0.0016,10,273,150078,53933564177316,23588,366051.501548246,1136.931754582159,364914.5697936639,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,346,-20.525907018125462,0.0198407556243616,392,0.0016,10,346,168758,77403174253614,46629,467191.0412484161,1136.931754582159,466054.109493834,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,418,-20.52718805998675,0.018559713763075074,392,0.0016,10,418,182373,89474519055750,46629,499734.04296708055,1136.931754582159,498597.1112124984,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,491,-20.547914085026683,0.002166311276859275,392,0.0016,10,491,194843,100851840195909,46622,527228.7988025113,1136.931754582159,526091.8670479291,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,564,-20.545747773749824,0.0,392,0.0016,10,564,207409,110042635719306,46634,540422.5858701622,1136.931754582159,539285.65411558,supercell_cmplx_scf
LiCl,cc-pvtz,6,kpoint,kpoint,14,-20.39424736273922,0.1518996631016378,98,0.0016,10,14,51746,22773171911260,11752,448277.4016339879,2179.11259202531,446098.2890419626,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,32,-20.468647373066027,0.0774996527748292,98,0.0016,10,32,79222,60687046274712,11757,780279.6916252648,2179.11259202531,778100.5790332395,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,50,-20.54289567716824,0.0032513486726166,98,0.0016,10,50,94663,97195282486837,22768,1045839.4693571808,2179.11259202531,1043660.3567651556,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,68,-20.5538889863568,0.0077419605159398,98,0.0016,10,68,108411,130378331120634,22770,1224988.9538144837,2179.11259202531,1222809.8412224583,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,86,-20.56651504458027,0.0203680187394148,98,0.0016,10,86,122271,160393923142503,22773,1336178.7212639567,2179.11259202531,1333999.6086719315,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,104,-20.54943414883824,0.0032871229973814,98,0.0016,10,104,135896,195263548031568,22773,1463573.7385200076,2179.11259202531,1461394.6259279824,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,122,-20.547587121522607,0.001440095681751,98,0.0016,10,122,149669,224845873973929,22773,1530217.5232607713,2179.11259202531,1528038.410668746,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,141,-20.546147025840856,0.0,98,0.0016,10,141,160350,249896058446250,44788,1587415.2475818517,2179.11259202531,1585236.1349898265,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,14,-20.42456130361444,0.152107168074334,98,0.0016,10,14,69538,15807208765432,11949,231543.76853078484,2357.083874586947,229186.6846561979,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,32,-20.49268195702457,0.083986514664204,98,0.0016,10,32,101061,37677617401428,22964,379751.8912454487,2357.083874586947,377394.8073708617,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,50,-20.575073323885192,0.0015951478035773,98,0.0016,10,50,125531,59017909074852,22964,478886.8765216557,2357.083874586947,476529.7926470688,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,68,-20.58369552502804,0.0070270533392715,98,0.0016,10,68,149965,77901289340205,22967,529120.8063513875,2357.083874586947,526763.7224768006,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,86,-20.59770179509525,0.0210333234064847,98,0.0016,10,86,166719,91583757106107,44984,559542.9966464699,2357.083874586947,557185.912771883,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,104,-20.57995441907209,0.0032859473833255,98,0.0016,10,104,180250,105328388851000,44984,595210.0735511864,2357.083874586947,592852.9896765994,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,122,-20.57809403559575,0.0014255639069808,98,0.0016,10,122,192903,116163228818301,44984,613380.2639979951,2357.083874586947,611023.1801234081,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,141,-20.57666847168877,0.0,98,0.0016,10,141,205851,126959954015007,44987,628223.0698065822,2357.083874586947,625865.9859319952,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,31,-23.460457737245594,0.2363229134517439,104,0.0016,10,31,12782,72050306174,2601,5741.654709518031,127.82814698829765,5613.826562529734,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,70,-23.629533054635004,0.0672475960623337,104,0.0016,10,70,19063,175879679679,4977,9397.762888063968,127.82814698829765,9269.93474107567,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,110,-23.64310130643109,0.0536793442662428,104,0.0016,10,110,23166,238528580004,4977,10487.9217245771,127.82814698829765,10360.093577588805,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,150,-23.643847958772,0.0529326919253421,104,0.0016,10,150,27022,291421055870,4980,10985.087689305888,127.82814698829765,10857.259542317592,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,190,-23.68114515244037,0.0156354982569659,104,0.0016,10,190,30828,364560891576,4980,12045.499439448722,127.82814698829765,11917.671292460424,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,230,-23.70208598185126,0.0053053311539201,104,0.0016,10,230,34394,428592198106,9715,12692.923632811566,127.82814698829765,12565.095485823267,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,270,-23.700025304407472,0.0032446537101336,104,0.0016,10,270,36496,467080698464,9718,13036.07185578284,127.82814698829765,12908.243708794544,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,310,-23.696780650697317,2.4868995751603507e-14,104,0.0016,10,310,38671,500792311654,9718,13190.8362038423,127.82814698829765,13063.008056854003,kpoint
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,31,-23.46045751989667,0.2363232517915854,104,0.0016,10,31,12782,55801060854,2601,4446.759674982021,124.11287305572964,4322.646801926292,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,70,-23.6295329883472,0.0672477833410596,104,0.0016,10,70,19063,137187737335,4975,7330.340208893791,124.11287305572964,7206.227335838062,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,110,-23.643101317703216,0.0536794539850404,104,0.0016,10,110,23166,186349759596,4975,8193.658644732632,124.11287305572964,8069.545771676902,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,150,-23.64384797326741,0.0529327984208478,104,0.0016,10,150,27022,227635003364,4980,8580.67808991386,124.11287305572964,8456.56521685813,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,190,-23.681145272474296,0.0156354992139604,104,0.0016,10,190,30828,284887405320,4980,9412.99881536898,124.11287305572964,9288.88594231325,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,230,-23.702086117433943,0.0053053457456861,104,0.0016,10,230,34394,335036046886,9715,9922.22177791038,124.11287305572964,9798.10890485465,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,270,-23.70002542834401,0.0032446566557489,104,0.0016,10,270,36496,365441272752,9718,10199.347783022313,124.11287305572964,10075.23490996658,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,310,-23.69678077168828,2.4868995751603507e-14,104,0.0016,10,310,38671,391844039302,9718,10321.145807785795,124.11287305572964,10197.032934730065,supercell_cmplx_scf
AlN,cc-pvdz,2,kpoint,kpoint,31,-23.4170822859965,0.2424264365186985,104,0.0016,10,31,26602,998509528260,5847,38232.96899204019,256.00166870910914,37976.96732333108,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,70,-23.585625098228068,0.0738836242871308,104,0.0016,10,70,40683,2126303992476,11362,53236.86621776177,256.00166870910914,52980.86454905266,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,110,-23.599392861399934,0.0601158611152605,104,0.0016,10,110,48877,2773207175730,11360,57793.350647573534,256.00166870910914,57537.34897886442,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,150,-23.6032659110498,0.056242811465399,104,0.0016,10,150,56562,3340256579484,11364,60152.70647170786,256.00166870910914,59896.70480299875,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,190,-23.63989497316293,0.019613749352267,104,0.0016,10,190,64186,4058918528520,11365,64412.49517230154,256.00166870910914,64156.49350359243,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,230,-23.6649883707286,0.0054796482133987,104,0.0016,10,230,71845,4726080488900,11365,67004.60786651257,256.00166870910914,66748.60619780346,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,270,-23.66273933881097,0.0032306162957702,104,0.0016,10,270,78637,5269884112025,22374,68261.24937885486,256.00166870910914,68005.24771014575,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,310,-23.659508722515145,5.329070518200752e-14,104,0.0016,10,310,82942,5608444066714,22378,68876.01153154283,256.00166870910914,68620.00986283371,kpoint
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,62,-23.431309198114477,0.2281996650128626,208,0.0016,10,62,37960,1902823501280,10844,51059.01144216507,249.24694103902013,50809.76450112605,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,141,-23.461226835943766,0.1982820271835699,208,0.0016,10,141,53821,3149735543567,10850,59610.45431077222,249.24694103902013,59361.2073697332,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,221,-23.565891568554097,0.09361729457323875,208,0.0016,10,221,69053,5463385662690,10852,80589.67629938532,249.24694103902013,80340.4293583463,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,301,-23.57209636013978,0.08741250298755784,208,0.0016,10,301,79928,6765026791280,21350,86212.58713772992,249.24694103902013,85963.3401966909,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,380,-23.63982301945219,0.0196858436751448,208,0.0016,10,380,88256,8480356737216,21350,97874.59630658448,249.24694103902013,97625.34936554548,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,460,-23.63958625167899,0.01992261144834725,208,0.0016,10,460,95955,9550942144290,21350,101386.167761727,249.24694103902013,101136.92082068796,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,540,-23.662277551082205,0.0027686879548696,208,0.0016,10,540,103563,10748939748219,21353,105720.96250912517,249.24694103902013,105471.71556808616,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,620,-23.65950886312752,1.8474111129762605e-13,208,0.0016,10,620,111238,11716612108074,21354,107287.46482022486,249.24694103902013,107038.21787918585,supercell_cmplx_scf
AlN,cc-pvdz,4,kpoint,kpoint,31,-23.664677455001307,0.2410795193403565,104,0.0016,10,31,52816,7277424792976,11575,140349.9692649578,544.7392349241433,139805.23003003365,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,70,-23.83579704069778,0.0699599336438829,104,0.0016,10,70,80978,15415033056434,22590,193899.87010561893,544.7392349241433,193355.1308706948,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,110,-23.84807705218977,0.0576799221518946,104,0.0016,10,110,97360,20023892559360,22588,209492.2910685005,544.7392349241433,208947.55183357635,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,150,-23.85252140678644,0.0532355675552231,104,0.0016,10,150,112622,24077654468500,22591,217766.4881293657,544.7392349241433,217221.74889444155,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,190,-23.88859629526517,0.0171606790764897,104,0.0016,10,190,127897,29262432898699,22593,233050.5743877459,544.7392349241433,232505.83515282176,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,230,-23.91203471305848,0.0062777387168182,104,0.0016,10,230,143141,34070707674564,22593,242447.22148867772,544.7392349241433,241902.48225375364,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,270,-23.90883790968648,0.003080935344812,104,0.0016,10,270,156794,38052740702108,44611,247204.63378829416,544.7392349241433,246659.89455337,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,310,-23.905756974341653,1.0658141036401504e-14,104,0.0016,10,310,165265,40472337663965,44610,249446.55305559767,544.7392349241433,248901.8138206736,kpoint
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,124,-23.63556727450702,0.27018977258908095,416,0.0016,10,124,104767,37014936993905,23609,359875.7733623824,549.2596526099533,359326.51370977244,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,283,-23.73604235473983,0.16971469235627268,416,0.0016,10,283,163432,93045821091568,46656,579909.0446008705,549.2596526099533,579359.7849482605,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,442,-23.81634918409961,0.0894078629964916,416,0.0016,10,442,195935,143024385192615,46656,743529.4478829296,549.2596526099533,742980.1882303196,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,602,-23.86918194520415,0.036575101891951775,416,0.0016,10,602,226406,186590824967480,46659,839464.738097942,549.2596526099533,838915.478445332,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,761,-23.88663789173919,0.0191191553569112,416,0.0016,10,761,256715,223607050990055,46660,887226.1909940117,549.2596526099533,886676.9313414018,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,921,-23.897134302450755,0.00862274464534705,416,0.0016,10,921,287160,259859655151680,46660,921753.973197396,549.2596526099533,921204.7135447862,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1080,-23.90363220877618,0.0021248383199257,416,0.0016,10,1080,317435,296145134510125,46663,950276.2988486463,549.2596526099533,949727.0391960364,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1240,-23.905757047096095,7.105427357601003e-15,416,0.0016,10,1240,335266,318779102677848,92741,968501.8089629172,549.2596526099533,967952.5493103073,supercell_cmplx_scf
AlN,cc-pvdz,6,kpoint,kpoint,31,-23.64806307917079,0.2419872085337857,104,0.0016,10,31,82120,92701152720440,22803,1149837.0521998885,818.6480881227513,1149018.4041117656,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,70,-23.818276447938384,0.0717738397661911,104,0.0016,10,70,116787,178416952730280,22806,1556115.1127060698,818.6480881227513,1555296.4646179471,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,110,-23.831674883399323,0.0583754043052522,104,0.0016,10,110,151183,249744907277178,22809,1682649.991207549,818.6480881227513,1681831.3431194264,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,150,-23.83615697679658,0.0538933109079948,104,0.0016,10,150,172442,295827926256346,44824,1747415.6594195906,818.6480881227513,1746597.011331468,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,190,-23.87277810034315,0.0172721873614243,104,0.0016,10,190,190643,350719689070397,44827,1873869.702474046,818.6480881227513,1873051.0543859235,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,230,-23.89636241347912,0.0063121257745457,104,0.0016,10,230,207835,398317774378680,44827,1952140.6562623284,818.6480881227513,1951322.0081742057,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,270,-23.8931758482392,0.0031255605346203,104,0.0016,10,270,224996,440333519084380,44827,1993457.836505115,818.6480881227513,1992639.1884169923,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,310,-23.890050287704607,3.1974423109204515e-14,104,0.0016,10,310,242264,478650748281464,44827,2012472.5450420785,818.6480881227513,2011653.8969539555,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,31,-23.78699657931097,0.2345832689641191,104,0.0016,10,31,105082,115464380697792,23012,1119231.1938747913,1180.9166578104823,1118050.2772169807,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,70,-23.95430452538476,0.0672753228903282,104,0.0016,10,70,161253,246819998762046,45033,1559095.2489926056,1180.9166578104823,1557914.332334795,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,110,-23.96611899236544,0.0554608559096507,104,0.0016,10,110,194012,322886220018180,45028,1695200.3118998855,1180.9166578104823,1694019.395242075,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,150,-23.9701381254182,0.0514417228568859,104,0.0016,10,150,224534,390191684490406,45037,1770092.6631812272,1180.9166578104823,1768911.7465234166,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,190,-24.006564723680064,0.015015124595024,104,0.0016,10,190,254982,477059887842174,45029,1905739.273479089,1180.9166578104823,1904558.356821278,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,230,-24.02828350658384,0.0067036583087514,104,0.0016,10,230,285490,557608184264730,45036,1989474.350959571,1180.9166578104823,1988293.4343017605,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,270,-24.024622655460487,0.0030428071853982,104,0.0016,10,270,312788,624652870339540,89070,2034177.106288392,1180.9166578104823,2032996.189630581,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,310,-24.02157984827509,0.0,104,0.0016,10,310,329751,665673659945622,89072,2056247.3568822327,1180.9166578104823,2055066.4402244224,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,31,-23.843820304434573,0.2258874352516002,104,0.0016,10,31,124565,572774982926825,26198,4683689.693838716,1491.4327561978423,4682198.261082518,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,70,-24.0036114689588,0.0660962707273746,104,0.0016,10,70,190229,1191110329282328,51287,6377865.723090797,1491.4327561978423,6376374.290334599,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,110,-24.015391515478576,0.0543162242075965,104,0.0016,10,110,229292,1558601011562196,51287,6923826.185864396,1491.4327561978423,6922334.753108199,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,150,-24.019074126689315,0.050633612996858,104,0.0016,10,150,268235,1901091333100685,51291,7219176.210052052,1491.4327561978423,7217684.777295855,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,190,-24.05468329635113,0.0150244433350472,104,0.0016,10,190,306679,2344541656917246,51290,7787068.959437513,1491.4327561978423,7785577.526681315,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,230,-24.076405418576613,0.0066976788904398,104,0.0016,10,230,345547,2760008660147401,51294,8135859.190700787,1491.4327561978423,8134367.757944589,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,270,-24.072674231562544,0.0029664918763714,104,0.0016,10,270,368261,3010899684083985,101468,8327998.984615953,1491.4327561978423,8326507.551859755,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,310,-24.06970773968629,1.1723955140041653e-13,104,0.0016,10,310,390258,3225707729555454,101469,8419248.067958632,1491.4327561978423,8417756.635202434,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,39,-23.597736152911104,0.2684156665349704,220,0.0016,10,39,31260,2285424414360,5609,74469.42320825024,1200.0309132377924,73269.39229501245,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,90,-23.76381983697571,0.1023319824703641,220,0.0016,10,90,46300,5074964714700,10862,111648.30604696386,1200.0309132377924,110448.27513372609,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,141,-23.803368880508973,0.0627829389371008,220,0.0016,10,141,57273,7283370698007,10864,129533.6451441317,1200.0309132377924,128333.61423089392,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,192,-23.801658185469407,0.0644936339766673,220,0.0016,10,192,68090,9282004355690,10867,138854.04593501636,1200.0309132377924,137654.01502177856,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,243,-23.840705799346537,0.0254460200995367,220,0.0016,10,243,76970,11734434718380,21362,155289.03479724147,1200.0309132377924,154089.00388400367,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,294,-23.864526528419987,0.0016252910260874,220,0.0016,10,294,82980,13466101859100,21365,165298.36894801675,1200.0309132377924,164098.33803477895,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,345,-23.868932616655147,0.0027807972090734,220,0.0016,10,345,89124,15336107484432,21365,175275.2427881983,1200.0309132377924,174075.21187496049,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,396,-23.8661518194461,2.4868995751603507e-14,220,0.0016,10,396,94551,16746616981341,21365,180410.19037700945,1200.0309132377924,179210.15946377165,kpoint
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,39,-23.37987066639348,0.2784491631716861,220,0.0016,10,39,31260,1737923582640,5607,56629.37929569807,1198.3023713367372,55431.07692436133,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,90,-23.56131866260088,0.0970011669642865,220,0.0016,10,90,46300,3874654438300,10862,85241.6974154005,1198.3023713367372,84043.39504406376,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,141,-23.597034882915185,0.0612849466499803,220,0.0016,10,141,57273,5543871018351,10864,98596.90656543084,1198.3023713367372,97398.6041940941,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,192,-23.596856486914408,0.0614633426507573,220,0.0016,10,192,68090,7056365522800,10865,105559.6245899803,1198.3023713367372,104361.32221864356,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,243,-23.63209018558056,0.0262296439846032,220,0.0016,10,243,76970,8901497372400,21360,117799.02220023102,1198.3023713367372,116600.71982889427,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,294,-23.654475058486,0.0038447710791693,220,0.0016,10,294,82980,10226736170280,21363,125534.68113945,1198.3023713367372,124336.37876811328,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,345,-23.659924449520908,0.0016046199557422,220,0.0016,10,345,89124,11685738529248,21363,133555.44461076445,1198.3023713367372,132357.14223942772,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,396,-23.6583198295654,2.3447910280083306e-13,220,0.0016,10,396,94551,12775309517091,21365,137627.55910129345,1198.3023713367372,136429.25672995672,supercell_cmplx_scf
AlN,cc-pvtz,2,kpoint,kpoint,39,-23.54365204100025,0.2812823360041463,220,0.0016,10,39,64876,24970930956944,12626,392058.4099634149,2133.423547898199,389924.9864155167,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,90,-23.71949161571694,0.1054427612874562,220,0.0016,10,90,98107,52934106884094,24658,549586.0482210587,2133.423547898199,547452.6246731605,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,141,-23.76104513470612,0.0638892422982806,220,0.0016,10,141,119987,73290470258817,24664,622176.2352397571,2133.423547898199,620042.8116918589,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,192,-23.75984246616517,0.0650919108392251,220,0.0016,10,192,141669,91568211915807,24664,658369.9656129766,2133.423547898199,656236.5420650784,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,243,-23.799135257522465,0.0257991194819311,220,0.0016,10,243,163445,115764208248905,24658,721444.2423309849,2133.423547898199,719310.8187830867,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,294,-23.82232380379212,0.00261057321228,220,0.0016,10,294,177709,131923222628134,48731,756156.9249518355,2133.423547898199,754023.5014039373,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,345,-23.82768813400557,0.0027537570011695,220,0.0016,10,345,189917,146964311163306,48732,788221.2652408716,2133.423547898199,786087.8416929734,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,396,-23.82493437700461,2.0961010704922958e-13,220,0.0016,10,396,200692,158771995102172,48731,805830.9557428893,2133.423547898199,803697.5321949911,kpoint
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,79,-23.51946922702987,0.30546533467516923,440,0.0016,10,79,91077,39490393560114,23632,441654.6932176842,2018.0007800398216,439636.6924376444,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,180,-23.58403150337788,0.2409030583271594,440,0.0016,10,180,134614,74437652193856,23637,563251.7404878193,2018.0007800398216,561233.7397077795,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,282,-23.68929856726475,0.13563599444028895,440,0.0016,10,282,170739,130235588755713,46679,776957.117277135,2018.0007800398216,774939.1164970952,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,384,-23.727239063415325,0.09769549828971336,440,0.0016,10,384,193955,164029529437640,46681,861432.3249227604,2018.0007800398216,859414.3241427206,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,486,-23.793095451152944,0.0318391105520952,440,0.0016,10,486,215731,206994996885410,46681,977343.8787608948,2018.0007800398216,975325.877980855,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,588,-23.799688938901856,0.0252456228031832,440,0.0016,10,588,237622,240350848671780,46684,1030289.1311320588,2018.0007800398216,1028271.1303520192,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,690,-23.823973549570756,0.0009610121342831,440,0.0016,10,690,259547,278554170041871,46684,1093185.2326910084,2018.0007800398216,1091167.2319109684,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,792,-23.824934561705316,2.7355895326763857e-13,440,0.0016,10,792,281158,311610874141928,46686,1128917.6546673751,2018.0007800398216,1126899.6538873352,supercell_cmplx_scf
Al2atom,cc-pvdz,1,kpoint,kpoint,12,-4.4475054598370365,0.0212577864860818,52,0.0016,10,12,4290,862169880,1220,204.7081046864897,31.76599733675593,172.9421073497338,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,27,-4.462698644904351,0.0060646014187675,52,0.0016,10,27,5859,1779208389,1219,309.31604703682683,31.76599733675593,277.5500497000709,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,42,-4.467102212513185,0.0016610338099329,52,0.0016,10,42,7326,2686444200,1222,373.5170793992736,31.76599733675593,341.75108206251764,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,58,-4.468267904959747,0.0004953413633712,52,0.0016,10,58,8502,3439560618,2277,412.0795437533652,31.76599733675593,380.31354641660926,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,73,-4.468757618675902,5.62764721667719e-06,52,0.0016,10,73,9370,3978155310,2286,432.45599862129257,31.76599733675593,400.6900012845366,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,89,-4.468792240256638,2.899393351984969e-05,52,0.0016,10,89,10244,4471208924,2286,444.58549436659246,31.76599733675593,412.8194970298365,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,104,-4.468770124463338,6.878140220045736e-06,52,0.0016,10,104,10969,4894367800,2287,454.4955843483301,31.76599733675593,422.72958701157415,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,120,-4.468763246323118,0.0,52,0.0016,10,120,11738,5311902782,2285,460.9517367218877,31.76599733675593,429.1857393851317,kpoint
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,12,-4.447505436663696,0.0212578374689131,52,0.0016,10,12,4290,891912450,1220,211.7695660639312,31.77441607326966,179.99514999066156,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,27,-4.462698658505467,0.0060646156271424,52,0.0016,10,27,5859,1849615992,1219,321.5563645011656,31.77441607326966,289.78194842789594,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,42,-4.467102232643894,0.001661041488715,52,0.0016,10,42,7326,2797147386,1222,388.9093238877574,31.77441607326966,357.13490781448775,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,58,-4.468267931176731,0.0004953429558778,52,0.0016,10,58,8502,3581271954,2277,429.0580764395106,31.77441607326966,397.28366036624095,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,73,-4.468757649853363,5.624279245886044e-06,52,0.0016,10,73,9370,4142298970,2286,450.299088240573,31.77441607326966,418.5246721673034,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,89,-4.468792267921439,2.8993788829367872e-05,52,0.0016,10,89,10244,4657987776,2286,463.1569241278596,31.77441607326966,431.3825080545899,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,104,-4.468770152142547,6.878009937594243e-06,52,0.0016,10,104,10969,5099027402,2287,473.4997355249412,31.77441607326966,441.7253194516716,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,120,-4.468763274132609,0.0,52,0.0016,10,120,11738,5533680554,2285,480.1966997689056,31.77441607326966,448.422283695636,supercell_cmplx_scf
Al2atom,cc-pvdz,2,kpoint,kpoint,12,-4.355958972599852,0.0883312864181737,56,0.0016,10,12,9435,17042053665,2731,1839.840045713307,60.09698129458387,1779.7430644187232,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,27,-4.438548215100776,0.005742043917249,56,0.0016,10,27,13062,31806165930,2736,2480.2855182842727,60.09698129458387,2420.188536989689,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,42,-4.440575027181626,0.0037152318363995,56,0.0016,10,42,16437,45218696547,2741,2802.1768826430043,60.09698129458387,2742.0799013484207,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,58,-4.440570936409661,0.0037193226083642,56,0.0016,10,58,19240,56601694240,5234,2996.570228180746,60.09698129458387,2936.4732468861625,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,73,-4.44214485818761,0.0021454008304155,56,0.0016,10,73,21128,64860107720,5237,3126.93791785791,60.09698129458387,3066.8409365633265,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,89,-4.443413373746639,0.0008768852713867,56,0.0016,10,89,23033,72184731010,5237,3192.235368498134,60.09698129458387,3132.1383872035503,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,104,-4.444048253208627,0.0002420058093983,56,0.0016,10,104,24687,78377694759,5239,3233.882377971015,60.09698129458387,3173.7853966764314,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,120,-4.44429025901804,1.5099033134902132e-14,56,0.0016,10,120,26459,84635779168,5238,3258.2216050708744,60.09698129458387,3198.1246237762907,kpoint
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,24,-4.406965781198323,0.0373246447950537,104,0.0016,10,24,11452,25141858224,2599,2236.22808277934,59.985793967262325,2176.2422888120773,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,54,-4.422406994561717,0.02188343143166005,104,0.0016,10,54,17208,48107373120,2602,2847.61483727542,59.985793967262325,2787.6290433081576,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,85,-4.437661942700218,0.0066284832931593,104,0.0016,10,85,20705,73435168880,4973,3612.6755425809415,59.985793967262325,3552.689748613679,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,116,-4.439741555169249,0.0045488708241281,104,0.0016,10,116,23760,94699614240,4973,4059.773896728776,59.985793967262325,3999.7881027615135,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,147,-4.442306397311807,0.0019840286815702,104,0.0016,10,147,26723,117852705680,4978,4492.151105615858,59.985793967262325,4432.165311648596,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,178,-4.442737510347935,0.00155291564544235,104,0.0016,10,178,29736,136285886520,4978,4668.403854723771,59.985793967262325,4608.418060756509,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,209,-4.444025640551948,0.0002647854414288,104,0.0016,10,209,32780,153461110660,4978,4768.584448486643,59.985793967262325,4708.598654519381,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,240,-4.444290425993602,2.247091401841317e-13,104,0.0016,10,240,34959,165153412677,9713,4812.0326953373215,59.985793967262325,4752.04690137006,supercell_cmplx_scf
Al2atom,cc-pvdz,4,kpoint,kpoint,12,-4.31594941289238,0.0358953218105426,56,0.0016,10,12,18450,80719192800,2851,4456.361921100968,122.18372332699684,4334.178197773971,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,27,-4.344654988208389,0.0071897464945331,56,0.0016,10,27,25763,161444586627,5353,6383.033137200332,122.18372332699684,6260.849413873335,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,42,-4.351618174454292,0.0002265602486302,56,0.0016,10,42,32435,236614492660,5357,7430.662341962186,122.18372332699684,7308.478618635189,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,58,-4.351651065156862,0.0001936695460607,56,0.0016,10,58,38087,298966953460,10348,7995.515734288162,122.18372332699684,7873.332010961165,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,73,-4.3521130384303,0.0002683037273776,56,0.0016,10,73,41797,344739524353,10352,8401.29093977452,122.18372332699684,8279.107216447524,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,89,-4.35198449452486,0.0001397598219377,56,0.0016,10,89,45625,385184043750,10354,8599.347710201173,122.18372332699684,8477.163986874177,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,104,-4.351867395050056,2.266034713382936e-05,56,0.0016,10,104,48927,419299105884,10353,8729.21984089713,122.18372332699684,8607.036117570135,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,120,-4.351844734702915,7.105427357601002e-15,56,0.0016,10,120,52447,453063304606,10348,8799.1009582426,122.18372332699684,8676.917234915603,kpoint
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,48,-4.311544309209996,0.0403010181632677,208,0.0016,10,48,32784,374162578992,5593,11625.14787338818,121.76916116871524,11503.378712219466,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,109,-4.34323893600181,0.0086063913714538,208,0.0016,10,109,47712,1394530152960,10846,29771.477392150344,121.76916116871524,29649.70823098163,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,171,-4.350839736879633,0.001005590493630125,208,0.0016,10,171,59561,2420869948420,10850,41400.88056427882,121.76916116871524,41279.1114031101,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,233,-4.351845527408637,2.0003537315460562e-07,208,0.0016,10,233,71435,3203247980660,10851,45675.11137077803,121.76916116871524,45553.34220960931,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,294,-4.351818671540615,2.66558326487e-05,208,0.0016,10,294,79125,3744450969375,21348,48203.05129135281,121.76916116871524,48081.28213018409,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,356,-4.351778827822089,6.6499551174975e-05,208,0.0016,10,356,85763,4277856210162,21349,50807.32382176511,121.76916116871524,50685.55466059639,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,418,-4.351825934742494,1.9392630769665686e-05,208,0.0016,10,418,92021,4735535930870,21348,52418.2228866558,121.76916116871524,52296.45372548708,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,480,-4.351845327373295,3.108624468950438e-14,208,0.0016,10,480,97852,5068306965280,21348,52758.60552561792,121.76916116871524,52636.836364449206,supercell_cmplx_scf
Al2atom,cc-pvdz,6,kpoint,kpoint,12,-4.3752596768046965,0.0324443632462854,56,0.0016,10,12,26536,1294934403616,5475,49706.41128452152,180.8050156072357,49525.606268914285,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,27,-4.404081401558691,0.003622638492291,56,0.0016,10,27,39539,2589047367689,10469,66698.2461317139,180.8050156072357,66517.44111610665,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,42,-4.409145726558201,0.0014416865072188,56,0.0016,10,42,47588,3559637173788,10472,76191.82647248909,180.8050156072357,76011.02145688185,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,58,-4.407882895635423,0.0001788555844406,56,0.0016,10,58,55576,4427273526208,10475,81142.64677676032,180.8050156072357,80961.84176115307,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,73,-4.40810261410435,0.000398574053368,56,0.0016,10,73,63053,5312101313229,10474,85814.50393196009,180.8050156072357,85633.69891635285,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,89,-4.407866445928148,0.000162405877166,56,0.0016,10,89,71044,6141035260984,10479,88046.94450655406,180.8050156072357,87866.13949094682,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,104,-4.407727387743417,2.3347692435393697e-05,56,0.0016,10,104,75536,6640509728208,20461,89546.27775079569,180.8050156072357,89365.47273518845,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,120,-4.407704040050979,2.664535259100376e-15,56,0.0016,10,120,79983,7095038463873,20460,90356.03574637022,180.8050156072357,90175.23073076298,kpoint
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,72,-4.3466448650644285,0.061038648719369704,312,0.0016,10,72,60725,5028395382325,11980,84345.51599028008,182.61203003255645,84162.90396024752,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,164,-4.3883817005100285,0.019301813273769966,312,0.0016,10,164,91942,14302700711820,23504,158454.3653575012,182.61203003255645,158271.75332746864,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,257,-4.406355903031282,0.00132761075251685,312,0.0016,10,257,112207,23243415353687,23507,210998.85359241584,182.61203003255645,210816.24156238328,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,349,-4.407917106743531,0.00023359295973198333,312,0.0016,10,349,131957,30711907327374,23508,237068.8315037761,182.61203003255645,236886.2194737436,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,442,-4.407793658209027,0.0001101444252273,312,0.0016,10,442,151898,37334490384534,23507,250356.1573815104,182.61203003255645,250173.54535147783,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,534,-4.407672667230253,1.0846553545699559e-05,312,0.0016,10,534,166788,42490019731716,46549,259490.9620463409,182.61203003255645,259308.3500163083,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,627,-4.40767846683135,5.046952448258442e-06,312,0.0016,10,627,177938,46619130903806,46549,266867.4293718544,182.61203003255645,266684.81734182185,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,720,-4.407683513783778,2.131628207280301e-14,312,0.0016,10,720,188621,49933183319253,46550,269649.311359144,182.61203003255645,269466.69932911143,supercell_cmplx_scf
Al2atom,cc-pvdz,8,kpoint,kpoint,12,-4.066539361883559,0.0454048407462019,56,0.0016,10,12,36488,531643514608,5582,14841.252632257288,248.1327677827924,14593.119864474496,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,27,-4.104433891556316,0.0075103110734451,56,0.0016,10,27,51149,1096349455474,10578,21832.926383757884,248.1327677827924,21584.79361597509,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,42,-4.112737372011084,0.000793169381323,56,0.0016,10,42,64441,1660303805992,10584,26243.71987653807,248.1327677827924,25995.58710875528,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,58,-4.112593819251598,0.0006496166218363,56,0.0016,10,58,75772,2128679314296,20566,28615.51660537714,248.1327677827924,28367.383837594345,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,73,-4.112468949458981,0.0005247468292202,56,0.0016,10,73,83173,2475907670718,20570,30321.60474342401,248.1327677827924,30073.471975641216,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,89,-4.11210894323596,0.0001647406061984,56,0.0016,10,89,90784,2775743949920,20570,31143.69829187334,248.1327677827924,30895.565524090547,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,104,-4.111965777009255,2.157437949357188e-05,56,0.0016,10,104,97433,3029721615788,20570,31673.550105714385,248.1327677827924,31425.41733793159,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,120,-4.111944202629757,4.440892098500626e-15,56,0.0016,10,120,104517,3277763803503,20570,31944.112361114807,248.1327677827924,31695.979593332013,kpoint
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,96,-4.069627192207258,0.04266748689003207,416,0.0016,10,96,94088,17808104538328,23607,192789.58254671184,249.78104304607484,192539.80150366577,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,219,-4.1106820388127225,0.0016126402845673125,416,0.0016,10,219,140956,56619117982500,23612,409147.2511377309,249.78104304607484,408897.4700946848,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,342,-4.113465853826436,0.0011711747291460624,416,0.0016,10,342,175894,87657574514124,46655,507619.7716034716,249.78104304607484,507369.9905604255,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,466,-4.113056383237723,0.00076170414043285,416,0.0016,10,466,200569,114150970190540,46656,579716.8223941505,249.78104304607484,579467.0413511045,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,589,-4.1125256356552,0.0002309565579103875,416,0.0016,10,589,223884,136240300224072,46659,619844.3398679118,249.78104304607484,619594.5588248657,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,713,-4.112283978539709,1.0700557580456405e-05,416,0.0016,10,713,247578,158267843216304,46659,651149.54188549,249.78104304607484,650899.7608424439,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,836,-4.112277653647111,1.70254501785625e-05,416,0.0016,10,836,271028,176970388132344,46660,665099.3883084032,249.78104304607484,664849.6072653572,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,960,-4.112294679097295,5.329070518200751e-15,416,0.0016,10,960,294575,194364489591625,46659,672080.2626725206,249.78104304607484,671830.4816294746,supercell_cmplx_scf
Al2atom,cc-pvdz,9,kpoint,kpoint,12,-4.058632003029656,0.0185198222499636,52,0.0016,10,12,40240,6679732197040,6381,169083.48261279284,287.0068852325093,168796.47572756032,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,27,-4.0815935449598015,0.004441719680182,52,0.0016,10,27,56712,13101948383496,12143,235321.18405504603,287.0068852325093,235034.1771698135,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,42,-4.080960101516829,0.0038082762372093,52,0.0016,10,42,71377,19193957164481,12149,273909.02080717456,287.0068852325093,273622.01392194204,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,58,-4.078186913261093,0.0010350879814735,52,0.0016,10,58,85012,24522876149412,23671,293826.7120888733,287.0068852325093,293539.7052036408,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,73,-4.077851718334244,0.000699893054624,52,0.0016,10,73,93151,28593431430558,23670,312664.7058942231,287.0068852325093,312377.6990089906,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,89,-4.077316652459731,0.0001648271801117,52,0.0016,10,89,101128,32096037000960,23670,323280.9385690697,287.0068852325093,322993.9316838372,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,104,-4.077183798215181,3.197293556134184e-05,52,0.0016,10,104,108304,35010828119120,23671,329274.4186599276,287.0068852325093,328987.41177469504,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,120,-4.077151825279623,3.552713678800501e-15,52,0.0016,10,120,116026,37898380733142,23676,332709.6822124846,287.0068852325093,332422.6753272521,kpoint
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,108,-4.004557084322661,0.07259473749291266,468,0.0016,10,108,110097,39083853137355,23659,361594.6474188127,300.1313355799204,361294.5160832328,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,246,-4.057352708576631,0.019799113238942956,468,0.0016,10,246,169841,103197619744079,46705,618909.6405072858,300.1313355799204,618609.5091717059,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,385,-4.070977804270964,0.006174017544610578,468,0.0016,10,385,205057,153959647532756,46709,764772.7661730346,300.1313355799204,764472.6348374547,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,524,-4.07773754492733,0.0005857231117561111,468,0.0016,10,524,238496,205810127254432,46712,878993.6693860827,300.1313355799204,878693.5380505028,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,663,-4.077981933545144,0.0008301117295701444,468,0.0016,10,663,271906,252464014316306,46709,945759.6859847672,300.1313355799204,945459.5546491873,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,802,-4.077311068992919,0.00015924717734507778,468,0.0016,10,802,305532,297152524892268,46709,990655.892810232,300.1313355799204,990355.761474652,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,941,-4.077143022394782,8.799420791029257e-06,468,0.0016,10,941,330307,329871846291446,92789,1017249.7201913772,300.1313355799204,1016949.5888557972,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1080,-4.077151821815542,3.236916907351568e-14,468,0.0016,10,1080,348971,352632377559175,92794,1029278.6218918904,300.1313355799204,1028978.4905563104,supercell_cmplx_scf
Al2atom,cc-pvdz,12,kpoint,kpoint,12,-4.1612758292558985,0.0399437589542293,56,0.0016,10,12,55579,13918377577743,12351,255080.92862466475,381.9229228654129,254699.00570179927,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,27,-4.196643674089148,0.0045759141209797,56,0.0016,10,27,84676,31278635129128,23871,376259.5787488025,381.9229228654129,375877.65582593705,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,42,-4.203442909839285,0.0022233216291569,56,0.0016,10,42,100732,44584338481764,23876,450832.25005179,381.9229228654129,450450.32712892455,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,58,-4.20245166669409,0.0012320784839623,56,0.0016,10,58,116670,55898158161270,23877,488020.88226212416,381.9229228654129,487638.9593392587,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,73,-4.20184788600034,0.0006282977902118,56,0.0016,10,73,131624,67529596193112,23873,522587.6875460834,381.9229228654129,522205.7646232181,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,89,-4.201409482441291,0.0001898942311635,56,0.0016,10,89,147586,78183521450572,23881,539597.8001742369,381.9229228654129,539215.8772513715,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,104,-4.201242511381018,2.292317089036544e-05,56,0.0016,10,104,162471,87828385688466,23883,550629.0902931712,381.9229228654129,550247.1673703059,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,120,-4.201219588210122,5.3290705182007506e-15,56,0.0016,10,120,171515,93688999868520,46915,556399.3329162773,381.9229228654129,556017.409993412,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,12,-4.13231873750158,0.0332354098691265,56,0.0016,10,12,86797,82045270286366,24212,962828.5077545388,601.9877929974539,962226.5199615414,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,27,-4.163663682683213,0.0018904646874933,56,0.0016,10,27,121554,167518806255846,24217,1403765.0326409503,601.9877929974539,1403163.044847953,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,42,-4.168473506755468,0.0029193593847622,56,0.0016,10,42,155293,257693161339132,24221,1690250.6784996495,601.9877929974539,1689648.690706652,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,58,-4.166575035126716,0.0010208877560096,56,0.0016,10,58,179696,322821342326032,47262,1829885.579000841,601.9877929974539,1829283.591207844,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,73,-4.166108866276785,0.0005547189060788,56,0.0016,10,73,197624,379322675093712,47263,1955101.1214511483,601.9877929974539,1954499.133658151,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,89,-4.165710499104858,0.0001563517341516,56,0.0016,10,89,215565,427632256106160,47262,2020655.6687477853,601.9877929974539,2020053.680954788,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,104,-4.1655717500157206,1.7602645014491713e-05,56,0.0016,10,104,232163,469672499371388,47262,2060640.49521552,601.9877929974539,2060038.5074225224,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,120,-4.16555414737071,3.552713678800501e-15,56,0.0016,10,120,250014,511104957274872,47265,2082312.3276186392,601.9877929974539,2081710.3398256416,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,17,-4.474771042579119,0.0259022028796165,104,0.0016,10,17,9985,25593062735,2599,2610.8041657624,336.6169024373453,2274.1872633250546,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,38,-4.498271112191412,0.0024021332673234,104,0.0016,10,38,14148,51700795884,2602,3722.221267154271,336.6169024373453,3385.6043647169254,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,60,-4.500511261022736,0.0001619844359987,104,0.0016,10,60,17955,78062378940,4971,4428.498254858132,336.6169024373453,4091.881352420786,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,82,-4.500238529838075,0.0004347156206598,104,0.0016,10,82,20355,94847867820,4975,4746.3147814404365,336.6169024373453,4409.697879003091,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,104,-4.500712270096625,3.902463789007271e-05,104,0.0016,10,104,22607,116847150589,4975,5264.719936790803,336.6169024373453,4928.1030343534585,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,126,-4.500708178646657,3.493318792191502e-05,104,0.0016,10,126,24662,142575905076,4975,5888.678985303017,336.6169024373453,5552.062082865671,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,148,-4.500688702958511,1.54574997761614e-05,104,0.0016,10,148,26849,162456184015,4978,6163.227550674836,336.6169024373453,5826.610648237491,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,170,-4.500673245458736,8.881784197001252e-16,104,0.0016,10,170,28969,197805372606,4978,6955.120493612974,336.6169024373453,6618.5035911756295,kpoint
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,17,-4.474771041068256,0.0259022100027719,104,0.0016,10,17,9985,25366373280,2599,2587.6789671826964,338.9652722228427,2248.713694959853,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,38,-4.4982711153406765,0.0024021357303514,104,0.0016,10,38,14148,51132739536,2602,3681.323905536514,338.9652722228427,3342.358633313671,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,60,-4.50051126526751,0.0001619858035182,104,0.0016,10,60,17955,77401922220,4971,4391.030358106358,338.9652722228427,4052.065085883515,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,82,-4.500238533816171,0.0004347172548566,104,0.0016,10,82,20355,94067009310,4975,4707.239271304816,338.9652722228427,4368.273999081973,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,104,-4.50071227525017,3.902417914236622e-05,104,0.0016,10,104,22607,116096779045,4975,5230.91113213466,338.9652722228427,4891.945859911817,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,126,-4.5007081841904535,3.4933119425595294e-05,104,0.0016,10,126,24662,141652313176,4975,5850.533064073694,338.9652722228427,5511.567791850851,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,148,-4.500688708511748,1.5457440720290094e-05,104,0.0016,10,148,26849,161482129144,4978,6126.274444543868,338.9652722228427,5787.309172321025,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,170,-4.500673251071054,2.5757174171303632e-14,104,0.0016,10,170,28969,196683026639,4978,6915.656812615354,338.9652722228427,6576.691540392511,supercell_cmplx_scf
Al2atom,cc-pvtz,2,kpoint,kpoint,17,-4.458315052989282,0.0422959089843066,108,0.0016,10,17,21685,412327676015,5859,19367.92786537787,334.2739507287031,19033.653914649167,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,38,-4.487256271283281,0.0133546906903081,108,0.0016,10,38,30613,807039069738,5862,26852.749405325463,334.2739507287031,26518.47545459676,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,60,-4.499018224182911,0.0015927377906779,108,0.0016,10,60,39624,1219466599416,11365,31348.133936121496,334.2739507287031,31013.85998539279,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,82,-4.497999209468005,0.0026117525055839,108,0.0016,10,82,44771,1477498560811,11368,33614.78785577853,334.2739507287031,33280.513905049826,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,104,-4.500204753537228,0.0004062084363605,108,0.0016,10,104,49458,1742854171350,11370,35894.22701598468,334.2739507287031,35559.95306525598,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,126,-4.500533984667388,7.697730620126464e-05,108,0.0016,10,126,54019,1987197061038,11370,37470.931905396654,334.2739507287031,37136.65795466795,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,148,-4.500593140645265,1.78213283241746e-05,108,0.0016,10,148,58581,2218244783004,11373,38570.279243313074,334.2739507287031,38236.00529258437,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,170,-4.500610961973499,8.970602038971266e-14,108,0.0016,10,170,63146,2450928068966,11374,39535.28016743145,334.2739507287031,39201.00621670274,kpoint
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,34,-4.446935563559721,0.05367554143122175,208,0.0016,10,34,27449,833074871733,5595,30914.170811374548,334.3421311025457,30579.828680272003,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,77,-4.469072588671001,0.03153851631994175,208,0.0016,10,77,41220,1680576003360,10847,41528.88474746031,334.3421311025457,41194.542616357765,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,121,-4.493028588512949,0.0075825164779939,208,0.0016,10,121,50016,2731804547808,10847,55634.0620654462,334.3421311025457,55299.71993434365,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,165,-4.496212157279639,0.0043989477113042,208,0.0016,10,165,58414,3528291819064,10850,61524.43758299218,334.3421311025457,61190.09545188963,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,208,-4.499724654112597,0.0008864508783466,208,0.0016,10,208,66605,4498993378110,10852,68803.19761334812,334.3421311025457,68468.85548224558,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,252,-4.499927906997292,0.0006831979936512,208,0.0016,10,252,74663,5299535539504,21347,72299.03041761984,334.3421311025457,71964.6882865173,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,296,-4.500576162337254,3.4942653688752046e-05,208,0.0016,10,296,79362,5870169292086,21350,75342.16975957152,334.3421311025457,75007.82762846898,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,340,-4.500611104991005,6.217248937900877e-14,208,0.0016,10,340,84070,6369127226700,21352,77168.30864077012,334.3421311025457,76833.96650966757,supercell_cmplx_scf
Al2atom,cc-pvtz,4,kpoint,kpoint,17,-4.360331469321172,0.0263637214286802,108,0.0016,10,17,42807,4572539504955,11589,108803.47781855449,570.5829621215746,108232.8948564329,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,38,-4.385048833563371,0.0016463571864813,108,0.0016,10,38,60597,9052184496069,11595,152160.65740033478,570.5829621215746,151590.0744382132,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,60,-4.387469966885435,0.0007747761355831,108,0.0016,10,60,78704,13617357343856,22600,176236.61090769363,570.5829621215746,175666.02794557204,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,82,-4.386471952940021,0.0002232378098305,108,0.0016,10,82,88925,16424166230225,22601,188130.65260583872,570.5829621215746,187560.0696437172,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,104,-4.386870444777335,0.000175254027483,108,0.0016,10,104,98312,19261651580896,22604,199566.249752731,570.5829621215746,198995.66679060945,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,126,-4.386751014517164,5.582376731183558e-05,108,0.0016,10,126,107434,21847374288160,22606,207136.96456561823,570.5829621215746,206566.38160349664,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,148,-4.386709692969591,1.4502219738865564e-05,108,0.0016,10,148,116472,24226943434008,22604,211873.77142018505,570.5829621215746,211303.1884580635,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,170,-4.38669519074985,1.7763568394002505e-15,108,0.0016,10,170,125603,26510523426015,22608,214990.06672058543,570.5829621215746,214419.48375846387,kpoint
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,68,-4.33839000001615,0.0483050290522673,416,0.0016,10,68,82225,23423581041575,23610,290167.9987968418,565.7897488385827,289602.20904800325,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,155,-4.374786313051799,0.01190871601661845,416,0.0016,10,155,116591,59386152491547,23612,518824.2501191149,565.7897488385827,518258.4603702764,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,242,-4.384872965458612,0.001822063609805175,416,0.0016,10,242,149762,98119250846464,23614,667348.5141283114,565.7897488385827,666782.7243794728,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,330,-4.3863077749917805,0.000387254076636975,416,0.0016,10,330,173418,127617944450052,46656,749579.4590491779,565.7897488385827,749013.6693003393,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,417,-4.386485361233616,0.000209667834801575,416,0.0016,10,417,191253,150016238771490,46656,798969.3546989006,565.7897488385827,798403.564950062,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,505,-4.3865588536777,0.0001361753907174,416,0.0016,10,505,207966,171069724795926,46657,837878.2628132054,565.7897488385827,837312.4730643667,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,592,-4.386641136720415,5.38923480029e-05,416,0.0016,10,592,224518,191240102794888,46660,867616.7120525464,565.7897488385827,867050.9223037078,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,680,-4.3866950290684334,1.5987211554602257e-14,416,0.0016,10,680,241275,209371658416800,46659,883905.1697182975,565.7897488385827,883339.3799694589,supercell_cmplx_scf
Al2atom,cc-pvtz,6,kpoint,kpoint,17,-4.419986480788072,0.0227871090238753,108,0.0016,10,17,62230,36891972262390,11815,603854.3199982827,681.7175537885548,603172.6024444941,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,38,-4.4435504328193165,0.0007768430073689,108,0.0016,10,38,91845,74266774887825,22825,823643.2645505765,681.7175537885548,822961.5469967879,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,60,-4.443774568392181,0.0010009785802331,108,0.0016,10,60,112377,103808078329503,22828,940922.433393186,681.7175537885548,940240.7158393974,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,82,-4.442648881198605,0.0001247086133426,108,0.0016,10,82,132779,130561023202554,22830,1001576.8017492364,681.7175537885548,1000895.084195448,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,104,-4.442927772341461,0.0001541825295134,108,0.0016,10,104,153169,164042703802936,22833,1090903.0286328204,681.7175537885548,1090221.3110790318,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,126,-4.442823901348438,5.0311536490710296e-05,108,0.0016,10,126,165930,187077307590660,44850,1148408.2489548144,681.7175537885548,1147726.5314010258,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,148,-4.442785394660104,1.1804848155883008e-05,108,0.0016,10,148,177193,206096471609098,44850,1184742.8625028175,681.7175537885548,1184061.144949029,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,170,-4.442773589811901,4.618527782440651e-14,108,0.0016,10,170,187824,222572369540976,44850,1207036.128500465,681.7175537885548,1206354.4109466765,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,17,-4.1537321676697445,0.0297550794125456,108,0.0016,10,17,85098,51247232331204,23042,613410.4460170723,951.0250955124686,612459.4209215598,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,38,-4.183662926284204,0.0001756792019138,108,0.0016,10,38,120692,107330141489428,23045,905822.956989154,951.0250955124686,904871.9318936416,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,60,-4.18506810117214,0.00158085408985,108,0.0016,10,60,156879,164539117775889,23045,1068327.6226542995,951.0250955124686,1067376.597558787,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,82,-4.183704330736704,0.0002170836544141,108,0.0016,10,82,177302,199273058169680,45066,1144814.328716115,951.0250955124686,1143863.3036206027,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,104,-4.183930234409945,0.0004429873276547,108,0.0016,10,104,196093,234550510906262,45065,1218356.5373342452,951.0250955124686,1217405.5122387328,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,126,-4.183649742631566,0.0001624955492758,108,0.0016,10,126,214252,266248846161264,45065,1265793.773938426,951.0250955124686,1264842.7488429137,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,148,-4.183506284008455,1.9036926165227896e-05,108,0.0016,10,148,232364,295809790039940,45068,1296712.8205598912,951.0250955124686,1295761.7954643788,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,170,-4.183487247082299,8.881784197001252e-15,108,0.0016,10,170,250495,323340409391790,45068,1314804.0339385297,951.0250955124686,1313853.0088430173,kpoint


==> figures/plot_diamond_extrap/Resources_ncr_resource_estimates_sparse_resource_estimates_with_mp2.csv <==
,system,basis,kmesh,type,type_for_merge_thresh,naux,emp2,delta,num_spin_orbitals,num_kpts,dE,chi,num_sym_unique,toffolis_per_step,total_toffolis_values,total_logical_qubits,lambda_tot,lambda_one_body,lambda_two_body,type_for_merge
0,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.212988977858815,0.16457953450861673,52,1,0.0016,10,52109,398,28750326,169,73.5792704303484,73.15563604241933,0.4236343879290678,supercell_cmplx_scf
1,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.366401336464893,0.011167175902539128,52,1,0.0016,10,52109,1877,961495127,576,521.7743612513494,73.15563604241933,448.6187252089301,supercell_cmplx_scf
2,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.371321024162283,0.00624748820514931,52,1,0.0016,10,52109,2083,1244348789,1021,608.4885603793771,73.15563604241933,535.3329243369577,supercell_cmplx_scf
3,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.375495925456585,0.0020725869108471073,52,1,0.0016,10,52109,2528,1895041888,1021,763.5568227229367,73.15563604241933,690.4011866805173,supercell_cmplx_scf
4,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.377529809707404,3.8702660027922775e-05,52,1,0.0016,10,52109,3449,3178018968,1903,938.5624327106171,73.15563604241933,865.4067966681978,supercell_cmplx_scf
5,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.377559338507973,9.173859458755373e-06,52,1,0.0016,10,52109,3776,3663747072,1904,988.3104450630342,73.15563604241933,915.1548090206148,supercell_cmplx_scf
6,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.377558383223205,1.0129144227377651e-05,52,1,0.0016,10,52109,3999,3952363662,1905,1006.7123072758684,73.15563604241933,933.5566712334492,supercell_cmplx_scf
7,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.37756869538387,1.8301643756046815e-07,52,1,0.0016,10,52109,4218,4200389850,1902,1014.3383240619796,73.15563604241933,941.1826880195604,supercell_cmplx_scf
8,C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.377568512307974,5.945821612840518e-11,52,1,0.0016,10,52109,4290,4273929660,1902,1014.775811849897,73.15563604241933,941.6201758074776,supercell_cmplx_scf
9,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-21.149373145205285,0.435025005082462,104,1,0.0016,10,385654,880,172217760,240,199.3399354005016,154.68519186264314,44.65474353785843,supercell_cmplx_scf
10,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-21.53100478985697,0.05339336043077836,104,1,0.0016,10,385654,3780,8837439660,1205,2381.413141884594,154.68519186264314,2226.727950021951,supercell_cmplx_scf
11,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-21.55102854580672,0.03336960448102744,104,1,0.0016,10,385654,4296,11402610744,2216,2703.585179590058,154.68519186264314,2548.899987727415,supercell_cmplx_scf
12,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-21.572684398941778,0.01171375134596886,104,1,0.0016,10,385654,5300,17700229800,2216,3401.755343183001,154.68519186264314,3247.0701513203585,supercell_cmplx_scf
13,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-21.583265156574164,0.001132993713582664,104,1,0.0016,10,385654,7989,35351356956,4238,4507.271793351822,154.68519186264314,4352.586601489179,supercell_cmplx_scf
14,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-21.584264977234373,0.0001331730533742359,104,1,0.0016,10,385654,9268,44867138708,4238,4931.084526091314,154.68519186264314,4776.39933422867,supercell_cmplx_scf
15,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-21.58429842646702,9.972382072831465e-05,104,1,0.0016,10,385654,10323,51742530342,4239,5105.541410195027,154.68519186264314,4950.856218332384,supercell_cmplx_scf
16,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-21.58438506551716,1.3084770586146988e-05,104,1,0.0016,10,385654,11622,59191566564,4241,5187.749369947655,154.68519186264314,5033.064178085011,supercell_cmplx_scf
17,C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-21.584398080736218,6.955152898058259e-08,104,1,0.0016,10,385654,12108,61735967700,4241,5193.56950962477,154.68519186264314,5038.884317762127,supercell_cmplx_scf
18,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-43.31327761649716,0.9155790059663858,208,1,0.0016,10,3234961,1422,457130340,352,327.445835775599,318.400660122524,9.045175653075002,supercell_cmplx_scf
19,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-43.898314029531335,0.3305425929322112,208,1,0.0016,10,3234961,7529,52847428807,2578,7149.680486604839,318.400660122524,6831.279826482315,supercell_cmplx_scf
20,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-43.98429774404417,0.24455887841937596,208,1,0.0016,10,3234961,9079,78053779062,4855,8757.012980972191,318.400660122524,8438.612320849667,supercell_cmplx_scf
21,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-44.12353809969345,0.1053185227700979,208,1,0.0016,10,3234961,11591,139776100820,4857,12283.216345126775,318.400660122524,11964.815685004252,supercell_cmplx_scf
22,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-44.21801384069282,0.010842781770726617,208,1,0.0016,10,3234961,18565,338851907350,9405,18591.52799776751,318.400660122524,18273.127337644983,supercell_cmplx_scf
23,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-44.227432351987375,0.0014242704761713298,208,1,0.0016,10,3234961,23441,500609934088,9408,21753.21386524745,318.400660122524,21434.813205124923,supercell_cmplx_scf
24,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-44.228554742249585,0.00030188021396071463,208,1,0.0016,10,3234961,28409,652382429415,9408,23390.871213653216,318.400660122524,23072.470553530693,supercell_cmplx_scf
25,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-44.228849030738715,7.591724831002011e-06,208,1,0.0016,10,3234961,34057,815085329575,18498,24377.927520116664,318.400660122524,24059.52685999414,supercell_cmplx_scf
26,C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-44.22885645275915,1.6970439276065008e-07,208,1,0.0016,10,3234961,35876,861506675704,18497,24459.902489582026,318.400660122524,24141.501829459503,supercell_cmplx_scf
27,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-65.0930694821467,1.495953683989029,312,1,0.0016,10,32277460,2066,1135824820,467,559.9905193069934,549.0960886262075,10.89443068078596,supercell_cmplx_scf
28,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-65.46871381023,1.1203093559057322,312,1,0.0016,10,32277460,12127,205041290791,5475,17222.177110627144,549.0960886262075,16673.081022000937,supercell_cmplx_scf
29,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-65.60024078233253,0.9887823838031977,312,1,0.0016,10,32277460,14553,315485129421,5476,22081.39235228524,549.0960886262075,21532.29626365903,supercell_cmplx_scf
30,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-65.92162118965112,0.6674019764846122,312,1,0.0016,10,32277460,21008,707522234640,10536,34304.846265118154,549.0960886262075,33755.75017649194,supercell_cmplx_scf
31,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-66.41174501093433,0.17727815520140666,312,1,0.0016,10,32277460,38621,2383448283590,20651,62861.15014278038,549.0960886262075,62312.05405415417,supercell_cmplx_scf
32,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-66.55100138789317,0.03802177824256603,312,1,0.0016,10,32277460,54702,4476942198972,20651,83363.9692425602,549.0960886262075,82814.873153934,supercell_cmplx_scf
33,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-66.58297372087817,0.006049445257559682,312,1,0.0016,10,32277460,73708,7145731221548,40880,98748.8742214659,549.0960886262075,98199.7781328397,supercell_cmplx_scf
34,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-66.58890629797233,0.00011686816340272799,312,1,0.0016,10,32277460,101948,11220820983680,40881,112110.4327194454,549.0960886262075,111561.3366308192,supercell_cmplx_scf
35,C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-66.5890217561451,1.4099906309184007e-06,312,1,0.0016,10,32277460,117539,13101331129066,40883,113535.98552230252,549.0960886262075,112986.8894336763,supercell_cmplx_scf
36,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.23241017039624,0.22489837964381643,116,1,0.0016,10,1166023,987,437337726,316,451.335652970456,380.7353722583948,70.60028071206115,supercell_cmplx_scf
37,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.434476811638348,0.022831738401707824,116,1,0.0016,10,1166023,4723,16168859890,2228,3487.0762019102217,380.7353722583948,3106.340829651827,supercell_cmplx_scf
38,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.440484529433153,0.01682402060690258,116,1,0.0016,10,1166023,5502,23092240626,2228,4275.092616056002,380.7353722583948,3894.357243797607,supercell_cmplx_scf
39,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.44893159731657,0.008376952723486042,116,1,0.0016,10,1166023,7896,47456705016,4249,6121.960709167027,380.7353722583948,5741.225336908632,supercell_cmplx_scf
40,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.456286096848869,0.0010224531911866563,116,1,0.0016,10,1166023,12137,109165821705,4255,9161.686597297909,380.7353722583948,8780.951225039511,supercell_cmplx_scf
41,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.457083713523755,0.00022483651630089696,116,1,0.0016,10,1166023,15186,155000996310,8286,10396.596670912417,380.7353722583948,10015.86129865402,supercell_cmplx_scf
42,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.457259541962358,4.900807769736559e-05,116,1,0.0016,10,1166023,16799,180275411082,8287,10930.830088434976,380.7353722583948,10550.094716176582,supercell_cmplx_scf
43,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.457302881027784,5.669012271170004e-06,116,1,0.0016,10,1166023,18971,208677319626,8288,11204.309650149591,380.7353722583948,10823.5742778912,supercell_cmplx_scf
44,C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.457308550762221,7.22165438560296e-10,116,1,0.0016,10,1166023,20205,222751921770,8288,11229.558773971909,380.7353722583948,10848.823401713513,supercell_cmplx_scf
45,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-21.175256314431184,0.5472409390299973,232,1,0.0016,10,8135626,2009,2294107235,601,1163.144398856828,790.0800117511158,373.0643871057122,supercell_cmplx_scf
46,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-21.614001595157184,0.10849565830399754,232,1,0.0016,10,8135626,9554,138023389640,4878,14715.246925063411,790.0800117511158,13925.166913312296,supercell_cmplx_scf
47,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-21.644160582886673,0.0783366705745081,232,1,0.0016,10,8135626,10755,180497981520,4883,17094.721389096725,790.0800117511158,16304.64137734561,supercell_cmplx_scf
48,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-21.689007642478483,0.03348961098269854,232,1,0.0016,10,8135626,15177,346916685558,4883,23283.02179111677,790.0800117511158,22492.941779365658,supercell_cmplx_scf
49,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-21.718603593666494,0.0038936597946879203,232,1,0.0016,10,8135626,25951,948767314352,9434,37239.660537984775,790.0800117511158,36449.58052623366,supercell_cmplx_scf
50,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-21.721698121280657,0.000799132180524964,232,1,0.0016,10,8135626,34321,1492452528952,18523,44293.57072528263,790.0800117511158,43503.49071353151,supercell_cmplx_scf
51,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-21.722412990451172,8.426301000952208e-05,232,1,0.0016,10,8135626,39222,1831068166284,18521,47552.66658695999,790.0800117511158,46762.58657520887,supercell_cmplx_scf
52,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-21.72249206559369,5.187867490263898e-06,232,1,0.0016,10,8135626,47925,2332964079000,18523,49584.510738971054,790.0800117511158,48794.43072721994,supercell_cmplx_scf
53,C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-21.722497281925854,2.8464672396921742e-08,232,1,0.0016,10,8135626,57561,2823247495803,18526,49959.803875442536,790.0800117511158,49169.72386369142,supercell_cmplx_scf
54,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-11.856505167725926,0.15436881580055406,52,1,0.0016,10,102828,410,32171880,170,79.92609940389055,78.87507809687628,1.05102130701426,supercell_cmplx_scf
55,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.994667370449507,0.016206613076972687,52,1,0.0016,10,102828,1916,1051564028,1017,559.0363348763179,78.87507809687628,480.16125677944166,supercell_cmplx_scf
56,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.001030443105218,0.009843540421261565,52,1,0.0016,10,102828,2121,1363518786,1020,654.817846440372,78.87507809687628,575.9427683434958,supercell_cmplx_scf
57,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.007138359484472,0.003735624042008112,52,1,0.0016,10,102828,2708,2282334896,1023,858.4807641161967,78.87507809687628,779.6056860193204,supercell_cmplx_scf
58,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.010377805735732,0.0004961777907475096,52,1,0.0016,10,102828,3865,4344387545,1905,1144.930231985859,78.87507809687628,1066.0551538889829,supercell_cmplx_scf
59,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.010762299682424,0.00011168384405557674,52,1,0.0016,10,102828,4525,5554396775,1907,1250.3115701090471,78.87507809687628,1171.436492012171,supercell_cmplx_scf
60,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.01085797502572,1.6008500759667754e-05,52,1,0.0016,10,102828,5075,6457983175,1908,1296.1663812978743,78.87507809687628,1217.291303200998,supercell_cmplx_scf
61,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.010873105363613,8.781628668685926e-07,52,1,0.0016,10,102828,5789,7496616064,1908,1319.0511405482098,78.87507809687628,1240.1760624513336,supercell_cmplx_scf
62,BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.010874006920101,2.3393621262357556e-08,52,1,0.0016,10,102828,6068,7868017588,1906,1320.7470868315409,78.87507809687628,1241.8720087346646,supercell_cmplx_scf
63,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-24.331801071101513,0.40181282272003926,104,1,0.0016,10,766384,928,204221248,305,224.15643309962127,157.16041677686394,66.99601632275737,supercell_cmplx_scf
64,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-24.641976057279415,0.09163783654213731,104,1,0.0016,10,766384,3976,9872252936,1207,2529.123008454968,157.16041677686394,2371.962591678104,supercell_cmplx_scf
65,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-24.670432788127044,0.06318110569450752,104,1,0.0016,10,766384,4420,12577786260,2215,2898.557580380979,157.16041677686394,2741.397163604115,supercell_cmplx_scf
66,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-24.707885027781685,0.02572886603986646,104,1,0.0016,10,766384,5589,20275360614,2218,3695.170418608213,157.16041677686394,3538.0100018313483,supercell_cmplx_scf
67,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-24.731522707524256,0.0020911862972958772,104,1,0.0016,10,766384,8825,45579854200,4238,5260.878736300507,157.16041677686394,5103.718319523643,supercell_cmplx_scf
68,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-24.733434056937604,0.00017983688394807018,104,1,0.0016,10,766384,11420,68414650500,4240,6102.153119593713,157.16041677686394,5944.9927028168495,supercell_cmplx_scf
69,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-24.73343469058178,0.000179203239770942,104,1,0.0016,10,766384,13930,89162740030,4239,6519.771755350992,157.16041677686394,6362.611338574128,supercell_cmplx_scf
70,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-24.733608985522807,4.908298745220918e-06,104,1,0.0016,10,766384,15956,105649765964,8273,6744.419978273614,157.16041677686394,6587.25956149675,supercell_cmplx_scf
71,BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-24.73361374482924,1.4899231359777332e-07,104,1,0.0016,10,766384,16598,110155813816,8274,6760.078488740561,157.16041677686394,6602.918071963697,supercell_cmplx_scf
72,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-49.49088886226248,0.8747163421907018,208,1,0.0016,10,6464044,1442,489208594,352,345.56398035689995,322.37512299874084,23.188857358159115,supercell_cmplx_scf
73,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-49.88372037600374,0.481884828449445,208,1,0.0016,10,6464044,7438,48671408370,2581,6665.271011134072,322.37512299874084,6342.895888135331,supercell_cmplx_scf
74,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-49.989730569949316,0.37587463450386593,208,1,0.0016,10,6464044,9182,77395748286,4856,8585.783122566854,322.37512299874084,8263.407999568113,supercell_cmplx_scf
75,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-50.164908901542645,0.20069630291053642,208,1,0.0016,10,6464044,12463,161356379679,4858,13187.535524306626,322.37512299874084,12865.160401307883,supercell_cmplx_scf
76,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-50.339653765903336,0.025951438549846273,208,1,0.0016,10,6464044,21319,474691135133,9407,22680.070156151825,322.37512299874084,22357.69503315309,supercell_cmplx_scf
77,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-50.36188493317367,0.003720271279512133,208,1,0.0016,10,6464044,30169,840814253660,9404,28388.29113164376,322.37512299874084,28065.91600864502,supercell_cmplx_scf
78,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-50.365291746303434,0.0003134581497477029,208,1,0.0016,10,6464044,36169,1128617512169,18497,31784.13441844446,322.37512299874084,31461.75929544572,supercell_cmplx_scf
79,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-50.36559143263419,1.3771818991870077e-05,208,1,0.0016,10,6464044,45465,1520320729725,18499,34061.056609078485,322.37512299874084,33738.681486079746,supercell_cmplx_scf
80,BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-50.36560487629906,3.28154122541946e-07,208,1,0.0016,10,6464044,50066,1684442382842,18502,34269.94200819836,322.37512299874084,33947.56688519962,supercell_cmplx_scf
81,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-74.30408279296255,1.4047232458617032,312,1,0.0016,10,33427657,2150,1229815050,470,582.6406914331818,534.7703752884688,47.87031614471301,supercell_cmplx_scf
82,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-74.54314537134749,1.1656606674767573,312,1,0.0016,10,33427657,11983,195247730641,5471,16596.65313389812,534.7703752884688,16061.882758609649,supercell_cmplx_scf
83,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-74.65610230552386,1.0527037333003904,312,1,0.0016,10,33427657,14406,303249426102,5476,21441.574456758284,534.7703752884688,20906.80408146981,supercell_cmplx_scf
84,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-74.94389443404272,0.7649116047815312,312,1,0.0016,10,33427657,21060,703545565320,10533,34027.80720240498,534.7703752884688,33493.03682711651,supercell_cmplx_scf
85,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-75.47727939319925,0.2315266456249958,312,1,0.0016,10,33427657,39817,2563260625412,20651,65572.8911053826,534.7703752884688,65038.12073009413,supercell_cmplx_scf
86,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-75.66175015871707,0.047055880107180315,312,1,0.0016,10,33427657,58810,5181055377240,20653,89736.09370753718,534.7703752884688,89201.3233322487,supercell_cmplx_scf
87,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-75.70368897782926,0.005117060994990652,312,1,0.0016,10,33427657,78144,8301815463744,40881,108212.52737881556,534.7703752884688,107677.75700352708,supercell_cmplx_scf
88,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-75.7087563592371,4.967958714985343e-05,312,1,0.0016,10,33427657,108798,13162265190948,40882,123228.12131191796,534.7703752884688,122693.3509366295,supercell_cmplx_scf
89,BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-75.70880584291024,1.9591401212437631e-07,312,1,0.0016,10,33427657,120083,14657805307850,40884,124333.31785406209,534.7703752884688,123798.5474787736,supercell_cmplx_scf
90,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-11.879540627774372,0.21034625205311386,116,1,0.0016,10,2200355,984,508989744,316,526.8820007795688,464.5704007947594,62.31159998480938,supercell_cmplx_scf
91,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.05075463822252,0.039132241604965756,116,1,0.0016,10,2200355,4671,15898444479,2228,3466.927737996345,464.5704007947594,3002.3573372015862,supercell_cmplx_scf
92,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.062067645647186,0.02781923418029919,116,1,0.0016,10,2200355,5496,23213081472,2228,4302.155478148469,464.5704007947594,3837.5850773537095,supercell_cmplx_scf
93,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.075436582352616,0.0144502974748697,116,1,0.0016,10,2200355,8061,50491806615,4250,6380.166805734393,464.5704007947594,5915.596404939633,supercell_cmplx_scf
94,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.08732391219434,0.0025629676331462292,116,1,0.0016,10,2200355,14088,146890447968,4253,10620.483283108497,464.5704007947594,10155.912882313738,supercell_cmplx_scf
95,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.089354264815498,0.0005326150119877582,116,1,0.0016,10,2200355,17745,223964808795,8288,12855.940447380744,464.5704007947594,12391.370046585984,supercell_cmplx_scf
96,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.089789642546817,9.723728066823867e-05,116,1,0.0016,10,2200355,21184,291110761024,8287,13997.49673938639,464.5704007947594,13532.926338591633,supercell_cmplx_scf
97,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.089884413020444,2.466807041301422e-06,116,1,0.0016,10,2200355,26406,379732856112,8291,14647.909320524805,464.5704007947594,14183.338919730044,supercell_cmplx_scf
98,BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.089887019057985,1.3923049912989427e-07,116,1,0.0016,10,2200355,28726,414794448762,16354,14708.143419626726,464.5704007947594,14243.573018831969,supercell_cmplx_scf
99,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-24.368862444246346,0.5091994249841392,232,1,0.0016,10,15405801,2002,2643490850,601,1344.9737088922511,984.5180078686384,360.45570102361273,supercell_cmplx_scf
100,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-24.702268801742235,0.1757930674882502,232,1,0.0016,10,15405801,9930,152245498890,4879,15616.917473825708,984.5180078686384,14632.399465957067,supercell_cmplx_scf
101,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-24.7402084322783,0.13785343695218444,232,1,0.0016,10,15405801,11328,204994659840,4879,18432.71885805021,984.5180078686384,17448.200850181576,supercell_cmplx_scf
102,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-24.80913901456586,0.06892285466462411,232,1,0.0016,10,15405801,16553,418692691051,4885,25764.325029423217,984.5180078686384,24779.807021554578,supercell_cmplx_scf
103,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-24.8675674534836,0.010494415746887142,232,1,0.0016,10,15405801,30402,1331854616250,9430,44622.58935655118,984.5180078686384,43638.07134868254,supercell_cmplx_scf
104,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-24.87630980076988,0.0017520684606040504,232,1,0.0016,10,15405801,41189,2325786147044,18524,57515.99468064348,984.5180078686384,56531.47667277484,supercell_cmplx_scf
105,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-24.877667604241452,0.00039426498903338825,232,1,0.0016,10,15405801,52575,3355160373750,18525,65003.10550996046,984.5180078686384,64018.58750209182,supercell_cmplx_scf
106,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-24.878049559120566,1.2310109919866363e-05,232,1,0.0016,10,15405801,67545,4634291426805,36705,69886.00834084713,984.5180078686384,68901.49033297849,supercell_cmplx_scf
107,BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-24.878061609013084,2.602174014043612e-07,232,1,0.0016,10,15405801,75893,5255131249136,36704,70531.30955682148,984.5180078686384,69546.79154895284,supercell_cmplx_scf
108,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-14.66872647418172,0.27160311624059297,104,1,0.0016,10,383573,753,50498439,232,68.30885464004406,64.50204502410868,3.80680961593538,supercell_cmplx_scf
109,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-14.847278608767565,0.09305098165474668,104,1,0.0016,10,383573,2915,3255754755,1203,1137.661547621018,64.50204502410868,1073.1595025969095,supercell_cmplx_scf
110,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-14.870194373650527,0.07013521677178503,104,1,0.0016,10,383573,3296,4288343200,1204,1325.2633200745988,64.50204502410868,1260.7612750504902,supercell_cmplx_scf
111,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-14.90916276391916,0.031166826503152834,104,1,0.0016,10,383573,4412,7786399076,2213,1797.633350171259,64.50204502410868,1733.1313051471504,supercell_cmplx_scf
112,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-14.936765330443539,0.0035642599787735207,104,1,0.0016,10,383573,7166,19354348428,2219,2751.0713617364686,64.50204502410868,2686.56931671236,supercell_cmplx_scf
113,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-14.939901219523202,0.0004283708991099644,104,1,0.0016,10,383573,8746,27450632900,4236,3197.002077726642,64.50204502410868,3132.500032702533,supercell_cmplx_scf
114,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-14.940240860907544,8.87295147684597e-05,104,1,0.0016,10,383573,9929,33095948469,4233,3395.231720929486,64.50204502410868,3330.729675905377,supercell_cmplx_scf
115,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-14.940333659667033,4.069244720739107e-06,104,1,0.0016,10,383573,11482,39366507762,4238,3492.282394416276,64.50204502410868,3427.7803493921674,supercell_cmplx_scf
116,Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-14.94032986624471,2.758223978105434e-07,104,1,0.0016,10,383573,12078,41491287684,4239,3499.145141440088,64.50204502410868,3434.643096415979,supercell_cmplx_scf
117,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-29.869146646906326,0.620718661566432,208,1,0.0016,10,3231602,1350,176218200,340,132.95804714838627,132.60532355386576,0.3527235945205056,supercell_cmplx_scf
118,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-30.08253403102248,0.40733127745027886,208,1,0.0016,10,3231602,5479,14494672584,2576,2694.6792040966025,132.60532355386576,2562.073880542737,supercell_cmplx_scf
119,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-30.151849224773045,0.3380160836997135,208,1,0.0016,10,3231602,6425,22911222325,2578,3632.245282001899,132.60532355386576,3499.639958448033,supercell_cmplx_scf
120,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-30.301500948195702,0.18836436027705616,208,1,0.0016,10,3231602,9268,53019262240,4852,5827.0362189497855,132.60532355386576,5694.43089539592,supercell_cmplx_scf
121,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-30.458768311226898,0.03109699724586079,208,1,0.0016,10,3231602,16002,164794324716,4855,10489.82108807865,132.60532355386576,10357.215764524784,supercell_cmplx_scf
122,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-30.48424527578645,0.005620032686309173,208,1,0.0016,10,3231602,20730,271506199800,9400,13340.759260732417,132.60532355386576,13208.153937178551,supercell_cmplx_scf
123,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-30.488711509560478,0.0011537989122807346,208,1,0.0016,10,3231602,25794,379670372226,9406,14992.984881083315,132.60532355386576,14860.37955752945,supercell_cmplx_scf
124,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-30.489858592640285,6.715832473247474e-06,208,1,0.0016,10,3231602,33362,527454521118,18492,16103.97281292352,132.60532355386576,15971.367489369652,supercell_cmplx_scf
125,Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-30.489865677133853,3.6866109454081197e-07,208,1,0.0016,10,3231602,35859,570886934175,18496,16216.30972419225,132.60532355386576,16083.704400638384,supercell_cmplx_scf
126,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-44.87778184987428,1.047518359631816,312,1,0.0016,10,30827348,1993,442288553,458,226.0459240303789,224.6140990213599,1.4318250090190017,supercell_cmplx_scf
127,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-45.00928831882544,0.9160118906806574,312,1,0.0016,10,30827348,8485,54682015235,2938,6564.3655896186565,224.6140990213599,6339.751490597297,supercell_cmplx_scf
128,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-45.07882716700545,0.8464730425006479,312,1,0.0016,10,30827348,10544,91065101200,5470,8797.244898868785,224.6140990213599,8572.630799847424,supercell_cmplx_scf
129,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-45.25956132850423,0.6657388810018645,312,1,0.0016,10,30827348,14745,212129591280,5475,14654.012998557171,224.6140990213599,14429.39889953581,supercell_cmplx_scf
130,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-45.66929110106197,0.2560091084441254,312,1,0.0016,10,30827348,28178,833311516250,10532,30122.93700063642,224.6140990213599,29898.322901615054,supercell_cmplx_scf
131,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-45.84963217889102,0.07566803061507699,312,1,0.0016,10,30827348,42561,1823611252122,20651,43643.59696222799,224.6140990213599,43418.98286320663,supercell_cmplx_scf
132,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-45.90969593649979,0.01560427300631062,312,1,0.0016,10,30827348,60839,3306949048377,20653,55366.30425828426,224.6140990213599,55141.6901592629,supercell_cmplx_scf
133,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-45.92493365098008,0.00036655852601796823,312,1,0.0016,10,30827348,91822,6089711252260,40877,67553.84243709789,224.6140990213599,67329.22833807653,supercell_cmplx_scf
134,Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-45.92529843772079,1.771785306914353e-06,312,1,0.0016,10,30827348,114357,7800673036737,40884,69481.53757426619,224.6140990213599,69256.92347524482,supercell_cmplx_scf
135,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.200330128592364,0.14125441828373564,116,1,0.0016,10,1269687,801,132322797,246,168.26740264601497,163.29040280064473,4.976999845370244,supercell_cmplx_scf
136,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.288507014270673,0.05307753260542736,116,1,0.0016,10,1269687,3149,3359951510,1213,1086.8269816499633,163.29040280064473,923.5365788493186,supercell_cmplx_scf
137,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.301128017717082,0.04045652915901776,116,1,0.0016,10,1269687,4036,6010980276,1218,1517.0297057625703,163.29040280064473,1353.7393029619257,supercell_cmplx_scf
138,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.323327493783692,0.018257053092407993,116,1,0.0016,10,1269687,5795,15205767070,2231,2672.728941531919,163.29040280064473,2509.4385387312745,supercell_cmplx_scf
139,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.338539136782171,0.00304541009392878,116,1,0.0016,10,1269687,10346,52775080498,4252,5195.848355166385,163.29040280064473,5032.55795236574,supercell_cmplx_scf
140,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.341006328049933,0.0005782188261669319,116,1,0.0016,10,1269687,14517,93463741359,8284,6557.923435731063,163.29040280064473,6394.633032930418,supercell_cmplx_scf
141,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.341470242014769,0.00011430486133079398,116,1,0.0016,10,1269687,16629,118495410441,8286,7258.308943985905,163.29040280064473,7095.01854118526,supercell_cmplx_scf
142,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.341580983647962,3.563228138325769e-06,116,1,0.0016,10,1269687,19793,148766879848,8287,7655.872278469085,163.29040280064473,7492.58187566844,supercell_cmplx_scf
143,Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.34158464643544,9.955934032745972e-08,116,1,0.0016,10,1269687,21112,159311933144,8285,7686.329753692707,163.29040280064473,7523.039350892061,supercell_cmplx_scf
144,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-14.716017855841569,0.3696763772015128,232,1,0.0016,10,9126628,1628,604979452,379,378.51749464917856,341.02974426395105,37.4877503852275,supercell_cmplx_scf
145,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-14.917900044081634,0.16779418896144804,232,1,0.0016,10,9126628,6873,42012566481,2603,6226.3418386282665,341.02974426395105,5885.312094364315,supercell_cmplx_scf
146,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-14.95031949711683,0.13537473592625204,232,1,0.0016,10,9126628,8047,58350116708,2605,7385.974976608655,341.02974426395105,7044.945232344704,supercell_cmplx_scf
147,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-15.008226672979927,0.07746756006315536,232,1,0.0016,10,9126628,10881,112786494093,4879,10558.162932709203,341.02974426395105,10217.133188445254,supercell_cmplx_scf
148,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-15.068184495425335,0.01750973761774688,232,1,0.0016,10,9126628,20634,400268896608,9430,19759.161410418117,341.02974426395105,19418.131666154164,supercell_cmplx_scf
149,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-15.081811971279311,0.0038822617637706003,232,1,0.0016,10,9126628,31789,841377328418,9432,26959.636802624715,341.02974426395105,26618.607058360765,supercell_cmplx_scf
150,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-15.084810384547662,0.0008838484954196701,232,1,0.0016,10,9126628,39012,1210333489752,18519,31601.44465908973,341.02974426395105,31260.414914825786,supercell_cmplx_scf
151,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-15.085696724482542,2.4914394600727974e-06,232,1,0.0016,10,9126628,53162,1825591692244,18525,34978.6011789486,341.02974426395105,34637.57143468465,supercell_cmplx_scf
152,Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-15.08569426761332,3.4570238227615846e-08,232,1,0.0016,10,9126628,61733,2143146780404,18527,35361.8215582881,341.02974426395105,35020.79181402415,supercell_cmplx_scf
153,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-11.113813320068461,0.02913095730844617,52,1,0.0016,10,20216,439,14178822,168,32.89784278842731,23.971567103394197,8.926275685033115,supercell_cmplx_scf
154,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.141187668736208,0.0017566086406990422,52,1,0.0016,10,20216,1190,219024260,570,187.47580918407448,23.971567103394197,163.50424208068029,supercell_cmplx_scf
155,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.141649416705686,0.0012948606712210875,52,1,0.0016,10,20216,1326,276018834,574,212.0281832841578,23.971567103394197,188.0566161807636,supercell_cmplx_scf
156,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.141939764994572,0.001004512382335676,52,1,0.0016,10,20216,1595,399965390,576,255.42348781583283,23.971567103394197,231.45192071243864,supercell_cmplx_scf
157,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.14294426773782,9.639087750201725e-09,52,1,0.0016,10,20216,1997,591315694,1015,301.60631973997897,23.971567103394197,277.6347526365848,supercell_cmplx_scf
158,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.142941493547475,2.7838294318627277e-06,52,1,0.0016,10,20216,2149,658653457,1018,312.19068791119213,23.971567103394197,288.21912080779794,supercell_cmplx_scf
159,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.142942710716055,1.5666608526032633e-06,52,1,0.0016,10,20216,2249,697855704,1019,316.064032603476,23.971567103394197,292.0924655000818,supercell_cmplx_scf
160,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.142944172988589,1.0438831843373464e-07,52,1,0.0016,10,20216,2462,771049160,1020,319.0023440798169,23.971567103394197,295.0307769764227,supercell_cmplx_scf
161,Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.14294427622255,1.1543566103000558e-09,52,1,0.0016,10,20216,2850,895042500,1020,319.8883268371557,23.971567103394197,295.9167597337615,supercell_cmplx_scf
162,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-21.958255002068242,0.08840917156829065,104,1,0.0016,10,137400,839,61059064,239,74.12868102670977,45.48415441739528,28.644526609314493,supercell_cmplx_scf
163,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-22.02661314125684,0.020051032379694078,104,1,0.0016,10,137400,2533,2590879050,1200,1041.8663902230976,45.48415441739528,996.3822358057024,supercell_cmplx_scf
164,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-22.032705843112623,0.013958330523909268,104,1,0.0016,10,137400,2822,3217192880,1201,1161.2346924527244,45.48415441739528,1115.750538035329,supercell_cmplx_scf
165,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-22.04112179459956,0.005542379036970857,104,1,0.0016,10,137400,3535,4861544100,1205,1400.8279004480628,45.48415441739528,1355.3437460306675,supercell_cmplx_scf
166,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-22.04597098646884,0.0006931871676911783,104,1,0.0016,10,137400,4823,8295762566,2212,1752.0200556428208,45.48415441739528,1706.5359012254255,supercell_cmplx_scf
167,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-22.046579082186156,8.509145037649546e-05,104,1,0.0016,10,137400,5535,10154367090,2216,1868.6807764930072,45.48415441739528,1823.196622075612,supercell_cmplx_scf
168,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-22.046655868547834,8.305088698534746e-06,104,1,0.0016,10,137400,6089,11437967296,2217,1913.3871249382096,45.48415441739528,1867.9029705208145,supercell_cmplx_scf
169,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-22.04666351801198,6.556245537581162e-07,104,1,0.0016,10,137400,6758,12837185932,2214,1934.8695901193232,45.48415441739528,1889.385435701928,supercell_cmplx_scf
170,Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-22.046664158376295,1.5260237518077702e-08,104,1,0.0016,10,137400,7701,14660655534,4229,1939.1271130263467,45.48415441739528,1893.6429586089516,supercell_cmplx_scf
171,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-43.59845697618193,0.266522213566887,208,1,0.0016,10,1841705,1431,165141693,348,117.54790788587913,91.7070382569222,25.840869628956938,supercell_cmplx_scf
172,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-43.73790147440006,0.12707771534875434,208,1,0.0016,10,1841705,5752,19555655352,2574,3463.008811661233,91.7070382569222,3371.3017734043106,supercell_cmplx_scf
173,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-43.760403450899965,0.10457573884885107,208,1,0.0016,10,1841705,6684,28694512260,2579,4372.828856406311,91.7070382569222,4281.12181814939,supercell_cmplx_scf
174,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-43.80660728622297,0.058371903525845426,208,1,0.0016,10,1841705,9138,55589697990,4854,6196.454352424499,91.7070382569222,6104.747314167577,supercell_cmplx_scf
175,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-43.84950050207961,0.015478687669208568,208,1,0.0016,10,1841705,13614,124306506990,4859,9300.540632247032,91.7070382569222,9208.833593990112,supercell_cmplx_scf
176,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-43.860752561753905,0.004226627994910359,208,1,0.0016,10,1841705,17784,192691027152,9404,11036.519088475194,91.7070382569222,10944.812050218272,supercell_cmplx_scf
177,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-43.864329529420715,0.0006496603281007651,208,1,0.0016,10,1841705,20707,243751208080,9404,11990.290144476494,91.7070382569222,11898.583106219572,supercell_cmplx_scf
178,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-43.86497405222351,5.1375253065089055e-06,208,1,0.0016,10,1841705,25549,315859578806,9405,12592.739517417082,91.7070382569222,12501.03247916016,supercell_cmplx_scf
179,Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-43.864979310762045,1.210132296591837e-07,208,1,0.0016,10,1841705,27724,344102081696,9405,12642.45688616242,91.7070382569222,12550.7498479055,supercell_cmplx_scf
180,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-65.32490367828936,0.709464477988945,312,1,0.0016,10,36619678,2112,371131200,465,178.9918001890611,140.68716363282297,38.30463655623815,supercell_cmplx_scf
181,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-65.76133163463295,0.2730365216453521,312,1,0.0016,10,36619678,9255,79754231355,2942,8777.632142895087,140.68716363282297,8636.944979262264,supercell_cmplx_scf
182,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-65.78376864974264,0.2505995065356643,312,1,0.0016,10,36619678,10865,116105139265,5471,10884.834163669972,140.68716363282297,10744.14700003715,supercell_cmplx_scf
183,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-65.84510887385719,0.18925928242111922,312,1,0.0016,10,36619678,14655,232700824380,5474,16173.804878730698,140.68716363282297,16033.117715097876,supercell_cmplx_scf
184,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-65.9475195504371,0.08684860584121168,312,1,0.0016,10,36619678,26489,766462420169,10536,29473.071546714764,140.68716363282297,29332.384383081942,supercell_cmplx_scf
185,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-65.9951162491196,0.039251907158700305,312,1,0.0016,10,36619678,39729,1579973503059,20651,40508.13713845814,140.68716363282297,40367.44997482532,supercell_cmplx_scf
186,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-66.01928580287912,0.015082353399179738,312,1,0.0016,10,36619678,55196,2729484700920,20653,50370.14029743808,140.68716363282297,50229.453133805255,supercell_cmplx_scf
187,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-66.03358944995396,0.0007787063243398507,312,1,0.0016,10,36619678,90538,5574570878870,40881,62716.33196276122,140.68716363282297,62575.6447991284,supercell_cmplx_scf
188,Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-66.03436094495412,7.2113241884608215e-06,312,1,0.0016,10,36619678,126719,8151405213218,40883,65522.55887138064,140.68716363282297,65381.87170774781,supercell_cmplx_scf
189,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-11.113813320046933,0.033442409425989084,80,1,0.0016,10,111136,609,31973109,206,53.47702404693428,47.67012372520141,5.806900321732878,supercell_cmplx_scf
190,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.143648701015989,0.003607028456933392,80,1,0.0016,10,111136,2063,981461935,668,484.5888642874471,47.67012372520141,436.91874056224566,supercell_cmplx_scf
191,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.144436726723509,0.0028190027494137126,80,1,0.0016,10,111136,2364,1349858184,1177,581.6217633669505,47.67012372520141,533.9516396417491,supercell_cmplx_scf
192,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.146027048719148,0.0012286807537744693,80,1,0.0016,10,111136,2914,2194725724,1175,767.1684884403063,47.67012372520141,719.4983647151049,supercell_cmplx_scf
193,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.147150476112598,0.00010525336032429777,80,1,0.0016,10,111136,4092,3993419628,2184,994.0518689587902,47.67012372520141,946.3817452335888,supercell_cmplx_scf
194,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.147246993618685,8.735854237329477e-06,80,1,0.0016,10,111136,4512,4707053760,2188,1062.625300206283,47.67012372520141,1014.9551764810816,supercell_cmplx_scf
195,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.147252978845538,2.7506273845290252e-06,80,1,0.0016,10,111136,4867,5215594008,2191,1091.5463241535056,47.67012372520141,1043.8762004283042,supercell_cmplx_scf
196,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.14725547573941,2.537335124230822e-07,80,1,0.0016,10,111136,5652,6175098252,2191,1112.8626630637264,47.67012372520141,1065.192539338525,supercell_cmplx_scf
197,Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.147255728627316,8.456062516870588e-10,80,1,0.0016,10,111136,6766,7428418464,2190,1118.3154393072336,47.67012372520141,1070.6453155820325,supercell_cmplx_scf
198,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-21.986879907092373,0.09608151688028244,160,1,0.0016,10,1040717,1166,128151562,302,111.95023313252376,90.4681768096405,21.48205632288325,supercell_cmplx_scf
199,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-22.045822316686248,0.037139107286407125,160,1,0.0016,10,1040717,4382,11794415920,1392,2741.6000194261533,90.4681768096405,2651.1318426165126,supercell_cmplx_scf
200,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-22.058395216303385,0.024566207669270312,160,1,0.0016,10,1040717,4987,15131525478,2527,3090.6040531514345,90.4681768096405,3000.135876341794,supercell_cmplx_scf
201,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-22.071335428049828,0.011625995922827315,160,1,0.0016,10,1040717,6257,24340881288,2530,3962.508396995894,90.4681768096405,3872.0402201862535,supercell_cmplx_scf
202,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-22.08023100323844,0.0027304207342169207,160,1,0.0016,10,1040717,10256,59272500800,4806,5886.745941092433,90.4681768096405,5796.277764282792,supercell_cmplx_scf
203,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-22.0825002256679,0.0004611983047553281,160,1,0.0016,10,1040717,13499,91972237237,4805,6939.93190845002,90.4681768096405,6849.46373164038,supercell_cmplx_scf
204,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-22.08289964973881,6.177423384556846e-05,160,1,0.0016,10,1040717,16475,120660049825,9352,7459.987938561576,90.4681768096405,7369.519761751935,supercell_cmplx_scf
205,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-22.082957136688943,4.287283712045564e-06,160,1,0.0016,10,1040717,18777,142821467184,9350,7747.60285201727,90.4681768096405,7657.13467520763,supercell_cmplx_scf
206,Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-22.08296154541436,1.2144170469241544e-07,160,1,0.0016,10,1040717,20393,155765058059,9354,7780.168112633418,90.4681768096405,7689.699935823777,supercell_cmplx_scf
207,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-43.6568135804864,0.285064038261055,320,1,0.0016,10,11637292,2111,432951323,470,208.90563942302816,182.84600566600648,26.05963375702169,supercell_cmplx_scf
208,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-43.78905424242459,0.15282337632286414,320,1,0.0016,10,11637292,9220,67985587760,2948,7510.796410483917,182.84600566600648,7327.950404817911,supercell_cmplx_scf
209,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-43.80760429777254,0.13427332097491274,320,1,0.0016,10,11637292,11155,111643367350,5480,10194.441178861656,182.84600566600648,10011.59517319565,supercell_cmplx_scf
210,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-43.853921752971424,0.08795586577603132,320,1,0.0016,10,11637292,14983,230383687237,5479,15662.209853716562,182.84600566600648,15479.363848050556,supercell_cmplx_scf
211,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-43.91626219123354,0.025615427513912437,320,1,0.0016,10,11637292,24668,636128048108,10541,26267.013950654917,182.84600566600648,26084.167944988905,supercell_cmplx_scf
212,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-43.933360093079564,0.00851752566789088,320,1,0.0016,10,11637292,36390,1225217238960,20658,34295.02644038525,182.84600566600648,34112.180434719245,supercell_cmplx_scf
213,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-43.93993981851313,0.001937800234323106,320,1,0.0016,10,11637292,44743,1745153018962,20659,39729.08075281775,182.84600566600648,39546.23474715174,supercell_cmplx_scf
214,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-43.94184085954441,3.6759203041469846e-05,320,1,0.0016,10,11637292,61153,2622447459446,20661,43680.653487903226,182.84600566600648,43497.80748223722,supercell_cmplx_scf
215,Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-43.941876985786585,6.329608694954914e-07,320,1,0.0016,10,11637292,72229,3134130648507,40887,44198.30294882687,182.84600566600648,44015.45694316086,supercell_cmplx_scf
216,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.23205855324128,0.13129545707059975,52,1,0.0016,10,25409,465,22851030,175,50.05488416090709,40.930257557747446,9.12462660315965,supercell_cmplx_scf
217,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.36251861341789,0.0008353968939900369,52,1,0.0016,10,25409,1454,479113356,576,335.6392617088754,40.930257557747446,294.70900415112794,supercell_cmplx_scf
218,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.36334708214477,6.928167110231698e-06,52,1,0.0016,10,25409,1596,580182708,577,370.280652536068,40.930257557747446,329.3503949783206,supercell_cmplx_scf
219,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.36296209293787,0.00039191737401012006,52,1,0.0016,10,25409,1895,792542060,576,426.0030364954767,40.930257557747446,385.07277893772925,supercell_cmplx_scf
220,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.363026961766348,0.000327048545532449,52,1,0.0016,10,25409,2181,1014313308,1018,473.7143740832447,40.930257557747446,432.78411652549727,supercell_cmplx_scf
221,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.363208612442577,0.00014539786930356513,52,1,0.0016,10,25409,2301,1098152250,1017,486.12251127696425,40.930257557747446,445.1922537192168,supercell_cmplx_scf
222,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.363362929144397,8.918832516968678e-06,52,1,0.0016,10,25409,2410,1158286970,1017,489.55209186474536,40.930257557747446,448.6218343069979,supercell_cmplx_scf
223,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.363353671453357,3.3885852346315914e-07,52,1,0.0016,10,25409,2640,1277239920,1017,492.7974067193368,40.930257557747446,451.8671491615894,supercell_cmplx_scf
224,LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.363354011013655,7.017746384008205e-10,52,1,0.0016,10,25409,3230,1566149480,1019,493.8896416906477,40.930257557747446,452.9593841329002,supercell_cmplx_scf
225,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-40.51431974275941,0.3060194915687333,104,1,0.0016,10,382841,875,109864125,238,127.89331411613152,79.48368705173479,48.40962706439674,supercell_cmplx_scf
226,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-40.70935428925211,0.11098494507603363,104,1,0.0016,10,382841,3051,4339049823,1201,1448.6127172397282,79.48368705173479,1369.1290301879935,supercell_cmplx_scf
227,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-40.743851183883976,0.07648805044416918,104,1,0.0016,10,382841,3451,5548093327,1205,1637.565772647097,79.48368705173479,1558.0820855953623,supercell_cmplx_scf
228,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-40.79106358286039,0.029275651467756347,104,1,0.0016,10,382841,4453,9114805623,2213,2084.9454354694826,79.48368705173479,2005.461748417748,supercell_cmplx_scf
229,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-40.81710609744992,0.0032331368782223535,104,1,0.0016,10,382841,6795,19412085105,2216,2909.9311697254525,79.48368705173479,2830.447482673718,supercell_cmplx_scf
230,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-40.81969565714761,0.0006435771805328727,104,1,0.0016,10,382841,8451,27519092712,4235,3316.851978693194,79.48368705173479,3237.368291641459,supercell_cmplx_scf
231,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-40.82009264443634,0.00024658989180181834,104,1,0.0016,10,382841,9647,33290706889,4235,3515.0444818014234,79.48368705173479,3435.5607947496887,supercell_cmplx_scf
232,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-40.820340405550205,1.1712220597814849e-06,104,1,0.0016,10,382841,11349,40351312755,4238,3621.5969460608353,79.48368705173479,3542.1132590091006,supercell_cmplx_scf
233,LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-40.82033923132938,2.9987674565745692e-09,104,1,0.0016,10,382841,12064,42990920544,4239,3629.8229809489662,79.48368705173479,3550.3392938972315,supercell_cmplx_scf
234,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-81.22329549757417,0.6607842453796593,208,1,0.0016,10,1742593,1411,236779910,348,170.92911811733708,157.8276419863995,13.101476130937584,supercell_cmplx_scf
235,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-81.39447463748421,0.48960510546962155,208,1,0.0016,10,1742593,6040,24844549440,2576,4189.809325988519,157.8276419863995,4031.98168400212,supercell_cmplx_scf
236,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-81.49943956180532,0.3846401811485123,208,1,0.0016,10,1742593,7029,35653639527,2581,5166.665655601655,157.8276419863995,5008.838013615256,supercell_cmplx_scf
237,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-81.71443745567313,0.16964228728069486,208,1,0.0016,10,1742593,9517,68118422384,4854,7290.62192209424,157.8276419863995,7132.794280107841,supercell_cmplx_scf
238,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-81.87661255321527,0.007467189738562752,208,1,0.0016,10,1742593,14785,159611526640,4859,10996.209555067946,157.8276419863995,10838.381913081546,supercell_cmplx_scf
239,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-81.88454353159003,0.00046378863619622734,208,1,0.0016,10,1742593,18594,235017728766,9403,12874.426411872351,157.8276419863995,12716.598769885952,supercell_cmplx_scf
240,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-81.88374809250132,0.00033165045250882486,208,1,0.0016,10,1742593,21475,291456080050,9406,13824.200583489845,157.8276419863995,13666.372941503443,supercell_cmplx_scf
241,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-81.88406514751635,1.4595437477282758e-05,208,1,0.0016,10,1742593,25405,357352014240,9405,14327.721672394076,157.8276419863995,14169.894030407677,supercell_cmplx_scf
242,LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-81.88407950617376,2.367800675528997e-07,208,1,0.0016,10,1742593,26841,378437996091,9402,14361.378605213951,157.8276419863995,14203.550963227552,supercell_cmplx_scf
243,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-121.77048543637497,1.0314826604438423,312,1,0.0016,10,23014060,2086,581028182,466,283.7154011139291,260.484053832167,23.23134728176211,supercell_cmplx_scf
244,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-121.79531717412775,1.0066509226910654,312,1,0.0016,10,23014060,9884,95578062552,2944,9849.758268596412,260.484053832167,9589.274214764246,supercell_cmplx_scf
245,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-121.83656687282702,0.9654012239917904,312,1,0.0016,10,23014060,11412,138980425752,5469,12404.86246242749,260.484053832167,12144.378408595325,supercell_cmplx_scf
246,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-122.02466353190819,0.7773045649106223,312,1,0.0016,10,23014060,15900,291501632400,5477,18674.283770916943,260.484053832167,18413.799717084778,supercell_cmplx_scf
247,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-122.55768435990844,0.24428373691037564,312,1,0.0016,10,23014060,28630,958725652500,10536,34109.32262725748,260.484053832167,33848.83857342532,supercell_cmplx_scf
248,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-122.74659260250324,0.05537549431556954,312,1,0.0016,10,23014060,41333,1861840314371,20652,45882.34444852872,260.484053832167,45621.86039469655,supercell_cmplx_scf
249,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-122.79047101861684,0.011497078201969657,312,1,0.0016,10,23014060,55390,2988996445550,20653,54966.00025388871,260.484053832167,54705.51620005654,supercell_cmplx_scf
250,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-122.80149763540989,0.00047046140892348376,312,1,0.0016,10,23014060,79507,4924782681486,40879,63093.09167728359,260.484053832167,62832.60762345143,supercell_cmplx_scf
251,LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-122.80196303529846,5.061520354843196e-06,312,1,0.0016,10,23014060,97181,6141784487097,40880,64374.41696768759,260.484053832167,64113.932913855424,supercell_cmplx_scf
252,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.232749519729463,0.18927990943006634,98,1,0.0016,10,300254,931,326307121,300,357.00711758482345,276.68466099184667,80.32245659297678,supercell_cmplx_scf
253,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.412727576472562,0.009301852686967038,98,1,0.0016,10,300254,3424,6665220032,1199,1982.8086372396808,276.68466099184667,1706.1239762478342,supercell_cmplx_scf
254,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.417321904442026,0.00470752471750302,98,1,0.0016,10,300254,3924,8661233304,1201,2248.2819905662705,276.68466099184667,1971.597329574424,supercell_cmplx_scf
255,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.420474549487963,0.0015548796715663116,98,1,0.0016,10,300254,4740,12759387960,2211,2741.8995037841687,276.68466099184667,2465.214842792322,supercell_cmplx_scf
256,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.42164839072198,0.00038103843754910827,98,1,0.0016,10,300254,6296,20566803216,2212,3327.377788271034,276.68466099184667,3050.693127279188,supercell_cmplx_scf
257,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.42204723732017,1.7808160642118764e-05,98,1,0.0016,10,300254,7336,25188860256,2212,3497.432124588121,276.68466099184667,3220.7474635962744,supercell_cmplx_scf
258,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.422084459172787,5.503001325735113e-05,98,1,0.0016,10,300254,7812,27287886276,4229,3558.0148431399034,276.68466099184667,3281.330182148057,supercell_cmplx_scf
259,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.42202869754627,7.316132588641722e-07,98,1,0.0016,10,300254,8520,30097010760,4229,3598.1872742953674,276.68466099184667,3321.502613303521,supercell_cmplx_scf
260,LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.422029357048636,7.211089325664943e-08,98,1,0.0016,10,300254,10567,37488239457,4232,3613.627194854536,276.68466099184667,3336.942533862689,supercell_cmplx_scf
261,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-40.528489227189255,0.4324332683662675,196,1,0.0016,10,4683301,1751,1513679966,562,880.5369914507723,588.3204977487829,292.2164937019894,supercell_cmplx_scf
262,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-40.73329345861207,0.22762903694345482,196,1,0.0016,10,4683301,6569,44574199122,2569,6911.691388213678,588.3204977487829,6323.370890464895,supercell_cmplx_scf
263,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-40.79169321916479,0.16922927639073038,196,1,0.0016,10,4683301,7644,59984356068,2566,7993.139393665586,588.3204977487829,7404.818895916803,supercell_cmplx_scf
264,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-40.8749364435163,0.0859860520392246,196,1,0.0016,10,4683301,10316,109672201952,4844,10828.924501678295,588.3204977487829,10240.604003929511,supercell_cmplx_scf
265,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-40.94847138361719,0.012451111938332815,196,1,0.0016,10,4683301,18170,310351104210,9394,17397.964843339105,588.3204977487829,16809.64434559032,supercell_cmplx_scf
266,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-40.95774280605477,0.0031796895007545345,196,1,0.0016,10,4683301,24613,520394381910,9394,21536.153362652087,588.3204977487829,20947.832864903303,supercell_cmplx_scf
267,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-40.96028946443913,0.0006330311163935676,196,1,0.0016,10,4683301,31976,754705897736,18483,24041.065588201185,588.3204977487829,23452.7450904524,supercell_cmplx_scf
268,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-40.96090833090016,1.4164655361526002e-05,196,1,0.0016,10,4683301,38731,977214424648,18483,25699.889790928653,588.3204977487829,25111.56929317987,supercell_cmplx_scf
269,LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-40.9609225716522,7.609667562746836e-08,196,1,0.0016,10,4683301,42168,1070312898816,18485,25854.00602386906,588.3204977487829,25265.68552612028,supercell_cmplx_scf
270,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-23.32844274586811,0.36833802584907716,104,1,0.0016,10,654248,949,213493683,304,229.14887477211371,124.11289404978145,105.03598072233233,supercell_cmplx_scf
271,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-23.6315842526949,0.06519651902228674,104,1,0.0016,10,654248,3307,5897554985,1204,1816.5101937588577,124.11289404978145,1692.3972997090762,supercell_cmplx_scf
272,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.651119978125077,0.04566079359210917,104,1,0.0016,10,654248,3797,7682200513,1203,2060.8437504600493,124.11289404978145,1936.730856410268,supercell_cmplx_scf
273,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.681273113901167,0.015507657816019815,104,1,0.0016,10,654248,4787,12282489387,2217,2613.502767927405,124.11289404978145,2489.389873877624,supercell_cmplx_scf
274,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.695019454909502,0.00176131680768421,104,1,0.0016,10,654248,7619,27126001890,4231,3626.501553726993,124.11289404978145,3502.3886596772118,supercell_cmplx_scf
275,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.696325207886154,0.0004555638310321797,104,1,0.0016,10,654248,9190,37325010390,4233,4136.989812961611,124.11289404978145,4012.87691891183,supercell_cmplx_scf
276,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.696615395158624,0.0001653765585629685,104,1,0.0016,10,654248,10682,45953045348,4240,4381.892880296856,124.11289404978145,4257.779986247075,supercell_cmplx_scf
277,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.696780407652966,3.640642205482436e-07,104,1,0.0016,10,654248,13495,60197362420,4240,4543.647148626172,124.11289404978145,4419.534254576391,supercell_cmplx_scf
278,AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.696780813553953,4.1836766939695735e-08,104,1,0.0016,10,654248,15606,70105039110,8271,4575.7014856513615,124.11289404978145,4451.58859160158,supercell_cmplx_scf
279,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-46.49818359116771,0.8208341354067841,208,1,0.0016,10,10681262,2556,5713322004,866,2276.8153147697026,249.24696133801905,2027.5683534316836,supercell_cmplx_scf
280,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-46.76408260587331,0.554935120701181,208,1,0.0016,10,10681262,9083,145377711259,4855,16303.04051034003,249.24696133801905,16053.79354900201,supercell_cmplx_scf
281,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-46.852926033914386,0.4660916926601075,208,1,0.0016,10,10681262,9860,172836275240,4858,17854.926871454674,249.24696133801905,17605.679910116654,supercell_cmplx_scf
282,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-47.03553322476001,0.2834845018144847,208,1,0.0016,10,10681262,12252,255333848604,4858,21227.629466863196,249.24696133801905,20978.382505525173,supercell_cmplx_scf
283,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-47.2522873313952,0.06673039517929169,208,1,0.0016,10,10681262,19410,535988671680,9405,28127.43752339144,249.24696133801905,27878.190562053416,supercell_cmplx_scf
284,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-47.30416116838122,0.014856558193272917,208,1,0.0016,10,10681262,27450,894908210400,9407,33207.504187898514,249.24696133801905,32958.2572265605,supercell_cmplx_scf
285,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-47.31634332240072,0.002674404173774292,208,1,0.0016,10,10681262,35956,1316475940856,18499,37294.23052721592,249.24696133801905,37044.9835658779,supercell_cmplx_scf
286,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-47.31900096033354,1.676624095381385e-05,208,1,0.0016,10,10681262,52602,2123153169588,18501,41113.00033464159,249.24696133801905,40863.75337330357,supercell_cmplx_scf
287,AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-47.31901848896688,7.623923892197126e-07,208,1,0.0016,10,10681262,65361,2680058783784,36678,41766.273763540856,249.24696133801905,41517.02680220284,supercell_cmplx_scf
288,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-23.093890356306858,0.5644294733059887,220,1,0.0016,10,9791594,2379,5652385050,878,2420.1225028243925,1198.2913327387384,1221.8311700856543,supercell_cmplx_scf
289,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-23.47483973747059,0.1834800921422577,220,1,0.0016,10,9791594,9058,128048136202,2596,14399.288428449612,1198.2913327387384,13200.997095710874,supercell_cmplx_scf
290,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.517479946294234,0.14083988331861264,220,1,0.0016,10,9791594,10088,162413491136,4868,16398.9910882377,1198.2913327387384,15200.69975549896,supercell_cmplx_scf
291,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.588860385921688,0.06945944369115864,220,1,0.0016,10,9791594,13797,292880646450,4869,21622.50991623091,1198.2913327387384,20424.21858349217,supercell_cmplx_scf
292,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.649314697463282,0.009005132149564332,220,1,0.0016,10,9791594,24981,856759542507,9422,34934.07399099684,1198.2913327387384,33735.782658258104,supercell_cmplx_scf
293,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.65695020788614,0.0013696217267060717,220,1,0.0016,10,9791594,35639,1547556680597,18510,44230.428947451146,1198.2913327387384,43032.13761471241,supercell_cmplx_scf
294,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.658118909835366,0.00020091977748037948,220,1,0.0016,10,9791594,44026,2150092170698,18513,49744.82936880518,1198.2913327387384,48546.53803606644,supercell_cmplx_scf
295,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.658315678496912,4.1511159345475335e-06,220,1,0.0016,10,9791594,56974,2964708977476,18511,53003.61135470921,1198.2913327387384,51805.32002197048,supercell_cmplx_scf
296,AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.65831955586437,2.7374847633154786e-07,220,1,0.0016,10,9791594,63475,3320971947275,36689,53292.07102662004,1198.2913327387384,52093.7796938813,supercell_cmplx_scf
297,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.418667045772278,0.05009622836518712,52,1,0.0016,10,12827,433,15684992,170,36.89681180655215,31.77441553677832,5.122396269773834,supercell_cmplx_scf
298,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.46655359263318,0.0022096815042846885,52,1,0.0016,10,12827,1224,271008288,570,225.52809637396973,31.77441553677832,193.7536808371914,supercell_cmplx_scf
299,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.468257647809391,0.000505626328073383,52,1,0.0016,10,12827,1336,321728840,574,245.29167178080465,31.77441553677832,213.5172562440263,supercell_cmplx_scf
300,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.468926916060392,0.00016364192292694923,52,1,0.0016,10,12827,1535,422715975,574,280.5039120788943,31.77441553677832,248.729496542116,supercell_cmplx_scf
301,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.468841293427677,7.801929021233889e-05,52,1,0.0016,10,12827,1976,627061864,1017,323.23798365629614,31.77441553677832,291.46356811951784,supercell_cmplx_scf
302,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.4687948062458185,3.153210835371567e-05,52,1,0.0016,10,12827,2112,691443456,1019,333.4743895984918,31.77441553677832,301.69997406171353,supercell_cmplx_scf
303,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.4687673922846205,4.118147155729446e-06,52,1,0.0016,10,12827,2193,725738262,1018,337.08588637337937,31.77441553677832,305.3114708366011,supercell_cmplx_scf
304,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.468763301945214,2.7807748992358938e-08,52,1,0.0016,10,12827,2277,756940833,1020,338.60862339489864,31.77441553677832,306.83420785812035,supercell_cmplx_scf
305,Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.468763274137465,0.0,52,1,0.0016,10,12827,2338,777534632,1017,338.7463593887076,31.77441553677832,306.9719438519293,supercell_cmplx_scf
306,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-8.704263895494147,0.1843169563658904,104,1,0.0016,10,211428,1278,654580098,437,521.7126136634339,59.98579660222221,461.7268170612117,supercell_cmplx_scf
307,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-8.889217352820737,0.0006365009606987826,104,1,0.0016,10,211428,2784,4821740448,1201,1764.1457368448202,59.98579660222221,1704.159940242598,supercell_cmplx_scf
308,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-8.895994516005771,0.007413664145733634,104,1,0.0016,10,211428,3017,5576855109,1201,1882.842767176602,59.98579660222221,1822.85697057438,supercell_cmplx_scf
309,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-8.883101518138684,0.005479333721353896,104,1,0.0016,10,211428,3766,7899290448,1205,2136.5236971686486,59.98579660222221,2076.5379005664263,supercell_cmplx_scf
310,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-8.887918763758265,0.0006620881017731506,104,1,0.0016,10,211428,4996,12275351856,2214,2502.7162999706875,59.98579660222221,2442.730503368465,supercell_cmplx_scf
311,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-8.888413817593076,0.00016703426696196289,104,1,0.0016,10,211428,6088,15995020664,2219,2676.1484079467136,59.98579660222221,2616.162611344492,supercell_cmplx_scf
312,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-8.888525440634876,5.541122516206087e-05,104,1,0.0016,10,211428,7166,19447262784,2219,2764.278081800803,59.98579660222221,2704.292285198581,supercell_cmplx_scf
313,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-8.888580347995665,5.038643724475378e-07,104,1,0.0016,10,211428,8304,22995428496,4236,2820.6824413182217,59.98579660222221,2760.696644716,supercell_cmplx_scf
314,Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-8.888580731837347,1.2002269045296998e-07,104,1,0.0016,10,211428,9016,25029011056,4233,2827.6770469093967,59.98579660222221,2767.6912503071744,supercell_cmplx_scf
315,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-16.86309077612335,0.5442905333752108,208,1,0.0016,10,957133,1538,267668906,354,177.27219620981816,121.76916067035694,55.503035539461216,supercell_cmplx_scf
316,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-17.24437441198037,0.16300689751819064,208,1,0.0016,10,957133,5572,23921994572,2578,4373.068674597855,121.76916067035694,4251.299513927498,supercell_cmplx_scf
317,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-17.290287996096932,0.11709331340162876,208,1,0.0016,10,957133,6175,30165035550,2578,4975.84606279161,121.76916067035694,4854.076902121254,supercell_cmplx_scf
318,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-17.36210395835405,0.04527735114450948,208,1,0.0016,10,957133,7958,48533955954,2581,6212.148494593203,121.76916067035694,6090.379333922847,supercell_cmplx_scf
319,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-17.403968620703886,0.003412688794675489,208,1,0.0016,10,957133,11416,92699780808,4856,8271.129575481156,121.76916067035694,8149.3604148108,supercell_cmplx_scf
320,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-17.406863110308507,0.0005181991900542471,208,1,0.0016,10,957133,14344,129888448624,4858,9223.597198144776,121.76916067035694,9101.82803747442,supercell_cmplx_scf
321,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-17.407302321469206,7.898802935457638e-05,208,1,0.0016,10,957133,16994,162204586110,9403,9722.26787045704,121.76916067035694,9600.498709786682,supercell_cmplx_scf
322,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-17.407379112637628,2.1968609331679545e-06,208,1,0.0016,10,957133,19095,187382958525,9400,9995.637439642114,121.76916067035694,9873.868278971757,supercell_cmplx_scf
323,Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-17.407381065774697,2.437238642016837e-07,208,1,0.0016,10,957133,19946,196081147600,9404,10013.366030840994,121.76916067035694,9891.596870170635,supercell_cmplx_scf
324,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-25.147671088751906,1.2984299939375887,312,1,0.0016,10,23971489,2531,1339491254,709,539.0730163452998,182.612025951978,356.4609903933218,supercell_cmplx_scf
325,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-25.993355622395548,0.45274546029394713,312,1,0.0016,10,23971489,10500,174312747000,5470,16909.85693209828,182.612025951978,16727.2449061463,supercell_cmplx_scf
326,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-26.040490169924478,0.4056109127650167,312,1,0.0016,10,23971489,11435,211028796965,5471,18797.74029071881,182.612025951978,18615.128264766838,supercell_cmplx_scf
327,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-26.17729944518689,0.2688016375026052,312,1,0.0016,10,23971489,14571,331384595679,5476,23165.573357478283,182.612025951978,22982.961331526305,supercell_cmplx_scf
328,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-26.364500600098985,0.08160048259050967,312,1,0.0016,10,23971489,24312,801977926104,10536,33600.19706468105,182.612025951978,33417.58503872907,supercell_cmplx_scf
329,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-26.41879862471105,0.02730245797844333,312,1,0.0016,10,23971489,36223,1481343352192,20651,41655.41063287656,182.612025951978,41472.79860692458,supercell_cmplx_scf
330,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-26.43888904877594,0.007212033913553739,312,1,0.0016,10,23971489,46558,2205659177520,20653,48255.20831995956,182.612025951978,48072.59629400758,supercell_cmplx_scf
331,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-26.445860166356837,0.00024091633265754808,312,1,0.0016,10,23971489,75644,4161712755960,40878,56039.94734014397,182.612025951978,55857.33531419199,supercell_cmplx_scf
332,Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-26.446101825100186,7.424106911457784e-07,312,1,0.0016,10,23971489,99301,5638473732941,40881,57837.30444825404,182.612025951978,57654.69242230206,supercell_cmplx_scf
333,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.428428599124801,0.07224465190648388,104,1,0.0016,10,175844,956,1608990064,310,1714.3342726505216,338.9968759912062,1375.3373966593151,supercell_cmplx_scf
334,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.498633644846996,0.002039606184288445,104,1,0.0016,10,175844,3029,8869254277,1203,2982.55048798724,338.9968759912062,2643.553611996034,supercell_cmplx_scf
335,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.499458955328772,0.0012142957025123025,104,1,0.0016,10,175844,3455,10803325485,1207,3184.9996828350845,338.9968759912062,2846.0028068438783,supercell_cmplx_scf
336,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.499696175380446,0.000977075650838266,104,1,0.0016,10,175844,4340,15139235020,2216,3553.1558573175403,338.9968759912062,3214.158981326334,supercell_cmplx_scf
337,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.500569609536453,0.0001036414948316633,104,1,0.0016,10,175844,5711,22743863326,2219,4056.506295260112,338.9968759912062,3717.509419268906,supercell_cmplx_scf
338,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.500652658169363,2.059286192146459e-05,104,1,0.0016,10,175844,6698,27730965828,2216,4217.157900148085,338.9968759912062,3878.161024156879,supercell_cmplx_scf
339,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.500667628935752,5.622095532231697e-06,104,1,0.0016,10,175844,7439,31243495001,2220,4278.042844664999,338.9968759912062,3939.0459686737936,supercell_cmplx_scf
340,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.500673085335046,1.6569623895179575e-07,104,1,0.0016,10,175844,8029,33978438956,4238,4310.642691863643,338.9968759912062,3971.6458158724377,supercell_cmplx_scf
341,Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.500673250475534,5.557510007747624e-10,104,1,0.0016,10,175844,8403,35591713188,4238,4314.341804564677,338.9968759912062,3975.344928573471,supercell_cmplx_scf
342,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-8.7693523896739,0.23186982089056407,208,1,0.0016,10,3081078,2262,3674700432,577,1654.7379889899812,334.3925083696655,1320.3454806203158,supercell_cmplx_scf
343,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-8.973603854240169,0.02761835632429488,208,1,0.0016,10,3081078,6691,68307422041,2581,10398.649513677963,334.3925083696655,10064.2570053083,supercell_cmplx_scf
344,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-8.987199817963669,0.014022392600795186,208,1,0.0016,10,3081078,7468,81860892740,2580,11165.34792595528,334.3925083696655,10830.955417585614,supercell_cmplx_scf
345,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-8.986016638449554,0.015205572114910026,208,1,0.0016,10,3081078,9658,124761512810,4855,13158.109750677764,334.3925083696655,12823.7172423081,supercell_cmplx_scf
346,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-8.999428251729157,0.0017939588353073077,208,1,0.0016,10,3081078,16227,282168349686,4862,17712.103966058054,334.3925083696655,17377.711457688387,supercell_cmplx_scf
347,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-9.000913651377997,0.00030855918646643943,208,1,0.0016,10,3081078,20580,412108181940,9406,20396.984147606952,334.3925083696655,20062.59163923729,supercell_cmplx_scf
348,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-9.001152102980802,7.010758366199354e-05,208,1,0.0016,10,3081078,25090,538851456780,9408,21876.029439526905,334.3925083696655,21541.63693115724,supercell_cmplx_scf
349,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-9.001221650013605,5.60550859063369e-07,208,1,0.0016,10,3081078,32442,727628024802,18496,22845.564756899614,334.3925083696655,22511.172248529947,supercell_cmplx_scf
350,Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-9.00122221419309,3.6286262883322706e-09,208,1,0.0016,10,3081078,35194,793326501238,18497,22960.609970170422,334.3925083696655,22626.21746180076,supercell_cmplx_scf
351,C,cc-pvdz,1,kpoint,kpoint,0.1,-10.212988977859808,0.16457957748595575,52,1,0.0016,10,52057,398,28793708,169,73.69076848764426,73.26238767179154,0.4283808158527221,kpoint
352,C,cc-pvdz,1,kpoint,kpoint,0.01,-10.36619891583878,0.011369639506984441,52,1,0.0016,10,52057,1855,945981365,576,519.4440399492938,73.26238767179154,446.1816522775023,kpoint
353,C,cc-pvdz,1,kpoint,kpoint,0.008,-10.370859388030798,0.00670916731496618,52,1,0.0016,10,52057,2085,1234999710,1021,603.3382828361719,73.26238767179154,530.0758951643803,kpoint
354,C,cc-pvdz,1,kpoint,kpoint,0.005,-10.375520299433132,0.0020482559126318023,52,1,0.0016,10,52057,2512,1871882112,1021,759.029692907891,73.26238767179154,685.7673052360994,kpoint
355,C,cc-pvdz,1,kpoint,kpoint,0.002,-10.377553416811363,1.5138534401160086e-05,52,1,0.0016,10,52057,3448,3158964504,1903,933.206016761188,73.26238767179154,859.9436290893964,kpoint
356,C,cc-pvdz,1,kpoint,kpoint,0.001,-10.377541327454765,2.722789099962597e-05,52,1,0.0016,10,52057,3761,3629060359,1904,982.8580864657024,73.26238767179154,909.5956987939109,kpoint
357,C,cc-pvdz,1,kpoint,kpoint,0.0005,-10.377552302121126,1.6253224638163033e-05,52,1,0.0016,10,52057,3990,3920226870,1905,1000.7790633418862,73.26238767179154,927.5166756700946,kpoint
358,C,cc-pvdz,1,kpoint,kpoint,0.0001,-10.377568225407757,3.299380075816316e-07,52,1,0.0016,10,52057,4199,4157610457,1902,1008.5505941572072,73.26238767179154,935.2882064854156,kpoint
359,C,cc-pvdz,1,kpoint,kpoint,1e-05,-10.377568555457717,1.1195311344636139e-10,52,1,0.0016,10,52057,4288,4247534144,1902,1008.978429387377,73.26238767179154,935.7160417155854,kpoint
360,C,cc-pvdz,2,kpoint,kpoint,0.1,-10.610704194844383,0.1814948904086009,52,2,0.0016,10,385655,1460,868593420,431,605.9868024117839,154.34801892001786,451.6387834917661,kpoint
361,C,cc-pvdz,2,kpoint,kpoint,0.01,-10.787698747830923,0.004500337422060241,52,2,0.0016,10,385655,5033,15928468598,2153,3223.6444125202147,154.34801892001786,3069.296393600197,kpoint
362,C,cc-pvdz,2,kpoint,kpoint,0.008,-10.78998137335745,0.002217711895532659,52,2,0.0016,10,385655,5600,19340462400,2154,3517.8627234050327,154.34801892001786,3363.514704485015,kpoint
363,C,cc-pvdz,2,kpoint,kpoint,0.005,-10.791427442315094,0.0007716429378898937,52,2,0.0016,10,385655,6970,27477942520,2155,4015.609489834569,154.34801892001786,3861.261470914552,kpoint
364,C,cc-pvdz,2,kpoint,kpoint,0.002,-10.792167455390139,3.1629862844440026e-05,52,2,0.0016,10,385655,8682,39064546134,4110,4583.139016014256,154.34801892001786,4428.790997094238,kpoint
365,C,cc-pvdz,2,kpoint,kpoint,0.001,-10.792163569107972,3.551614501162703e-05,52,2,0.0016,10,385655,9674,45113180182,4109,4750.041606548321,154.34801892001786,4595.693587628303,kpoint
366,C,cc-pvdz,2,kpoint,kpoint,0.0005,-10.792170341555114,2.8743697869870743e-05,52,2,0.0016,10,385655,10442,49367708484,4111,4815.698646808589,154.34801892001786,4661.350627888571,kpoint
367,C,cc-pvdz,2,kpoint,kpoint,0.0001,-10.792200828324683,1.7430716994226714e-06,52,2,0.0016,10,385655,11519,54845806346,4111,4849.854310885559,154.34801892001786,4695.506291965541,kpoint
368,C,cc-pvdz,2,kpoint,kpoint,1e-05,-10.792199082497941,2.755042416424658e-09,52,2,0.0016,10,385655,11990,57119808460,4113,4852.523148618276,154.34801892001786,4698.1751296982575,kpoint
369,C,cc-pvdz,4,kpoint,kpoint,0.1,-10.871369590837944,0.18584444133149347,52,4,0.0016,10,1754533,3549,7929945933,1371,2275.9584039064384,315.78078135480376,1960.1776225516344,kpoint
370,C,cc-pvdz,4,kpoint,kpoint,0.01,-11.055836192735152,0.0013778394342853773,52,4,0.0016,10,1754533,15761,256037791742,4599,16547.04326872769,315.78078135480376,16231.262487372887,kpoint
371,C,cc-pvdz,4,kpoint,kpoint,0.008,-11.05676970696222,0.0004443252072174886,52,4,0.0016,10,1754533,16788,290154760056,8891,17604.78895779294,315.78078135480376,17289.00817643814,kpoint
372,C,cc-pvdz,4,kpoint,kpoint,0.005,-11.05720506311159,8.969057846641704e-06,52,4,0.0016,10,1754533,18975,359008499025,8893,19271.83352912788,315.78078135480376,18956.05274777308,kpoint
373,C,cc-pvdz,4,kpoint,kpoint,0.002,-11.057196463589834,1.7568579602667e-05,52,4,0.0016,10,1754533,22659,461810654487,8893,20759.806946306864,315.78078135480376,20444.02616495206,kpoint
374,C,cc-pvdz,4,kpoint,kpoint,0.001,-11.057212230036043,1.802133393624672e-06,52,4,0.0016,10,1754533,24401,504723118926,8896,21069.084740375944,315.78078135480376,20753.30395902114,kpoint
375,C,cc-pvdz,4,kpoint,kpoint,0.0005,-11.05721193691059,2.0952588464240307e-06,52,4,0.0016,10,1754533,25407,527706362619,8896,21156.26664263749,315.78078135480376,20840.485861282687,kpoint
376,C,cc-pvdz,4,kpoint,kpoint,0.0001,-11.057213985220653,4.694878441569017e-08,52,4,0.0016,10,1754533,26227,545498284197,8892,21185.79998805716,315.78078135480376,20870.01920670236,kpoint
377,C,cc-pvdz,4,kpoint,kpoint,1e-05,-11.057214032495057,3.256204195167811e-10,52,4,0.0016,10,1754533,26458,550338702970,8896,21187.1788745738,315.78078135480376,20871.398093219,kpoint
378,C,cc-pvdz,6,kpoint,kpoint,0.1,-10.887927774913459,0.2102426986343069,52,6,0.0016,10,12343697,7874,99713753328,2750,12899.110158797548,551.7055796440766,12347.404579153472,kpoint
379,C,cc-pvdz,6,kpoint,kpoint,0.01,-11.091384286801645,0.006786186746120748,52,6,0.0016,10,12343697,35217,2386180378764,19118,69016.1954050547,551.7055796440766,68464.48982541062,kpoint
380,C,cc-pvdz,6,kpoint,kpoint,0.008,-11.094642455692034,0.0035280178557322017,52,6,0.0016,10,12343697,38160,2775349172160,19117,74081.43175080535,551.7055796440766,73529.72617116127,kpoint
381,C,cc-pvdz,6,kpoint,kpoint,0.005,-11.09742429424361,0.0007461793041567688,52,6,0.0016,10,12343697,45414,3696698555478,19116,82913.3354467514,551.7055796440766,82361.62986710732,kpoint
382,C,cc-pvdz,6,kpoint,kpoint,0.002,-11.098103984180423,6.648936734343636e-05,52,6,0.0016,10,12343697,59846,5412954119992,19115,92129.62922578894,551.7055796440766,91577.92364614486,kpoint
383,C,cc-pvdz,6,kpoint,kpoint,0.001,-11.098152606730439,1.7866817326961382e-05,52,6,0.0016,10,12343697,65942,6106940450412,37808,94332.57099447896,551.7055796440766,93780.86541483489,kpoint
384,C,cc-pvdz,6,kpoint,kpoint,0.0005,-11.098167845478917,2.628068848764542e-06,52,6,0.0016,10,12343697,68224,6361806676992,37809,94982.4549326941,551.7055796440766,94430.74935305002,kpoint
385,C,cc-pvdz,6,kpoint,kpoint,0.0001,-11.098170024854532,4.4869323367890956e-07,52,6,0.0016,10,12343697,70204,6561998488944,37808,95208.20360758656,551.7055796440766,94656.49802794246,kpoint
386,C,cc-pvdz,6,kpoint,kpoint,1e-05,-11.098170471589762,1.9580035370836413e-09,52,6,0.0016,10,12343697,70680,6607183433880,37808,95218.19059034082,551.7055796440766,94666.48501069674,kpoint
387,C,cc-pvdz,8,kpoint,kpoint,0.1,-10.971214901553125,0.22030450507092958,52,8,0.0016,10,52208837,7498,36042833514,2852,4896.362668732079,645.1048560005933,4251.257812731486,kpoint
388,C,cc-pvdz,8,kpoint,kpoint,0.01,-11.176616768754869,0.014902637869186108,52,8,0.0016,10,52208837,58358,5310708371772,19221,92694.11345603265,645.1048560005933,92049.00860003206,kpoint
389,C,cc-pvdz,8,kpoint,kpoint,0.008,-11.182372477116678,0.009146929507377166,52,8,0.0016,10,52208837,66562,6721430160942,37912,102857.3734738752,645.1048560005933,102212.2686178746,kpoint
390,C,cc-pvdz,8,kpoint,kpoint,0.005,-11.188455254614079,0.0030641520099763397,52,8,0.0016,10,52208837,78938,9379043335470,37910,121024.28517671574,645.1048560005933,120379.18032071515,kpoint
391,C,cc-pvdz,8,kpoint,kpoint,0.002,-11.191227948367722,0.0002914582563331436,52,8,0.0016,10,52208837,106455,14826810640695,37916,141867.1291999314,645.1048560005933,141222.0243439308,kpoint
392,C,cc-pvdz,8,kpoint,kpoint,0.001,-11.191472944697807,4.64619262476873e-05,52,8,0.0016,10,52208837,124345,18073711128850,37919,148053.64853496372,645.1048560005933,147408.54367896312,kpoint
393,C,cc-pvdz,8,kpoint,kpoint,0.0005,-11.191513181009844,6.2256142108196855e-06,52,8,0.0016,10,52208837,132655,19581013261490,75293,150352.84209988252,645.1048560005933,149707.73724388191,kpoint
394,C,cc-pvdz,8,kpoint,kpoint,0.0001,-11.191519288597037,1.1802701749275002e-07,52,8,0.0016,10,52208837,140363,20859374064052,75294,151373.11019641734,645.1048560005933,150728.00534041674,kpoint
395,C,cc-pvdz,8,kpoint,kpoint,1e-05,-11.19151940082656,5.797494040393758e-09,52,8,0.0016,10,52208837,143027,21264287211426,75293,151437.31642274017,645.1048560005933,150792.21156673957,kpoint
396,C,cc-pvdz,9,kpoint,kpoint,0.1,-10.892563639674275,0.2182918287880291,52,9,0.0016,10,40869245,16455,660080460945,5634,40860.06885734743,821.9812740223497,40038.08758332508,kpoint
397,C,cc-pvdz,9,kpoint,kpoint,0.01,-11.105213531409447,0.005641937052857315,52,9,0.0016,10,40869245,68183,11712964612110,20814,174980.9742649308,821.9812740223497,174158.99299090845,kpoint
398,C,cc-pvdz,9,kpoint,kpoint,0.008,-11.108154239578496,0.002701228883807971,52,9,0.0016,10,40869245,74054,13530837704550,41039,186112.8110223946,821.9812740223497,185290.82974837223,kpoint
399,C,cc-pvdz,9,kpoint,kpoint,0.005,-11.110329955841557,0.0005255126207472927,52,9,0.0016,10,40869245,85884,17316910899948,41041,205380.05382550365,821.9812740223497,204558.0725514813,kpoint
400,C,cc-pvdz,9,kpoint,kpoint,0.002,-11.11081956485359,3.5903608713638846e-05,52,9,0.0016,10,40869245,109580,24263866997320,41040,225542.7264784269,821.9812740223497,224720.7452044045,kpoint
401,C,cc-pvdz,9,kpoint,kpoint,0.001,-11.11085610945479,6.40992485756442e-07,52,9,0.0016,10,40869245,122129,27617690144471,41036,230339.6250239172,821.9812740223497,229517.64374989484,kpoint
402,C,cc-pvdz,9,kpoint,kpoint,0.0005,-11.110854144465623,1.3239966811795512e-06,52,9,0.0016,10,40869245,129079,29367848586232,41040,231748.3465142359,821.9812740223497,230926.36524021355,kpoint
403,C,cc-pvdz,9,kpoint,kpoint,0.0001,-11.110855633840002,1.6537769731428398e-07,52,9,0.0016,10,40869245,135078,30796885866378,41042,232232.12007039684,821.9812740223497,231410.1387963745,kpoint
404,C,cc-pvdz,9,kpoint,kpoint,1e-05,-11.110855462650374,5.811930492427564e-09,52,9,0.0016,10,40869245,136495,31122776526295,41043,232253.19447142232,821.9812740223497,231431.2131974,kpoint
405,C,cc-pvdz,12,kpoint,kpoint,0.1,-11.01832055573802,0.2268624952710745,52,12,0.0016,10,180357262,17421,516116183574,5788,30176.890852487075,1144.3110947634589,29032.57975772361,kpoint
406,C,cc-pvdz,12,kpoint,kpoint,0.01,-11.227153962029057,0.018029088980037855,52,12,0.0016,10,180357262,118693,36863468381505,41196,316352.44315757306,1144.3110947634589,315208.1320628096,kpoint
407,C,cc-pvdz,12,kpoint,kpoint,0.008,-11.234743696357148,0.010439354651946786,52,12,0.0016,10,180357262,137921,47512242267378,41201,350893.4279311437,1144.3110947634589,349749.1168363803,kpoint
408,C,cc-pvdz,12,kpoint,kpoint,0.005,-11.242335407686483,0.0028476433226121145,52,12,0.0016,10,180357262,163359,66105488406510,81645,412187.2527188095,1144.3110947634589,411042.94162404607,kpoint
409,C,cc-pvdz,12,kpoint,kpoint,0.002,-11.245010866317406,0.00017218469168867045,52,12,0.0016,10,180357262,216046,101566148998656,81651,478853.7155756838,1144.3110947634589,477709.4044809204,kpoint
410,C,cc-pvdz,12,kpoint,kpoint,0.001,-11.245161742572444,2.1308436650713247e-05,52,12,0.0016,10,180357262,246720,120241458459840,81650,496420.8165055404,1144.3110947634589,495276.50541077694,kpoint
411,C,cc-pvdz,12,kpoint,kpoint,0.0005,-11.24518115958115,1.8914279440451764e-06,52,12,0.0016,10,180357262,265506,130877466147012,81650,502100.4881612203,1144.3110947634589,500956.1770664568,kpoint
412,C,cc-pvdz,12,kpoint,kpoint,0.0001,-11.245183075123288,2.411419330883291e-08,52,12,0.0016,10,180357262,278469,137844830808621,162547,504212.6468982693,1144.3110947634589,503068.33580350585,kpoint
413,C,cc-pvdz,12,kpoint,kpoint,1e-05,-11.245183052913829,1.9047341481837066e-09,52,12,0.0016,10,180357262,281238,139245478324842,162547,504321.1775677676,1144.3110947634589,503176.86647300416,kpoint
414,C,cc-pvdz,18,kpoint,kpoint,0.1,-11.039014332480763,0.23464312731852388,52,18,0.0016,10,637060912,35486,3003309668414,11930,86207.12606812359,1751.04451088075,84456.08155724284,kpoint
415,C,cc-pvdz,18,kpoint,kpoint,0.01,-11.254888867351456,0.018768592447830912,52,18,0.0016,10,637060912,231305,184897232351400,88109,814226.991418077,1751.04451088075,812475.9469071963,kpoint
416,C,cc-pvdz,18,kpoint,kpoint,0.008,-11.262761439399238,0.010896020400048556,52,18,0.0016,10,637060912,266321,234492643057145,88110,896858.470362099,1751.04451088075,895107.4258512183,kpoint
417,C,cc-pvdz,18,kpoint,kpoint,0.005,-11.270649009786002,0.003008450013284758,52,18,0.0016,10,637060912,323899,331161775940535,175150,1041431.479816003,1751.04451088075,1039680.4353051224,kpoint
418,C,cc-pvdz,18,kpoint,kpoint,0.002,-11.273450442571963,0.00020701722732319183,52,18,0.0016,10,637060912,415728,488437540521840,175153,1196740.15960414,1751.04451088075,1194989.1150932594,kpoint
419,C,cc-pvdz,18,kpoint,kpoint,0.001,-11.273629353459892,2.8106339394540214e-05,52,18,0.0016,10,637060912,469432,570246328154656,175153,1237342.4481203193,1751.04451088075,1235591.4036094386,kpoint
420,C,cc-pvdz,18,kpoint,kpoint,0.0005,-11.273653440813415,4.0189858712125215e-06,52,18,0.0016,10,637060912,502872,617291238068520,175155,1250353.353254463,1751.04451088075,1248602.3087435823,kpoint
421,C,cc-pvdz,18,kpoint,kpoint,0.0001,-11.27365741353773,4.62615563634472e-08,52,18,0.0016,10,637060912,533294,657173336825072,175155,1255201.1906342153,1751.04451088075,1253450.1461233343,kpoint
422,C,cc-pvdz,18,kpoint,kpoint,1e-05,-11.273657460163836,3.645492796522376e-10,52,18,0.0016,10,637060912,543214,669541656514724,175155,1255471.1972815525,1751.04451088075,1253720.1527706718,kpoint
423,C,cc-pvdz,27,kpoint,kpoint,0.1,-11.035523480877504,0.2415461031516024,52,27,0.0016,10,2175089137,69766,15946774263730,23281,232824.74061543675,2470.1093709204565,230354.6312445163,kpoint
424,C,cc-pvdz,27,kpoint,kpoint,0.01,-11.257513943211045,0.01955564081806216,52,27,0.0016,10,2175089137,421119,781330593825252,175619,1889862.0286582436,2470.1093709204565,1887391.919287323,kpoint
425,C,cc-pvdz,27,kpoint,kpoint,0.008,-11.265775096340718,0.011294487688388699,52,27,0.0016,10,2175089137,481926,981000795507102,175622,2073428.7107113707,2470.1093709204565,2070958.6013404503,kpoint
426,C,cc-pvdz,27,kpoint,kpoint,0.005,-11.273996800941218,0.0030727830878891638,52,27,0.0016,10,2175089137,606636,1427759577722700,349705,2397325.518866136,2470.1093709204565,2394855.409495216,kpoint
427,C,cc-pvdz,27,kpoint,kpoint,0.002,-11.276859793708022,0.0002097903210849239,52,27,0.0016,10,2175089137,765988,2069364716685920,349705,2751789.312272357,2470.1093709204565,2749319.2029014365,kpoint
428,C,cc-pvdz,27,kpoint,kpoint,0.001,-11.277041482337196,2.8101691910364934e-05,52,27,0.0016,10,2175089137,859904,2402010577712384,349706,2845280.267459449,2470.1093709204565,2842810.158088529,kpoint
429,C,cc-pvdz,27,kpoint,kpoint,0.0005,-11.277065964390934,3.6196381731912197e-06,52,27,0.0016,10,2175089137,918646,2592722128434160,349707,2874801.690392165,2470.1093709204565,2872331.5810212446,kpoint
430,C,cc-pvdz,27,kpoint,kpoint,0.0001,-11.277069439029122,1.449999853520012e-07,52,27,0.0016,10,2175089137,971162,2750966562001434,349705,2885318.340508217,2470.1093709204565,2882848.231137297,kpoint
431,C,cc-pvdz,27,kpoint,kpoint,1e-05,-11.277069584949563,9.204565998288672e-10,52,27,0.0016,10,2175089137,986619,2795269363452993,349708,2885853.60008264,2470.1093709204565,2883383.49071172,kpoint
432,C,cc-pvtz,1,kpoint,kpoint,0.1,-10.232410170403824,0.22489837770944554,116,1,0.0016,10,1279539,984,441458808,316,456.9777629716614,390.2489004419183,66.72886252974305,kpoint
433,C,cc-pvtz,1,kpoint,kpoint,0.01,-10.424621659882053,0.03268688823121657,116,1,0.0016,10,1279539,4807,16616058866,2229,3520.902070809014,390.2489004419183,3130.653170367096,kpoint
434,C,cc-pvtz,1,kpoint,kpoint,0.008,-10.434270180539428,0.023038367573841256,116,1,0.0016,10,1279539,5701,24711794042,2232,4415.230084792667,390.2489004419183,4024.9811843507487,kpoint
435,C,cc-pvtz,1,kpoint,kpoint,0.005,-10.446955115912395,0.01035343220087448,116,1,0.0016,10,1279539,8142,51907521618,4248,6493.80578248619,390.2489004419183,6103.556882044271,kpoint
436,C,cc-pvtz,1,kpoint,kpoint,0.002,-10.456393585398825,0.0009149627144449113,116,1,0.0016,10,1279539,13092,129119810724,4251,10045.856043345862,390.2489004419183,9655.607142903944,kpoint
437,C,cc-pvtz,1,kpoint,kpoint,0.001,-10.457246083702021,6.246441124879709e-05,116,1,0.0016,10,1279539,16022,181001911892,8287,11507.11643430159,390.2489004419183,11116.867533859671,kpoint
438,C,cc-pvtz,1,kpoint,kpoint,0.0005,-10.457281499075425,2.704903784511714e-05,116,1,0.0016,10,1279539,17918,213509795002,8287,12137.475219332116,390.2489004419183,11747.226318890196,kpoint
439,C,cc-pvtz,1,kpoint,kpoint,0.0001,-10.45730737978921,1.168324059719339e-06,116,1,0.0016,10,1279539,20302,248006166398,8288,12442.960625943491,390.2489004419183,12052.711725501573,kpoint
440,C,cc-pvtz,1,kpoint,kpoint,1e-05,-10.457308556311613,8.198343337539882e-09,116,1,0.0016,10,1279539,21199,259400715540,8287,12463.955412443796,390.2489004419183,12073.706512001876,kpoint
441,C,cc-pvtz,2,kpoint,kpoint,0.1,-10.622114788568432,0.23913398547793996,116,2,0.0016,10,9448370,3012,7634236284,874,2581.7286874786087,805.8146966417323,1775.9139908368763,kpoint
442,C,cc-pvtz,2,kpoint,kpoint,0.01,-10.837792534947546,0.02345623909882555,116,2,0.0016,10,9448370,16026,401062637448,4753,25491.016875499445,805.8146966417323,24685.20217885771,kpoint
443,C,cc-pvtz,2,kpoint,kpoint,0.008,-10.846888817887805,0.014359956158566334,116,2,0.0016,10,9448370,18049,520032228054,9174,29347.912067125155,805.8146966417323,28542.09737048342,kpoint
444,C,cc-pvtz,2,kpoint,kpoint,0.005,-10.855828850954621,0.005419923091750434,116,2,0.0016,10,9448370,24116,901300531800,9176,38068.38445826746,805.8146966417323,37262.56976162573,kpoint
445,C,cc-pvtz,2,kpoint,kpoint,0.002,-10.860589641229161,0.0006591328172103061,116,2,0.0016,10,9448370,37174,1903470990162,18010,52156.3357763545,805.8146966417323,51350.521079712766,kpoint
446,C,cc-pvtz,2,kpoint,kpoint,0.001,-10.86120150510647,4.7268939901812246e-05,116,2,0.0016,10,9448370,44939,2532463285528,18013,57401.0528451912,805.8146966417323,56595.23814854946,kpoint
447,C,cc-pvtz,2,kpoint,kpoint,0.0005,-10.861228795838235,1.9978208136706144e-05,116,2,0.0016,10,9448370,51115,2986360445790,18009,59510.54986369439,805.8146966417323,58704.735167052655,kpoint
448,C,cc-pvtz,2,kpoint,kpoint,0.0001,-10.861247761553164,1.0124932074973003e-06,116,2,0.0016,10,9448370,59076,3511381205196,18015,60543.42672308348,805.8146966417323,59737.61202644175,kpoint
449,C,cc-pvtz,2,kpoint,kpoint,1e-05,-10.861248783448996,9.402624456811282e-09,116,2,0.0016,10,9448370,61768,3676540627592,35676,60628.37514886521,805.8146966417323,59822.56045222348,kpoint
450,C,cc-pvtz,4,kpoint,kpoint,0.1,-10.871938920254193,0.25004436524425167,116,4,0.0016,10,42702794,7424,64202143232,2962,8808.69606590558,1613.802986452441,7194.893079453139,kpoint
451,C,cc-pvtz,4,kpoint,kpoint,0.01,-11.104853949331483,0.01712933616696155,116,4,0.0016,10,42702794,48742,6200421467936,19782,129574.03130842684,1613.802986452441,127960.2283219744,kpoint
452,C,cc-pvtz,4,kpoint,kpoint,0.008,-11.111182958896928,0.010800326601517085,116,4,0.0016,10,42702794,56808,8149743565560,19784,146128.37322766127,1613.802986452441,144514.57024120883,kpoint
453,C,cc-pvtz,4,kpoint,kpoint,0.005,-11.11876700002827,0.0032162854701738297,116,4,0.0016,10,42702794,73147,12860996591913,38985,179092.83342406937,1613.802986452441,177479.03043761692,kpoint
454,C,cc-pvtz,4,kpoint,kpoint,0.002,-11.121770810818646,0.0002124746797989019,116,4,0.0016,10,42702794,100630,21774990098950,38987,220409.6465357681,1613.802986452441,218795.8435493156,kpoint
455,C,cc-pvtz,4,kpoint,kpoint,0.001,-11.121953480587703,2.9804910742115e-05,116,4,0.0016,10,42702794,117342,26697538487628,38990,231748.9840384877,1613.802986452441,230135.1810520352,kpoint
456,C,cc-pvtz,4,kpoint,kpoint,0.0005,-11.121980479273464,2.8062249803895156e-06,116,4,0.0016,10,42702794,127175,29376084702675,38988,235283.93266232364,1613.802986452441,233670.1296758712,kpoint
457,C,cc-pvtz,4,kpoint,kpoint,0.0001,-11.121983121173649,1.6432479554850943e-07,116,4,0.0016,10,42702794,133675,31042544002050,77386,236541.4296881703,1613.802986452441,234927.62670171785,kpoint
458,C,cc-pvtz,4,kpoint,kpoint,1e-05,-11.121983292025002,6.526557072561445e-09,116,4,0.0016,10,42702794,134908,31336862350324,77389,236601.72688707057,1613.802986452441,234987.92390061813,kpoint
459,C,cc-pvtz,6,kpoint,kpoint,0.1,-10.892813718585987,0.2693454261681829,116,6,0.0016,10,301314396,17677,997666086758,5987,57487.940057697015,3136.153625928478,54351.78643176854,kpoint
460,C,cc-pvtz,6,kpoint,kpoint,0.01,-11.1269023374843,0.035256807269870905,116,6,0.0016,10,301314396,107680,55195245620160,42294,522115.6716495015,3136.153625928478,518979.518023573,kpoint
461,C,cc-pvtz,6,kpoint,kpoint,0.008,-11.138189762033173,0.023969382720997245,116,6,0.0016,10,301314396,127945,74395300551685,42297,592273.48292889,3136.153625928478,589137.3293029616,kpoint
462,C,cc-pvtz,6,kpoint,kpoint,0.005,-11.153362435301089,0.00879670945308142,116,6,0.0016,10,301314396,166254,121482829904832,83771,744291.2310017083,3136.153625928478,741155.0773757799,kpoint
463,C,cc-pvtz,6,kpoint,kpoint,0.002,-11.161447402873321,0.0007117418808491038,116,6,0.0016,10,301314396,260040,249568330661760,83774,977573.5041266916,3136.153625928478,974437.350500763,kpoint
464,C,cc-pvtz,6,kpoint,kpoint,0.001,-11.162070953426225,8.819132794535278e-05,116,6,0.0016,10,301314396,303614,314350311738010,166717,1054610.7821387176,3136.153625928478,1051474.628512789,kpoint
465,C,cc-pvtz,6,kpoint,kpoint,0.0005,-11.162143329250593,1.581550357698802e-05,116,6,0.0016,10,301314396,326139,345918433141611,166714,1080366.4157064653,3136.153625928478,1077230.2620805367,kpoint
466,C,cc-pvtz,6,kpoint,kpoint,0.0001,-11.162159093362936,5.139123437913895e-08,116,6,0.0016,10,301314396,346898,371145829199266,166720,1089790.1892995704,3136.153625928478,1086654.0356736418,kpoint
467,C,cc-pvtz,6,kpoint,kpoint,1e-05,-11.162159144323782,4.303881695477685e-10,116,6,0.0016,10,301314396,352206,376977036111012,166719,1090230.307428176,3136.153625928478,1087094.1538022475,kpoint
468,C,cc-pvtz,8,kpoint,kpoint,0.1,-10.970469102685675,0.2835140645977887,116,8,0.0016,10,1284975328,15078,265223934906,6215,17917.15524010009,3430.0140220594194,14487.141218040671,kpoint
469,C,cc-pvtz,8,kpoint,kpoint,0.01,-11.201213364873581,0.05276980240988216,116,8,0.0016,10,1284975328,171278,113730002645608,83997,676353.2346360399,3430.0140220594194,672923.2206139805,kpoint
470,C,cc-pvtz,8,kpoint,kpoint,0.008,-11.215590812121944,0.03839235516151973,116,8,0.0016,10,1284975328,201571,159069572429816,84001,803820.6685673364,3430.0140220594194,800390.654545277,kpoint
471,C,cc-pvtz,8,kpoint,kpoint,0.005,-11.23703087969989,0.01695228758357281,116,8,0.0016,10,1284975328,287913,306589962951906,166950,1084667.8392306785,3430.0140220594194,1081237.825208619,kpoint
472,C,cc-pvtz,8,kpoint,kpoint,0.002,-11.251914924543065,0.002068242740397963,116,8,0.0016,10,1284975328,445523,679771290752853,166951,1554149.5070883066,3430.0140220594194,1550719.493066247,kpoint
473,C,cc-pvtz,8,kpoint,kpoint,0.001,-11.253660041680586,0.0003231256028772833,116,8,0.0016,10,1284975328,569383,975972746490262,332843,1745956.0191855014,3430.0140220594194,1742526.005163442,kpoint
474,C,cc-pvtz,8,kpoint,kpoint,0.0005,-11.25393491396884,4.825331462399163e-05,116,8,0.0016,10,1284975328,627646,1125479849768174,332840,1826514.2471013088,3430.0140220594194,1823084.2330792493,kpoint
475,C,cc-pvtz,8,kpoint,kpoint,0.0001,-11.25398266501683,5.022666336174098e-07,116,8,0.0016,10,1284975328,698909,1279411914516327,332841,1864617.9609332453,3430.0140220594194,1861187.946911186,kpoint
476,C,cc-pvtz,8,kpoint,kpoint,1e-05,-11.25398316492602,2.3574440177753786e-09,116,8,0.0016,10,1284975328,723282,1325736268699836,332845,1867022.64704118,3430.0140220594194,1863592.6330191204,kpoint
477,C,cc-pvtz,9,kpoint,kpoint,0.1,-10.898331920241635,0.27673419874086846,116,9,0.0016,10,998935592,37254,6559666847874,12294,179353.13706912723,4454.221985701854,174898.91508342538,kpoint
478,C,cc-pvtz,9,kpoint,kpoint,0.01,-11.141141736500872,0.0339243824816311,116,9,0.0016,10,998935592,206452,271328642727348,90266,1338679.6246903786,4454.221985701854,1334225.4027046766,kpoint
479,C,cc-pvtz,9,kpoint,kpoint,0.008,-11.152145701573724,0.022920417408778704,116,9,0.0016,10,998935592,240867,353750290244010,90266,1495958.7106056295,4454.221985701854,1491504.4886199278,kpoint
480,C,cc-pvtz,9,kpoint,kpoint,0.005,-11.16668889812842,0.008377220854082879,116,9,0.0016,10,998935592,322347,580623305524401,179355,1834724.8227360423,4454.221985701854,1830270.6007503408,kpoint
481,C,cc-pvtz,9,kpoint,kpoint,0.002,-11.17437303874993,0.0006930802325726404,116,9,0.0016,10,998935592,478360,1102623113121360,179356,2347860.774958517,4454.221985701854,2343406.552972815,kpoint
482,C,cc-pvtz,9,kpoint,kpoint,0.001,-11.174967606384522,9.851259798132617e-05,116,9,0.0016,10,998935592,585266,1446070532528754,179359,2516728.0332668447,4454.221985701854,2512273.8112811428,kpoint
483,C,cc-pvtz,9,kpoint,kpoint,0.0005,-11.175051922675294,1.4196307208891312e-05,116,9,0.0016,10,998935592,627500,1585341168397500,357537,2573410.762612589,4454.221985701854,2568956.540626887,kpoint
484,C,cc-pvtz,9,kpoint,kpoint,0.0001,-11.175066033031966,8.595053735405145e-08,116,9,0.0016,10,998935592,661451,1684540652591713,357537,2594083.3384731845,4454.221985701854,2589629.1164874826,kpoint
485,C,cc-pvtz,9,kpoint,kpoint,1e-05,-11.175066119263034,2.8053115386228455e-10,116,9,0.0016,10,998935592,669996,1706921379563760,357536,2595024.2090431144,4454.221985701854,2590569.9870574125,kpoint
486,BN,cc-pvdz,1,kpoint,kpoint,0.1,-11.856505167727127,0.15436876435416025,52,1,0.0016,10,103052,410,32227230,170,80.06355730167938,79.01126850316301,1.0522887985163685,kpoint
487,BN,cc-pvdz,1,kpoint,kpoint,0.01,-11.992197110724465,0.018676821356821804,52,1,0.0016,10,103052,1913,1046611865,1017,557.2756326856017,79.01126850316301,478.2643641824388,kpoint
488,BN,cc-pvdz,1,kpoint,kpoint,0.008,-11.999057949115551,0.011815982965735827,52,1,0.0016,10,103052,2148,1396251552,1020,662.1087272045318,79.01126850316301,583.0974587013687,kpoint
489,BN,cc-pvdz,1,kpoint,kpoint,0.005,-12.005780450251649,0.00509348182963798,52,1,0.0016,10,103052,2747,2361373393,1023,875.6001937931525,79.01126850316301,796.5889252899894,kpoint
490,BN,cc-pvdz,1,kpoint,kpoint,0.002,-12.010121442191616,0.0007524898896704713,52,1,0.0016,10,103052,3950,4578010500,1905,1180.537107598936,79.01126850316301,1101.525839095773,kpoint
491,BN,cc-pvdz,1,kpoint,kpoint,0.001,-12.010871036403081,2.8956782056610564e-06,52,1,0.0016,10,103052,4622,5856818142,1906,1290.7195703000205,79.01126850316301,1211.7083017968575,kpoint
492,BN,cc-pvdz,1,kpoint,kpoint,0.0005,-12.01086533081145,8.601269836816527e-06,52,1,0.0016,10,103052,5184,6801833088,1909,1336.4748890320511,79.01126850316301,1257.4636205288882,kpoint
493,BN,cc-pvdz,1,kpoint,kpoint,0.0001,-12.010874619193102,6.871118145568289e-07,52,1,0.0016,10,103052,5857,7809893653,1909,1358.2186247314855,79.01126850316301,1279.2073562283226,kpoint
494,BN,cc-pvdz,1,kpoint,kpoint,1e-05,-12.010873933327463,1.2461764953286547e-09,52,1,0.0016,10,103052,6076,8110141508,1906,1359.5982449807505,79.01126850316301,1280.5869764775875,kpoint
495,BN,cc-pvdz,2,kpoint,kpoint,0.1,-12.176089275895999,0.19071899186383234,52,2,0.0016,10,770427,1417,790807862,433,568.4609951351915,159.7028921238081,408.7581030113834,kpoint
496,BN,cc-pvdz,2,kpoint,kpoint,0.01,-12.354244885544613,0.0125633822152178,52,2,0.0016,10,770427,5556,21462766884,2154,3934.807736325044,159.7028921238081,3775.104844201236,kpoint
497,BN,cc-pvdz,2,kpoint,kpoint,0.008,-12.36005706588355,0.006751201876280533,52,2,0.0016,10,770427,6347,27274861548,2157,4377.177003371984,159.7028921238081,4217.474111248176,kpoint
498,BN,cc-pvdz,2,kpoint,kpoint,0.005,-12.36451676283944,0.0022915049203913185,52,2,0.0016,10,770427,8051,41816982561,4108,5290.5759867213,159.7028921238081,5130.873094597492,kpoint
499,BN,cc-pvdz,2,kpoint,kpoint,0.002,-12.366557321793147,0.0002509459666839575,52,2,0.0016,10,770427,11316,73090870068,4112,6579.157617402891,159.7028921238081,6419.454725279084,kpoint
500,BN,cc-pvdz,2,kpoint,kpoint,0.001,-12.36672742758671,8.084017312093295e-05,52,2,0.0016,10,770427,13739,94574110136,4111,7011.601335657703,159.7028921238081,6851.898443533895,kpoint
501,BN,cc-pvdz,2,kpoint,kpoint,0.0005,-12.366802171207421,6.096552409573519e-06,52,2,0.0016,10,770427,14825,104488364175,8016,7179.154526069064,159.7028921238081,7019.451633945256,kpoint
502,BN,cc-pvdz,2,kpoint,kpoint,0.0001,-12.366806405162041,1.8625977897812618e-06,52,2,0.0016,10,770427,15964,113736300236,8016,7257.005342830311,159.7028921238081,7097.302450706503,kpoint
503,BN,cc-pvdz,2,kpoint,kpoint,1e-05,-12.366808275076858,7.31702698431036e-09,52,2,0.0016,10,770427,16405,116964172140,8018,7262.341460992316,159.7028921238081,7102.638568868508,kpoint
504,BN,cc-pvdz,4,kpoint,kpoint,0.1,-12.392983325613551,0.19841830494986468,52,4,0.0016,10,3498610,3349,6331425158,1371,1925.689424935969,317.2996185568928,1608.3898063790764,kpoint
505,BN,cc-pvdz,4,kpoint,kpoint,0.01,-12.586110685804112,0.005290944759304139,52,4,0.0016,10,3498610,17666,346536838978,8892,19980.72667416169,317.2996185568928,19663.4270556048,kpoint
506,BN,cc-pvdz,4,kpoint,kpoint,0.008,-12.58931659266241,0.002085037901006004,52,4,0.0016,10,3498610,19338,412906174956,8894,21749.031029157268,317.2996185568928,21431.731410600376,kpoint
507,BN,cc-pvdz,4,kpoint,kpoint,0.005,-12.591180996871007,0.00022063369240932218,52,4,0.0016,10,3498610,23428,571327039140,8895,24839.889178358928,317.2996185568928,24522.58955980204,kpoint
508,BN,cc-pvdz,4,kpoint,kpoint,0.002,-12.591445859874225,4.422931080938497e-05,52,4,0.0016,10,3498610,30948,853306116792,17471,28084.86643272018,317.2996185568928,27767.56681416329,kpoint
509,BN,cc-pvdz,4,kpoint,kpoint,0.001,-12.59142033845183,1.8707888413516116e-05,52,4,0.0016,10,3498610,33191,940833811932,17473,28873.050808040425,317.2996185568928,28555.751189483533,kpoint
510,BN,cc-pvdz,4,kpoint,kpoint,0.0005,-12.591401996011356,3.6544794035364703e-07,52,4,0.0016,10,3498610,34496,985837657728,17472,29109.63538218067,317.2996185568928,28792.335763623774,kpoint
511,BN,cc-pvdz,4,kpoint,kpoint,0.0001,-12.591401742307058,1.1174364189514563e-07,52,4,0.0016,10,3498610,35689,1022829787725,17469,29192.35206270368,317.2996185568928,28875.05244414679,kpoint
512,BN,cc-pvdz,4,kpoint,kpoint,1e-05,-12.591401635560503,4.9970871884852386e-09,52,4,0.0016,10,3498610,36013,1032255420343,17473,29196.31049743821,317.2996185568928,28879.010878881323,kpoint
513,BN,cc-pvdz,6,kpoint,kpoint,0.1,-12.405781710740127,0.2123528056221371,52,6,0.0016,10,12619930,7741,93490030955,2750,12301.790446650422,534.9318769323027,11766.85856971812,kpoint
514,BN,cc-pvdz,6,kpoint,kpoint,0.01,-12.60910565859639,0.009028857765875031,52,6,0.0016,10,12619930,37150,2737782066750,19117,75065.46178769931,534.9318769323027,74530.52991076701,kpoint
515,BN,cc-pvdz,6,kpoint,kpoint,0.008,-12.614001551436926,0.004132964925338101,52,6,0.0016,10,12619930,40789,3256207202647,19117,81314.70235997203,534.9318769323027,80779.77048303973,kpoint
516,BN,cc-pvdz,6,kpoint,kpoint,0.005,-12.617613185366862,0.0005213309954026357,52,6,0.0016,10,12619930,49867,4520079022230,19119,92327.88524639898,534.9318769323027,91792.95336946668,kpoint
517,BN,cc-pvdz,6,kpoint,kpoint,0.002,-12.61812775288291,6.763479355242907e-06,52,6,0.0016,10,12619930,65730,6676138914900,37808,103457.46626638043,534.9318769323027,102922.53438944816,kpoint
518,BN,cc-pvdz,6,kpoint,kpoint,0.001,-12.618138266699098,3.7503368339741883e-06,52,6,0.0016,10,12619930,69216,7167493923744,37806,105477.77033843967,534.9318769323027,104942.83846150736,kpoint
519,BN,cc-pvdz,6,kpoint,kpoint,0.0005,-12.618134848592828,3.3223056306042054e-07,52,6,0.0016,10,12619930,70578,7335853605792,37808,105872.07154955964,534.9318769323027,105337.13967262737,kpoint
520,BN,cc-pvdz,6,kpoint,kpoint,0.0001,-12.618134502531433,1.383083159112175e-08,52,6,0.0016,10,12619930,71193,7405156981320,37807,105949.05275674134,534.9318769323027,105414.12087980904,kpoint
521,BN,cc-pvdz,6,kpoint,kpoint,1e-05,-12.61813451666557,3.0330582490023517e-10,52,6,0.0016,10,12619930,71278,7414111822574,37807,105950.67546244948,534.9318769323027,105415.74358551718,kpoint
522,BN,cc-pvdz,8,kpoint,kpoint,0.1,-12.480256399911637,0.2198018453300481,52,8,0.0016,10,56675006,7548,38771615352,2848,5232.172427297563,643.701621123103,4588.47080617446,kpoint
523,BN,cc-pvdz,8,kpoint,kpoint,0.01,-12.680125697878974,0.01993254736271055,52,8,0.0016,10,56675006,61743,6156096866997,19224,101558.86070160152,643.701621123103,100915.1590804784,kpoint
524,BN,cc-pvdz,8,kpoint,kpoint,0.008,-12.688108446793429,0.011949798448256388,52,8,0.0016,10,56675006,69176,7742199364560,37912,114001.09155603182,643.701621123103,113357.38993490872,kpoint
525,BN,cc-pvdz,8,kpoint,kpoint,0.005,-12.696419996932658,0.003638248309027148,52,8,0.0016,10,56675006,84109,11289882184729,37916,136724.72078568343,643.701621123103,136081.01916456033,kpoint
526,BN,cc-pvdz,8,kpoint,kpoint,0.002,-12.699766452456515,0.00029179278516977547,52,8,0.0016,10,56675006,117276,18751363663812,37916,162863.51949673716,643.701621123103,162219.81787561407,kpoint
527,BN,cc-pvdz,8,kpoint,kpoint,0.001,-12.700014368070509,4.387717117637635e-05,52,8,0.0016,10,56675006,132509,22133352740434,75293,170138.23878213394,643.701621123103,169494.53716101084,kpoint
528,BN,cc-pvdz,8,kpoint,kpoint,0.0005,-12.700054431470354,3.8137713307406784e-06,52,8,0.0016,10,56675006,139364,23613135019716,75293,172585.041325049,643.701621123103,171941.3397039259,kpoint
529,BN,cc-pvdz,8,kpoint,kpoint,0.0001,-12.700058351923165,1.066814796502058e-07,52,8,0.0016,10,56675006,146083,24887729619067,75289,173534.4506454945,643.701621123103,172890.7490243714,kpoint
530,BN,cc-pvdz,8,kpoint,kpoint,1e-05,-12.700058246052748,8.110632165880816e-10,52,8,0.0016,10,56675006,147927,25208791837710,75293,173581.99981429148,643.701621123103,172938.2981931684,kpoint
531,BN,cc-pvdz,9,kpoint,kpoint,0.1,-12.402217231215808,0.22346179067150906,52,9,0.0016,10,41767856,16122,605260910490,5631,38240.522176836224,794.9126773160035,37445.60949952022,kpoint
532,BN,cc-pvdz,9,kpoint,kpoint,0.01,-12.61803221736554,0.0076468045217765734,52,9,0.0016,10,41767856,73295,14131579807775,41036,196388.6886233478,794.9126773160035,195593.77594603185,kpoint
533,BN,cc-pvdz,9,kpoint,kpoint,0.008,-12.622466844748601,0.0032121771387156883,52,9,0.0016,10,41767856,79304,16358983604192,41039,210117.06666373232,794.9126773160035,209322.15398641632,kpoint
534,BN,cc-pvdz,9,kpoint,kpoint,0.005,-12.625361987150807,0.00031703473650956937,52,9,0.0016,10,41767856,93992,21594635494256,41037,234021.1403323128,794.9126773160035,233226.2276549968,kpoint
535,BN,cc-pvdz,9,kpoint,kpoint,0.002,-12.625684291402322,5.269515005679182e-06,52,9,0.0016,10,41767856,121728,30827346250752,41036,257956.07447580196,794.9126773160035,257161.16179848596,kpoint
536,BN,cc-pvdz,9,kpoint,kpoint,0.001,-12.62567771149904,1.310388276110075e-06,52,9,0.0016,10,41767856,132368,34087025478320,41043,262304.7787985041,794.9126773160035,261509.8661211881,kpoint
537,BN,cc-pvdz,9,kpoint,kpoint,0.0005,-12.625678798980582,2.2290673484803847e-07,52,9,0.0016,10,41767856,136403,35239012301744,41043,263147.90109873493,794.9126773160035,262352.98842141894,kpoint
538,BN,cc-pvdz,9,kpoint,kpoint,0.0001,-12.625679004263137,1.7624179449171606e-08,52,9,0.0016,10,41767856,137908,35649214552300,81486,263305.91139192885,794.9126773160035,262510.99871461286,kpoint
539,BN,cc-pvdz,9,kpoint,kpoint,1e-05,-12.625679022105098,2.177813485104707e-10,52,9,0.0016,10,41767856,137979,35667913963878,81486,263308.4658220603,794.9126773160035,262513.5531447443,kpoint
540,BN,cc-pvdz,12,kpoint,kpoint,0.1,-12.512273734806252,0.2264410344533001,52,12,0.0016,10,184724861,16982,474439074284,5785,28457.1699648673,1093.3872974990095,27363.78266736829,kpoint
541,BN,cc-pvdz,12,kpoint,kpoint,0.01,-12.714932526339043,0.023782242920509233,52,12,0.0016,10,184724861,127443,42073030190577,41200,336269.83531503263,1093.3872974990095,335176.44801753364,kpoint
542,BN,cc-pvdz,12,kpoint,kpoint,0.008,-12.72526529429717,0.013449474962381913,52,12,0.0016,10,184724861,145170,54040118841630,81645,379174.8504164234,1093.3872974990095,378081.4631189244,kpoint
543,BN,cc-pvdz,12,kpoint,kpoint,0.005,-12.735498994389328,0.003215774870223953,52,12,0.0016,10,184724861,176818,79184594488896,81649,456156.9838880075,1093.3872974990095,455063.5965905085,kpoint
544,BN,cc-pvdz,12,kpoint,kpoint,0.002,-12.738573635145894,0.00014113411365812567,52,12,0.0016,10,184724861,240225,126668640705075,81651,537094.8807495412,1093.3872974990095,536001.4934520422,kpoint
545,BN,cc-pvdz,12,kpoint,kpoint,0.001,-12.738703051738794,1.1717520758125488e-05,52,12,0.0016,10,184724861,269306,146656433511462,81653,554696.2055016721,1093.3872974990095,553602.8182041731,kpoint
546,BN,cc-pvdz,12,kpoint,kpoint,0.0005,-12.73871453339655,2.3586300201827726e-07,52,12,0.0016,10,184724861,278392,152753413678352,162549,558900.2171455721,1093.3872974990095,557806.8298480731,kpoint
547,BN,cc-pvdz,12,kpoint,kpoint,0.0001,-12.738714736307157,3.295239459077948e-08,52,12,0.0016,10,184724861,282558,155316152259930,162548,559898.2630286237,1093.3872974990095,558804.8757311247,kpoint
548,BN,cc-pvdz,12,kpoint,kpoint,1e-05,-12.73871476835885,9.00701735417897e-10,52,12,0.0016,10,184724861,283646,155924612073318,162550,559935.6433028186,1093.3872974990095,558842.2560053197,kpoint
549,BN,cc-pvdz,18,kpoint,kpoint,0.1,-12.524660215494587,0.23471166601030902,52,18,0.0016,10,651932341,33906,2584011284898,11931,77627.92031558529,1681.119371283142,75946.80094430214,kpoint
550,BN,cc-pvdz,18,kpoint,kpoint,0.01,-12.734360874375795,0.025011007129100093,52,18,0.0016,10,651932341,249356,213457233055056,88103,871949.1496194158,1681.119371283142,870268.0302481327,kpoint
551,BN,cc-pvdz,18,kpoint,kpoint,0.008,-12.745287284496104,0.014084597008791278,52,18,0.0016,10,651932341,292259,279964141128947,88108,975741.1483056376,1681.119371283142,974060.0289343544,kpoint
552,BN,cc-pvdz,18,kpoint,kpoint,0.005,-12.755949910108615,0.003421971396280199,52,18,0.0016,10,651932341,349542,397566561787524,175153,1158538.8146862136,1681.119371283142,1156857.6953149303,kpoint
553,BN,cc-pvdz,18,kpoint,kpoint,0.002,-12.759193850635045,0.00017803086985068717,52,18,0.0016,10,651932341,457609,603394425748494,175155,1343095.3389083906,1681.119371283142,1341414.2195371075,kpoint
554,BN,cc-pvdz,18,kpoint,kpoint,0.001,-12.759353407623234,1.8473881661762448e-05,52,18,0.0016,10,651932341,507723,688884436185603,175156,1382036.9069969847,1681.119371283142,1380355.7876257016,kpoint
555,BN,cc-pvdz,18,kpoint,kpoint,0.0005,-12.75936968851877,2.1929861251379634e-06,52,18,0.0016,10,651932341,531159,725664590659623,175154,1391590.6197401586,1681.119371283142,1389909.5003688757,kpoint
556,BN,cc-pvdz,18,kpoint,kpoint,0.0001,-12.759371850442381,3.1062514338486835e-08,52,18,0.0016,10,651932341,546625,748158500764000,175156,1394133.073015618,1681.119371283142,1392451.9536443348,kpoint
557,BN,cc-pvdz,18,kpoint,kpoint,1e-05,-12.759371881407409,9.748646334628575e-11,52,18,0.0016,10,651932341,550958,754149877358242,175156,1394245.5816264048,1681.119371283142,1392564.4622551217,kpoint
558,BN,cc-pvdz,27,kpoint,kpoint,0.1,-12.521446985389723,0.24057306447888038,52,27,0.0016,10,2224833440,64743,12864094911423,23284,202388.8207832564,2423.097362916248,199965.72342034013,kpoint
559,BN,cc-pvdz,27,kpoint,kpoint,0.01,-12.735413348561357,0.026606701307246183,52,27,0.0016,10,2224833440,461651,963968634386862,175621,2126910.5622831048,2423.097362916248,2124487.4649201883,kpoint
560,BN,cc-pvdz,27,kpoint,kpoint,0.008,-12.747084719118906,0.014935330749697329,52,27,0.0016,10,2224833440,536591,1245182351545704,175625,2363685.4294427787,2423.097362916248,2361262.3320798622,kpoint
561,BN,cc-pvdz,27,kpoint,kpoint,0.005,-12.75851107394574,0.0035089759228625894,52,27,0.0016,10,2224833440,656013,1791770679043008,349706,2782083.017054255,2423.097362916248,2779659.9196913387,kpoint
562,BN,cc-pvdz,27,kpoint,kpoint,0.002,-12.761876731338068,0.00014331853053484167,52,27,0.0016,10,2224833440,843237,2657140427335950,349706,3209703.8130529355,2423.097362916248,3207280.715690019,kpoint
563,BN,cc-pvdz,27,kpoint,kpoint,0.001,-12.762008006424244,1.204344435912219e-05,52,27,0.0016,10,2224833440,931031,3015902450076219,349707,3299538.9082114613,2423.097362916248,3297115.810848545,kpoint
564,BN,cc-pvdz,27,kpoint,kpoint,0.0005,-12.762019008497061,1.04137154188777e-06,52,27,0.0016,10,2224833440,971601,3167389359950826,349705,3320577.386342067,2423.097362916248,3318154.2889791504,kpoint
565,BN,cc-pvdz,27,kpoint,kpoint,0.0001,-12.762019994449421,5.541918213225472e-08,52,27,0.0016,10,2224833440,993741,3244400481209244,349707,3325533.708155664,2423.097362916248,3323110.6107927472,kpoint
566,BN,cc-pvdz,27,kpoint,kpoint,1e-05,-12.76202004966773,2.0087398411305912e-10,52,27,0.0016,10,2224833440,999493,3263371880184757,349708,3325729.445924632,2423.097362916248,3323306.348561715,kpoint
567,BN,cc-pvtz,1,kpoint,kpoint,0.1,-11.879540628745227,0.21034741813618396,116,1,0.0016,10,2463903,983,520092521,321,538.9232413323841,472.88922423297697,66.03401709940718,kpoint
568,BN,cc-pvtz,1,kpoint,kpoint,0.01,-12.053196882370507,0.03669116451090382,116,1,0.0016,10,2463903,4716,16503741036,2228,3564.582546467996,472.88922423297697,3091.6933222350185,kpoint
569,BN,cc-pvtz,1,kpoint,kpoint,0.008,-12.063047386116311,0.0268406607650995,116,1,0.0016,10,2463903,5537,23868766712,2228,4390.920121656054,472.88922423297697,3918.030897423077,kpoint
570,BN,cc-pvtz,1,kpoint,kpoint,0.005,-12.07790555815242,0.011982488728991214,116,1,0.0016,10,2463903,8041,50645024309,4250,6415.445401711068,472.88922423297697,5942.556177478092,kpoint
571,BN,cc-pvtz,1,kpoint,kpoint,0.002,-12.08780724151972,0.002080805361691418,116,1,0.0016,10,2463903,13648,138993866064,4255,10373.533748572148,472.88922423297697,9900.644524339172,kpoint
572,BN,cc-pvtz,1,kpoint,kpoint,0.001,-12.089361715612386,0.0005263312690253485,116,1,0.0016,10,2463903,17266,210885888040,8284,12441.016754412703,472.88922423297697,11968.127530179729,kpoint
573,BN,cc-pvtz,1,kpoint,kpoint,0.0005,-12.089784954534432,0.00010309234697913894,116,1,0.0016,10,2463903,20831,278194734533,8289,13603.13116125125,472.88922423297697,13130.241937018274,kpoint
574,BN,cc-pvtz,1,kpoint,kpoint,0.0001,-12.089886813457921,1.2334234895661211e-06,116,1,0.0016,10,2463903,27650,391564147800,8288,14424.736251686703,472.88922423297697,13951.847027453729,kpoint
575,BN,cc-pvtz,1,kpoint,kpoint,1e-05,-12.089888032270098,1.4611313048362717e-08,116,1,0.0016,10,2463903,29884,425791087036,16354,14513.0244056889,472.88922423297697,14040.135181455924,kpoint
576,BN,cc-pvtz,2,kpoint,kpoint,0.1,-12.19684819179174,0.24218356348023384,116,2,0.0016,10,18187203,3013,8140722258,874,2752.0978235448288,990.205487930353,1761.8923356144758,kpoint
577,BN,cc-pvtz,2,kpoint,kpoint,0.01,-12.404410347540546,0.03462140773142863,116,2,0.0016,10,18187203,16382,414763833612,4759,25788.973421887003,990.205487930353,24798.76793395665,kpoint
578,BN,cc-pvtz,2,kpoint,kpoint,0.008,-12.416427622523287,0.02260413274868789,116,2,0.0016,10,18187203,18443,542575336277,9173,29965.986174212183,990.205487930353,28975.78068628183,kpoint
579,BN,cc-pvtz,2,kpoint,kpoint,0.005,-12.430301087117279,0.00873066815469592,116,2,0.0016,10,18187203,25366,992578733212,9177,39857.77777514005,990.205487930353,38867.572287209696,kpoint
580,BN,cc-pvtz,2,kpoint,kpoint,0.002,-12.437866986428451,0.001164768843523234,116,2,0.0016,10,18187203,40848,2322389021376,18012,57911.4277975712,990.205487930353,56921.22230964084,kpoint
581,BN,cc-pvtz,2,kpoint,kpoint,0.001,-12.438714301090444,0.00031745418153050764,116,2,0.0016,10,18187203,52992,3429035852544,18014,65911.59453930955,990.205487930353,64921.3890513792,kpoint
582,BN,cc-pvtz,2,kpoint,kpoint,0.0005,-12.438964251761357,6.750351061768356e-05,116,2,0.0016,10,18187203,62849,4311478669457,35679,69875.9892217269,990.205487930353,68885.78373379655,kpoint
583,BN,cc-pvtz,2,kpoint,kpoint,0.0001,-12.43903056182937,1.1934426051851688e-06,116,2,0.0016,10,18187203,74108,5281261784660,35681,72589.31654852162,990.205487930353,71599.11106059127,kpoint
584,BN,cc-pvtz,2,kpoint,kpoint,1e-05,-12.439031763979026,8.707051080136807e-09,116,2,0.0016,10,18187203,80991,5795752810905,35682,72890.88011506686,990.205487930353,71900.67462713651,kpoint
585,BN,cc-pvtz,4,kpoint,kpoint,0.1,-12.403084853833338,0.25598520733042385,116,4,0.0016,10,85461904,7133,57736071260,2963,8244.704256198744,1959.0770027200715,6285.627253478671,kpoint
586,BN,cc-pvtz,4,kpoint,kpoint,0.01,-12.62373509265982,0.035334968503942576,116,4,0.0016,10,85461904,53274,7490877171024,19785,143224.55253454216,1959.0770027200715,141265.4755318221,kpoint
587,BN,cc-pvtz,4,kpoint,kpoint,0.008,-12.636317300821158,0.02275276034260365,116,4,0.0016,10,85461904,63977,10407930881168,19787,165706.9153267836,1959.0770027200715,163747.83832406354,kpoint
588,BN,cc-pvtz,4,kpoint,kpoint,0.005,-12.65126982120359,0.007800239960172206,116,4,0.0016,10,85461904,82208,17322708878944,38986,214635.63601765624,1959.0770027200715,212676.55901493615,kpoint
589,BN,cc-pvtz,4,kpoint,kpoint,0.002,-12.658586572028355,0.000483489135406856,116,4,0.0016,10,85461904,131714,37527100295278,77392,290210.53471081046,1959.0770027200715,288251.4577080904,kpoint
590,BN,cc-pvtz,4,kpoint,kpoint,0.001,-12.659025825843928,4.4235319833774156e-05,116,4,0.0016,10,85461904,151012,46937635916840,77392,316599.2324588123,1959.0770027200715,314640.1554560922,kpoint
591,BN,cc-pvtz,4,kpoint,kpoint,0.0005,-12.659063609463358,6.451700404142002e-06,116,4,0.0016,10,85461904,164656,52702445711232,77394,326026.809024128,1959.0770027200715,324067.73202140786,kpoint
592,BN,cc-pvtz,4,kpoint,kpoint,0.0001,-12.659069318777687,7.42386074392698e-07,116,4,0.0016,10,85461904,178011,57617764184322,77394,329692.95443677827,1959.0770027200715,327733.8774340582,kpoint
593,BN,cc-pvtz,4,kpoint,kpoint,1e-05,-12.659070072141374,1.097761170854028e-08,116,4,0.0016,10,85461904,181874,58901240585726,77393,329878.4374879308,1959.0770027200715,327919.3604852107,kpoint
594,BN,cc-pvtz,6,kpoint,kpoint,0.1,-12.41575116405579,0.269290600659323,116,6,0.0016,10,308337248,17107,900419845595,5990,53613.14761657499,3666.3934611678815,49946.75415540712,kpoint
595,BN,cc-pvtz,6,kpoint,kpoint,0.01,-12.634904635912235,0.05013712880287713,116,6,0.0016,10,308337248,113291,61773888673527,42297,555404.8089450161,3666.3934611678815,551738.4154838482,kpoint
596,BN,cc-pvtz,6,kpoint,kpoint,0.008,-12.650926623551163,0.03411514116394976,116,6,0.0016,10,308337248,135579,84399724870803,42297,634086.7961110165,3666.3934611678815,630420.4026498486,kpoint
597,BN,cc-pvtz,6,kpoint,kpoint,0.005,-12.673203830235108,0.011837934480004364,116,6,0.0016,10,308337248,175183,139187083176628,83771,809295.4146218064,3666.3934611678815,805629.0211606384,kpoint
598,BN,cc-pvtz,6,kpoint,kpoint,0.002,-12.684454705570255,0.0005870591448573492,116,6,0.0016,10,308337248,285643,308170987293019,166719,1098925.546668183,3666.3934611678815,1095259.1532070152,kpoint
599,BN,cc-pvtz,6,kpoint,kpoint,0.001,-12.684998254103753,4.351061135920986e-05,116,6,0.0016,10,308337248,324874,378990008377750,166720,1188263.9190026897,3666.3934611678815,1184597.5255415218,kpoint
600,BN,cc-pvtz,6,kpoint,kpoint,0.0005,-12.685038701520867,3.0631942458114736e-06,116,6,0.0016,10,308337248,344305,409271099267420,166721,1210787.2916240897,3666.3934611678815,1207120.898162922,kpoint
601,BN,cc-pvtz,6,kpoint,kpoint,0.0001,-12.685041705920083,5.8795029289626655e-08,116,6,0.0016,10,308337248,354830,423580229291660,166720,1215949.2667551157,3666.3934611678815,1212282.873293948,kpoint
602,BN,cc-pvtz,6,kpoint,kpoint,1e-05,-12.685041763844614,8.704983400775745e-10,116,6,0.0016,10,308337248,356050,425072588666450,166722,1216052.1923015756,3666.3934611678815,1212385.7988404075,kpoint
603,BN,cc-pvtz,8,kpoint,kpoint,0.1,-12.488928712488718,0.27652725726981764,116,8,0.0016,10,1398947048,15932,373042984468,6219,23850.01581253056,4109.564375675899,19740.451436854662,kpoint
604,BN,cc-pvtz,8,kpoint,kpoint,0.01,-12.700192614781932,0.0652633549766044,116,8,0.0016,10,1398947048,171926,118029369909602,84004,699276.0193180048,4109.564375675899,695166.454942329,kpoint
605,BN,cc-pvtz,8,kpoint,kpoint,0.008,-12.718092185994722,0.04736378376381367,116,8,0.0016,10,1398947048,204490,168965915404000,84003,841641.4887129153,4109.564375675899,837531.9243372395,kpoint
606,BN,cc-pvtz,8,kpoint,kpoint,0.005,-12.744921550080731,0.020534419677805005,116,8,0.0016,10,1398947048,294839,337803918240319,166950,1167024.19069413,4109.564375675899,1162914.626318454,kpoint
607,BN,cc-pvtz,8,kpoint,kpoint,0.002,-12.763147750415067,0.00230821934346892,116,8,0.0016,10,1398947048,479090,817611268117070,166952,1738320.5636272032,4109.564375675899,1734210.9992515272,kpoint
608,BN,cc-pvtz,8,kpoint,kpoint,0.001,-12.765133874915316,0.00032209484322009985,116,8,0.0016,10,1398947048,597772,1157683694928460,332844,1972670.0614100809,4109.564375675899,1968560.497034405,kpoint
609,BN,cc-pvtz,8,kpoint,kpoint,0.0005,-12.765412239883611,4.372987492473612e-05,116,8,0.0016,10,1398947048,662210,1343383129660670,332841,2066351.7906429195,4109.564375675899,2062242.2262672435,kpoint
610,BN,cc-pvtz,8,kpoint,kpoint,0.0001,-12.765455487487746,4.822707904139634e-07,116,8,0.0016,10,1398947048,733495,1517284402519200,332845,2107026.22523066,4109.564375675899,2102916.660854984,kpoint
611,BN,cc-pvtz,8,kpoint,kpoint,1e-05,-12.765455967645202,2.1133335081913174e-09,116,8,0.0016,10,1398947048,754593,1562599330498563,332844,2109283.557403487,4109.564375675899,2105173.9930278114,kpoint
612,BN,cc-pvtz,9,kpoint,kpoint,0.1,-12.41312145886792,0.2792306522222727,116,9,0.0016,10,1021163422,35473,5612055556254,12298,161147.71370981855,5291.526441871032,155856.1872679475,kpoint
613,BN,cc-pvtz,9,kpoint,kpoint,0.01,-12.643039609750707,0.04931250133948595,116,9,0.0016,10,1021163422,217798,308897975284654,90267,1444645.4685420932,5291.526441871032,1439353.9421002222,kpoint
614,BN,cc-pvtz,9,kpoint,kpoint,0.008,-12.659368847005787,0.03298326408440566,116,9,0.0016,10,1021163422,256109,407572092073664,90268,1620987.6417310662,5291.526441871032,1615696.1152891952,kpoint
615,BN,cc-pvtz,9,kpoint,kpoint,0.005,-12.681327634528932,0.011024476561260599,116,9,0.0016,10,1021163422,338436,668735000850672,179355,2012693.3255360515,5291.526441871032,2007401.7990941808,kpoint
616,BN,cc-pvtz,9,kpoint,kpoint,0.002,-12.691850816474437,0.0005012946157556541,116,9,0.0016,10,1021163422,531478,1383876283192498,179361,2652235.476840707,5291.526441871032,2646943.950398836,kpoint
617,BN,cc-pvtz,9,kpoint,kpoint,0.001,-12.692308631672557,4.347941763604979e-05,116,9,0.0016,10,1021163422,625943,1749766442180085,357535,2847379.8125895527,5291.526441871032,2842088.286147681,kpoint
618,BN,cc-pvtz,9,kpoint,kpoint,0.0005,-12.692348539386922,3.571703270921489e-06,116,9,0.0016,10,1021163422,657806,1870816891362262,357536,2896900.359017512,5291.526441871032,2891608.8325756406,kpoint
619,BN,cc-pvtz,9,kpoint,kpoint,0.0001,-12.692352080328646,3.076154619918725e-08,116,9,0.0016,10,1021163422,674619,1926057816157167,357533,2908110.1792593235,5291.526441871032,2902818.6528174523,kpoint
620,BN,cc-pvtz,9,kpoint,kpoint,1e-05,-12.692352110038076,1.052116616051535e-09,116,9,0.0016,10,1021163422,676101,1930410856131669,357533,2908293.806885511,5291.526441871032,2903002.28044364,kpoint
621,Si,cc-pvdz,2,kpoint,kpoint,0.1,-7.3343632375951975,0.13580156015516387,52,2,0.0016,10,384489,999,131473395,303,134.05139547293447,64.26412979934773,69.78726567358673,kpoint
622,Si,cc-pvdz,2,kpoint,kpoint,0.01,-7.456719163587658,0.013445634162703612,52,2,0.0016,10,384489,4274,7325948002,2150,1745.940361791579,64.26412979934773,1681.6762319922314,kpoint
623,Si,cc-pvdz,2,kpoint,kpoint,0.008,-7.461658196410167,0.008506601340194209,52,2,0.0016,10,384489,4743,9210858570,2148,1978.094234480965,64.26412979934773,1913.8301046816173,kpoint
624,Si,cc-pvdz,2,kpoint,kpoint,0.005,-7.467457045858509,0.0027077518918527943,52,2,0.0016,10,384489,6110,14776980010,2154,2463.4546483200456,64.26412979934773,2399.190518520698,kpoint
625,Si,cc-pvdz,2,kpoint,kpoint,0.002,-7.4699223306630955,0.00024246708726582966,52,2,0.0016,10,384489,8407,25405348696,4107,3078.110034483745,64.26412979934773,3013.8459046843973,kpoint
626,Si,cc-pvdz,2,kpoint,kpoint,0.001,-7.470077322847248,8.74749031130051e-05,52,2,0.0016,10,384489,9533,30572893447,4107,3266.682617938875,64.26412979934773,3202.418488139527,kpoint
627,Si,cc-pvdz,2,kpoint,kpoint,0.0005,-7.470143575552224,2.122219813749382e-05,52,2,0.0016,10,384489,10381,34013782502,4109,3337.4572936594086,64.26412979934773,3273.193163860061,kpoint
628,Si,cc-pvdz,2,kpoint,kpoint,0.0001,-7.470165349960353,5.522099915111767e-07,52,2,0.0016,10,384489,11470,37976435920,4111,3372.4907321746023,64.26412979934773,3308.2266023752545,kpoint
629,Si,cc-pvdz,2,kpoint,kpoint,1e-05,-7.470164837867947,4.011758569788526e-08,52,2,0.0016,10,384489,11969,39661268354,4111,3375.271813503843,64.26412979934773,3311.007683704496,kpoint
630,Si,cc-pvdz,4,kpoint,kpoint,0.1,-7.469195350226985,0.15327105751325387,52,4,0.0016,10,1753363,2323,1038162638,827,455.21457528291165,130.8159231971714,324.39865208574025,kpoint
631,Si,cc-pvdz,4,kpoint,kpoint,0.01,-7.614218136813535,0.008248270926704215,52,4,0.0016,10,1753363,12809,112914780621,4601,8979.15837417582,130.8159231971714,8848.34245097865,kpoint
632,Si,cc-pvdz,4,kpoint,kpoint,0.008,-7.617955344604733,0.004511063135506532,52,4,0.0016,10,1753363,14562,141124186368,4603,9871.43989746308,130.8159231971714,9740.623974265907,kpoint
633,Si,cc-pvdz,4,kpoint,kpoint,0.005,-7.621511716443191,0.0009546912970481714,52,4,0.0016,10,1753363,17347,194584768400,8892,11425.74549526088,130.8159231971714,11294.929572063707,kpoint
634,Si,cc-pvdz,4,kpoint,kpoint,0.002,-7.622392068857521,7.433888271801692e-05,52,4,0.0016,10,1753363,21439,273396774090,8892,12989.395938790862,130.8159231971714,12858.58001559369,kpoint
635,Si,cc-pvdz,4,kpoint,kpoint,0.001,-7.622466161657729,2.460825099248609e-07,52,4,0.0016,10,1753363,23636,309998974348,8894,13359.381738854949,130.8159231971714,13228.565815657776,kpoint
636,Si,cc-pvdz,4,kpoint,kpoint,0.0005,-7.622462258683796,4.149056443303323e-06,52,4,0.0016,10,1753363,24945,329938908975,8893,13472.559523197731,130.8159231971714,13341.743600000562,kpoint
637,Si,cc-pvdz,4,kpoint,kpoint,0.0001,-7.622466759840105,3.520998657080554e-07,52,4,0.0016,10,1753363,26115,346447935945,8890,13512.88375378084,130.8159231971714,13382.06783058367,kpoint
638,Si,cc-pvdz,4,kpoint,kpoint,1e-05,-7.6224664051491136,2.591125536355321e-09,52,4,0.0016,10,1753363,26448,350914338528,8894,13514.760985381958,130.8159231971714,13383.945062184786,kpoint
639,Si,cc-pvdz,6,kpoint,kpoint,0.1,-7.485282928734104,0.16893374216378998,52,6,0.0016,10,12333771,5804,26075955824,1579,4576.283214928604,229.8257028095495,4346.457512119055,kpoint
640,Si,cc-pvdz,6,kpoint,kpoint,0.01,-7.634395266718891,0.019821404179002577,52,6,0.0016,10,12333771,28009,1020850465070,9770,37124.84302580341,229.8257028095495,36895.01732299387,kpoint
641,Si,cc-pvdz,6,kpoint,kpoint,0.008,-7.642405859315347,0.011810811582546599,52,6,0.0016,10,12333771,32760,1326615643080,9770,41247.850867586734,229.8257028095495,41018.02516477719,kpoint
642,Si,cc-pvdz,6,kpoint,kpoint,0.005,-7.650951308415608,0.0032653624822858163,52,6,0.0016,10,12333771,39607,1913431478259,19115,49208.60637786173,229.8257028095495,48978.780675052185,kpoint
643,Si,cc-pvdz,6,kpoint,kpoint,0.002,-7.654112347522824,0.0001043233750692707,52,6,0.0016,10,12333771,54862,3168170666276,19116,58821.62728582389,229.8257028095495,58591.80158301434,kpoint
644,Si,cc-pvdz,6,kpoint,kpoint,0.001,-7.654194716725073,2.1954172821025963e-05,52,6,0.0016,10,12333771,63847,3850855188600,19117,61435.13214954504,229.8257028095495,61205.30644673549,kpoint
645,Si,cc-pvdz,6,kpoint,kpoint,0.0005,-7.654212302505121,4.368392772846619e-06,52,6,0.0016,10,12333771,67207,4110037834749,37806,62291.87658542601,229.8257028095495,62062.05088261647,kpoint
646,Si,cc-pvdz,6,kpoint,kpoint,0.0001,-7.654215811462591,8.594353024804491e-07,52,6,0.0016,10,12333771,69990,4301950047900,37807,62607.94811370333,229.8257028095495,62378.12241089378,kpoint
647,Si,cc-pvdz,6,kpoint,kpoint,1e-05,-7.654216667127076,3.770817436077323e-09,52,6,0.0016,10,12333771,70659,4344051444264,37806,62622.09238193944,229.8257028095495,62392.26667912989,kpoint
648,Si,cc-pvdz,8,kpoint,kpoint,0.1,-7.535708221390992,0.16504249482584576,52,8,0.0016,10,52122000,4218,2806429428,1086,677.7150185650485,267.97932737766894,409.7356911873796,kpoint
649,Si,cc-pvdz,8,kpoint,kpoint,0.01,-7.6656035479873665,0.035147168229471504,52,8,0.0016,10,52122000,45560,2205240133280,19221,49302.878653488806,267.97932737766894,49034.89932611114,kpoint
650,Si,cc-pvdz,8,kpoint,kpoint,0.008,-7.677170379565912,0.023580336650925737,52,8,0.0016,10,52122000,53487,3020672441430,19217,57524.85050520847,267.97932737766894,57256.8711778308,kpoint
651,Si,cc-pvdz,8,kpoint,kpoint,0.005,-7.691918646150894,0.008832070065944109,52,8,0.0016,10,52122000,70233,5079081719868,37910,73662.09758516758,267.97932737766894,73394.1182577899,kpoint
652,Si,cc-pvdz,8,kpoint,kpoint,0.002,-7.699949128066812,0.0008015881500256228,52,8,0.0016,10,52122000,98292,9143884979088,37914,94757.30174985292,267.97932737766894,94489.32242247523,kpoint
653,Si,cc-pvdz,8,kpoint,kpoint,0.001,-7.7006322704010035,0.00011844581583453362,52,8,0.0016,10,52122000,118411,11810531726706,37910,101596.20911575507,267.97932737766894,101328.2297883774,kpoint
654,Si,cc-pvdz,8,kpoint,kpoint,0.0005,-7.700734832728943,1.588348789471894e-05,52,8,0.0016,10,52122000,130435,13344357849255,75291,104208.61931251714,267.97932737766894,103940.63998513948,kpoint
655,Si,cc-pvdz,8,kpoint,kpoint,0.0001,-7.700750862505841,1.462890031334041e-07,52,8,0.0016,10,52122000,139602,14447524895232,75291,105414.87906888204,267.97932737766894,105146.89974150436,kpoint
656,Si,cc-pvdz,8,kpoint,kpoint,1e-05,-7.700750722284483,6.067645053065007e-09,52,8,0.0016,10,52122000,142907,14800891851979,75291,105495.63413027172,267.97932737766894,105227.65480289405,kpoint
657,Si,cc-pvdz,9,kpoint,kpoint,0.1,-7.484970405258002,0.1803923805705212,52,9,0.0016,10,40836333,11566,156780761724,5628,13807.328719443296,339.8901201000971,13467.4385993432,kpoint
658,Si,cc-pvdz,9,kpoint,kpoint,0.01,-7.647377516943134,0.017985268885388983,52,9,0.0016,10,40836333,53520,5147256242880,20812,97962.48338154874,339.8901201000971,97622.59326144864,kpoint
659,Si,cc-pvdz,9,kpoint,kpoint,0.008,-7.654808327231919,0.0105544585966042,52,9,0.0016,10,40836333,61484,6462338410712,20811,107060.10989847996,339.8901201000971,106720.21977837983,kpoint
660,Si,cc-pvdz,9,kpoint,kpoint,0.005,-7.662516820901206,0.002845964927317368,52,9,0.0016,10,40836333,76371,9328180838241,41036,124413.80779861644,339.8901201000971,124073.91767851634,kpoint
661,Si,cc-pvdz,9,kpoint,kpoint,0.002,-7.665207346501805,0.00015543932671846505,52,9,0.0016,10,40836333,101099,14406544616422,41040,145148.67433219808,339.8901201000971,144808.784212098,kpoint
662,Si,cc-pvdz,9,kpoint,kpoint,0.001,-7.665337856017409,2.4929811114127176e-05,52,9,0.0016,10,40836333,116303,17226565195334,41041,150871.73251625954,339.8901201000971,150531.84239615945,kpoint
663,Si,cc-pvdz,9,kpoint,kpoint,0.0005,-7.665363293639059,5.078105358435892e-07,52,9,0.0016,10,40836333,125890,18878057019960,41043,152744.70536487046,339.8901201000971,152404.81524477038,kpoint
664,Si,cc-pvdz,9,kpoint,kpoint,0.0001,-7.665362712982418,7.28461051480167e-08,52,9,0.0016,10,40836333,134372,20240190319020,41043,153428.4561418703,339.8901201000971,153088.56602177018,kpoint
665,Si,cc-pvdz,9,kpoint,kpoint,1e-05,-7.665362782873193,2.955330202780715e-09,52,9,0.0016,10,40836333,136427,20553760029536,41043,153458.53764881502,339.8901201000971,153118.64752871494,kpoint
666,Si,cc-pvdz,12,kpoint,kpoint,0.1,-7.571064415196341,0.17315358022613747,52,12,0.0016,10,180523684,12026,114175505430,3257,9670.564114400084,482.8036398960704,9187.760474504012,kpoint
667,Si,cc-pvdz,12,kpoint,kpoint,0.01,-7.708359686231066,0.035858309191412197,52,12,0.0016,10,180523684,87724,13374920804700,41197,155300.51527924734,482.8036398960704,154817.71163935127,kpoint
668,Si,cc-pvdz,12,kpoint,kpoint,0.008,-7.720345609327004,0.023872386095474596,52,12,0.0016,10,180523684,102455,18156259455745,41196,180506.70008770857,482.8036398960704,180023.8964478125,kpoint
669,Si,cc-pvdz,12,kpoint,kpoint,0.005,-7.735900880931072,0.008317114491406485,52,12,0.0016,10,180523684,140974,31990767002358,81646,231145.65492247423,482.8036398960704,230662.85128257817,kpoint
670,Si,cc-pvdz,12,kpoint,kpoint,0.002,-7.74362700124348,0.0005909941789985496,52,12,0.0016,10,180523684,194444,56859903256432,81651,297859.6503967171,482.8036398960704,297376.846756821,kpoint
671,Si,cc-pvdz,12,kpoint,kpoint,0.001,-7.744142653660083,7.534176239598622e-05,52,12,0.0016,10,180523684,231031,72228596857543,81651,318448.36614698824,482.8036398960704,317965.56250709214,kpoint
672,Si,cc-pvdz,12,kpoint,kpoint,0.0005,-7.744209171204379,8.824218099334757e-06,52,12,0.0016,10,180523684,256148,81943052579392,81649,325852.6627683865,482.8036398960704,325369.8591284904,kpoint
673,Si,cc-pvdz,12,kpoint,kpoint,0.0001,-7.744217914979756,8.044272270524289e-08,52,12,0.0016,10,180523684,277521,89597770021215,162548,328852.73216535145,482.8036398960704,328369.9285254553,kpoint
674,Si,cc-pvdz,12,kpoint,kpoint,1e-05,-7.744218000101723,4.6792445473897715e-09,52,12,0.0016,10,180523684,281323,90868015428120,162547,329007.58304542274,482.8036398960704,328524.77940552664,kpoint
675,Si,cc-pvdz,18,kpoint,kpoint,0.1,-7.581984974691179,0.1836539875105645,52,18,0.0016,10,636930397,22793,562963737175,6484,25158.168502374287,738.869037398705,24419.299464975586,kpoint
676,Si,cc-pvdz,18,kpoint,kpoint,0.01,-7.729093444394885,0.03654551780685811,52,18,0.0016,10,636930397,173925,68868610565400,88103,403328.9670040933,738.869037398705,402590.0979666946,kpoint
677,Si,cc-pvdz,18,kpoint,kpoint,0.008,-7.741539330501247,0.024099631700496005,52,18,0.0016,10,636930397,200236,91104452749916,88106,463444.303244796,738.869037398705,462705.4342073972,kpoint
678,Si,cc-pvdz,18,kpoint,kpoint,0.005,-7.757310040232839,0.008328921968904446,52,18,0.0016,10,636930397,273018,156343516079070,88108,583295.5981822998,738.869037398705,582556.729144901,kpoint
679,Si,cc-pvdz,18,kpoint,kpoint,0.002,-7.764992097464373,0.0006468647373703007,52,18,0.0016,10,636930397,375992,272483039093176,175151,738177.791599109,738.869037398705,737438.9225617102,kpoint
680,Si,cc-pvdz,18,kpoint,kpoint,0.001,-7.765548024322794,9.093787894887129e-05,52,18,0.0016,10,636930397,439354,338921097728306,175151,785749.520988989,738.869037398705,785010.6519515903,kpoint
681,Si,cc-pvdz,18,kpoint,kpoint,0.0005,-7.7656288906323425,1.0071569400693647e-05,52,18,0.0016,10,636930397,484701,382082164259250,175152,802939.7432283448,738.869037398705,802200.8741909461,kpoint
682,Si,cc-pvdz,18,kpoint,kpoint,0.0001,-7.7656388893894,7.281234282174864e-08,52,18,0.0016,10,636930397,529436,420993520030316,175152,809957.1582195018,738.869037398705,809218.2891821031,kpoint
683,Si,cc-pvdz,18,kpoint,kpoint,1e-05,-7.765638961087461,1.1142820000031861e-09,52,18,0.0016,10,636930397,543171,432121027423344,175153,810343.0856070076,738.869037398705,809604.2165696089,kpoint
684,Si,cc-pvdz,27,kpoint,kpoint,0.1,-7.578765843393119,0.18823950355460184,52,27,0.0016,10,2181693646,42037,2557785235702,12399,61977.27327026663,1027.6843721437797,60949.588898122856,kpoint
685,Si,cc-pvdz,27,kpoint,kpoint,0.01,-7.726560535588445,0.04044481135927569,52,27,0.0016,10,2181693646,329353,318057722603391,175618,983658.6754219192,1027.6843721437797,982630.9910497754,kpoint
686,Si,cc-pvdz,27,kpoint,kpoint,0.008,-7.740505696409391,0.026499650538329256,52,27,0.0016,10,2181693646,374796,412662326131476,175621,1121501.813480978,1027.6843721437797,1120474.1291088343,kpoint
687,Si,cc-pvdz,27,kpoint,kpoint,0.005,-7.757831908884071,0.009173438063649897,52,27,0.0016,10,2181693646,502488,688622765107032,175624,1395904.754891274,1027.6843721437797,1394877.0705191302,kpoint
688,Si,cc-pvdz,27,kpoint,kpoint,0.002,-7.76633393759247,0.0006714093552506739,52,27,0.0016,10,2181693646,704070,1212648927803820,349704,1754362.5698046696,1027.6843721437797,1753334.8854325258,kpoint
689,Si,cc-pvdz,27,kpoint,kpoint,0.001,-7.766922455725209,8.289122251170511e-05,52,27,0.0016,10,2181693646,815192,1492612189907608,349705,1865035.834197326,1027.6843721437797,1864008.1498251825,kpoint
690,Si,cc-pvdz,27,kpoint,kpoint,0.0005,-7.766994871949814,1.0474997906406713e-05,52,27,0.0016,10,2181693646,892468,1668225827533948,349706,1903979.6098029667,1027.6843721437797,1902951.925430823,kpoint
691,Si,cc-pvdz,27,kpoint,kpoint,0.0001,-7.767005164854116,1.8209360419518816e-07,52,27,0.0016,10,2181693646,967737,1823234049200862,349706,1919045.104278261,1027.6843721437797,1918017.4199061173,kpoint
692,Si,cc-pvdz,27,kpoint,kpoint,1e-05,-7.767005347503507,5.557865279115504e-10,52,27,0.0016,10,2181693646,988335,1862770577238765,349708,1919796.9605485303,1027.6843721437797,1918769.2761763865,kpoint
693,Si,cc-pvtz,1,kpoint,kpoint,0.1,-7.2003301286035155,0.14125436906771327,116,1,0.0016,10,1268372,801,131735664,246,167.52074631823717,162.54374684324333,4.976999474993834,kpoint
694,Si,cc-pvtz,1,kpoint,kpoint,0.01,-7.2882690709215305,0.05331542674969825,116,1,0.0016,10,1268372,3140,3331458360,1213,1080.6986780546486,162.54374684324333,918.1549312114053,kpoint
695,Si,cc-pvtz,1,kpoint,kpoint,0.008,-7.30087802861646,0.04070646905476849,116,1,0.0016,10,1268372,4035,5999112915,1217,1514.4099553009034,162.54374684324333,1351.8662084576602,kpoint
696,Si,cc-pvtz,1,kpoint,kpoint,0.005,-7.3237230633352075,0.017861434336021276,116,1,0.0016,10,1268372,5812,15263706880,2231,2675.065762491776,162.54374684324333,2512.5220156485325,kpoint
697,Si,cc-pvtz,1,kpoint,kpoint,0.002,-7.33862182690997,0.002962670761259112,116,1,0.0016,10,1268372,10383,53231875890,4251,5222.145930003074,162.54374684324333,5059.60218315983,kpoint
698,Si,cc-pvtz,1,kpoint,kpoint,0.001,-7.341059290012599,0.0005252076586295118,116,1,0.0016,10,1268372,14541,94059214632,8284,6588.812423519092,162.54374684324333,6426.268676675848,kpoint
699,Si,cc-pvtz,1,kpoint,kpoint,0.0005,-7.341463100125675,0.00012139754555384741,116,1,0.0016,10,1268372,16654,119143532046,8286,7287.053592202818,162.54374684324333,7124.509845359575,kpoint
700,Si,cc-pvtz,1,kpoint,kpoint,0.0001,-7.341581949028802,2.5486424268805763e-06,116,1,0.0016,10,1268372,19797,149266370856,8287,7680.025858370357,162.54374684324333,7517.482111527113,kpoint
701,Si,cc-pvtz,1,kpoint,kpoint,1e-05,-7.341584418927994,7.874323504353242e-08,116,1,0.0016,10,1268372,21089,159632826987,8285,7710.211168150379,162.54374684324333,7547.667421307136,kpoint
702,Si,cc-pvtz,2,kpoint,kpoint,0.1,-7.3580089263209985,0.18483805144493193,116,2,0.0016,10,9430846,2176,1463971456,592,685.2890754197078,347.1209337096648,338.1681417100431,kpoint
703,Si,cc-pvtz,2,kpoint,kpoint,0.01,-7.496716275044742,0.04613070272118858,116,2,0.0016,10,9430846,10857,114791462709,4751,10769.60689079854,347.1209337096648,10422.485957088877,kpoint
704,Si,cc-pvtz,2,kpoint,kpoint,0.008,-7.508609066784429,0.034237910981500974,116,2,0.0016,10,9430846,12815,160375175675,4753,12747.312102456975,347.1209337096648,12400.191168747311,kpoint
705,Si,cc-pvtz,2,kpoint,kpoint,0.005,-7.527231660959458,0.015615316806472102,116,2,0.0016,10,9430846,18163,318025829509,9174,17835.073419194086,347.1209337096648,17487.95248548442,kpoint
706,Si,cc-pvtz,2,kpoint,kpoint,0.002,-7.540652540979403,0.0021944367865271985,116,2,0.0016,10,9430846,32344,913617086720,18009,28772.03510717341,347.1209337096648,28424.914173463745,kpoint
707,Si,cc-pvtz,2,kpoint,kpoint,0.001,-7.54248227002083,0.0003647077451001124,116,2,0.0016,10,9430846,40561,1362778131518,18012,34222.88340101129,347.1209337096648,33875.762467301625,kpoint
708,Si,cc-pvtz,2,kpoint,kpoint,0.0005,-7.542813385967507,3.3591798423771024e-05,116,2,0.0016,10,9430846,48058,1733954650564,18013,36751.25195257783,347.1209337096648,36404.13101886817,kpoint
709,Si,cc-pvtz,2,kpoint,kpoint,0.0001,-7.542846222899657,7.548662734890854e-07,116,2,0.0016,10,9430846,58286,2178386501170,18009,38068.93971311721,347.1209337096648,37721.81877940754,kpoint
710,Si,cc-pvtz,2,kpoint,kpoint,1e-05,-7.542847003872505,2.6106574679829464e-08,116,2,0.0016,10,9430846,61730,2313269526160,35676,38170.69441568533,347.1209337096648,37823.57348197566,kpoint
711,Si,cc-pvtz,4,kpoint,kpoint,0.1,-7.446998506995381,0.2234924165543415,116,4,0.0016,10,42671662,4643,7712673020,1154,1692.0225681403874,706.8840605098862,985.1385076305012,kpoint
712,Si,cc-pvtz,4,kpoint,kpoint,0.01,-7.637892735394698,0.03259818815502413,116,4,0.0016,10,42671662,37322,2237509845678,19777,61066.094818305806,706.8840605098862,60359.21075779592,kpoint
713,Si,cc-pvtz,4,kpoint,kpoint,0.008,-7.647668912523277,0.02282201102644521,116,4,0.0016,10,42671662,42271,2952931080398,19781,71155.89564112542,706.8840605098862,70449.01158061554,kpoint
714,Si,cc-pvtz,4,kpoint,kpoint,0.005,-7.660960142481137,0.009530781068584737,116,4,0.0016,10,42671662,57905,5322087404255,19783,93619.44055661504,706.8840605098862,92912.55649610516,kpoint
715,Si,cc-pvtz,4,kpoint,kpoint,0.002,-7.66955812147077,0.0009328020789522995,116,4,0.0016,10,42671662,87317,11161680243702,38986,130205.96333949552,706.8840605098862,129499.07927898564,kpoint
716,Si,cc-pvtz,4,kpoint,kpoint,0.001,-7.670374573630643,0.00011634991907882863,116,4,0.0016,10,42671662,107269,15126058220763,38988,143632.14271809507,706.8840605098862,142925.2586575852,kpoint
717,Si,cc-pvtz,4,kpoint,kpoint,0.0005,-7.670472942378042,1.7981171680503394e-05,116,4,0.0016,10,42671662,121583,17733902941447,38991,148570.1545998956,706.8840605098862,147863.27053938573,kpoint
718,Si,cc-pvtz,4,kpoint,kpoint,0.0001,-7.670490491426314,4.321234081672287e-07,116,4,0.0016,10,42671662,133155,19672322762565,77390,150486.75077328,706.8840605098862,149779.86671277013,kpoint
719,Si,cc-pvtz,4,kpoint,kpoint,1e-05,-7.670490924594034,1.04431219227763e-09,116,4,0.0016,10,42671662,134874,19937836313478,77389,150573.9671320021,706.8840605098862,149867.0830714922,kpoint
720,Si,cc-pvtz,6,kpoint,kpoint,0.1,-7.499611281553586,0.2185695100888143,116,6,0.0016,10,300775883,11773,193554748199,3388,16746.21921908558,1403.4203712771632,15342.798847808415,kpoint
721,Si,cc-pvtz,6,kpoint,kpoint,0.01,-7.664531062850714,0.053649728791685725,116,6,0.0016,10,300775883,79929,19450066971987,42286,247865.92448200192,1403.4203712771632,246462.50411072475,kpoint
722,Si,cc-pvtz,6,kpoint,kpoint,0.008,-7.678126795963183,0.04005399567921675,116,6,0.0016,10,300775883,91780,25978355157300,42294,288312.65218603425,1403.4203712771632,286909.2318147571,kpoint
723,Si,cc-pvtz,6,kpoint,kpoint,0.005,-7.699250328502668,0.018930463139732012,116,6,0.0016,10,300775883,130156,48717747036972,42297,381261.63713471725,1403.4203712771632,379858.2167634401,kpoint
724,Si,cc-pvtz,6,kpoint,kpoint,0.002,-7.715864426265645,0.0023163653767550585,116,6,0.0016,10,300775883,211285,116506077248215,83771,561668.4364191245,1403.4203712771632,560265.0160478473,kpoint
725,Si,cc-pvtz,6,kpoint,kpoint,0.001,-7.717865279288971,0.0003155123534286375,116,6,0.0016,10,300775883,282213,178847992814697,166717,645516.2211584443,1403.4203712771632,644112.8007871672,kpoint
726,Si,cc-pvtz,6,kpoint,kpoint,0.0005,-7.718143542776433,3.7248865966788e-05,116,6,0.0016,10,300775883,312484,208575253212740,166717,679884.4363717189,1403.4203712771632,678481.0160004417,kpoint
727,Si,cc-pvtz,6,kpoint,kpoint,0.0001,-7.7181798253776694,9.662647304509164e-07,116,6,0.0016,10,300775883,343846,234289409937092,166719,694046.8500989,1403.4203712771632,692643.4297276229,kpoint
728,Si,cc-pvtz,6,kpoint,kpoint,1e-05,-7.718180778269842,1.3372558171909077e-08,116,6,0.0016,10,300775883,351922,240025294036428,166719,694721.4347757179,1403.4203712771632,693318.0144044408,kpoint
729,Si,cc-pvtz,8,kpoint,kpoint,0.1,-7.549319333120482,0.21296494543119238,116,8,0.0016,10,1276349205,8999,28723647129,2317,3251.213055896608,1431.3278703839876,1819.88518551262,kpoint
730,Si,cc-pvtz,8,kpoint,kpoint,0.01,-7.6912768535272935,0.07100742502438084,116,8,0.0016,10,1276349205,119682,32345305791210,42527,275284.98778800975,1431.3278703839876,273853.6599176258,kpoint
731,Si,cc-pvtz,8,kpoint,kpoint,0.008,-7.706914391723497,0.05536988682817778,116,8,0.0016,10,1276349205,148120,50346975367920,84000,346226.0867393795,1431.3278703839876,344794.7588689956,kpoint
732,Si,cc-pvtz,8,kpoint,kpoint,0.005,-7.732944872291151,0.029339406260523226,116,8,0.0016,10,1276349205,205848,104027078089296,84002,514754.1467291214,1431.3278703839876,513322.8188587374,kpoint
733,Si,cc-pvtz,8,kpoint,kpoint,0.002,-7.757136492374323,0.005147786177351676,116,8,0.0016,10,1276349205,360187,302308405814639,166949,854913.7348858261,1431.3278703839876,853482.4070154421,kpoint
734,Si,cc-pvtz,8,kpoint,kpoint,0.001,-7.761363246144745,0.0009210324069295339,116,8,0.0016,10,1276349205,494505,502689503299005,166953,1035450.2446224988,1431.3278703839876,1034018.9167521148,kpoint
735,Si,cc-pvtz,8,kpoint,kpoint,0.0005,-7.762143330284442,0.00014094826723276555,116,8,0.0016,10,1276349205,590725,653224644252750,332843,1126360.2497821243,1431.3278703839876,1124928.9219117404,kpoint
736,Si,cc-pvtz,8,kpoint,kpoint,0.0001,-7.762282414975918,1.8635757559337662e-06,116,8,0.0016,10,1276349205,684901,790432194636707,332844,1175538.6857920643,1431.3278703839876,1174107.3579216802,kpoint
737,Si,cc-pvtz,8,kpoint,kpoint,1e-05,-7.762284277344794,1.2068799293274424e-09,116,8,0.0016,10,1276349205,720939,834492233937051,332844,1179027.3649722352,1431.3278703839876,1177596.037101851,kpoint
738,Si,cc-pvtz,9,kpoint,kpoint,0.1,-7.499498333516092,0.2295314544740874,116,9,0.0016,10,996557964,22680,1012828108320,6723,45487.57572712202,1963.8699124536909,43523.70581466833,kpoint
739,Si,cc-pvtz,9,kpoint,kpoint,0.01,-7.676493394820255,0.05253639316992409,116,9,0.0016,10,996557964,160306,106289327270686,90262,675367.2328673708,1963.8699124536909,673403.3629549171,kpoint
740,Si,cc-pvtz,9,kpoint,kpoint,0.008,-7.689745748041055,0.03928403994912433,116,9,0.0016,10,996557964,180279,135645541405110,90264,766408.8096744624,1963.8699124536909,764444.9397620087,kpoint
741,Si,cc-pvtz,9,kpoint,kpoint,0.005,-7.710457400252713,0.018572387737466833,116,9,0.0016,10,996557964,245107,234313778208355,90265,973738.2227732206,1963.8699124536909,971774.3528607668,kpoint
742,Si,cc-pvtz,9,kpoint,kpoint,0.002,-7.726770112560196,0.00225967542998351,116,9,0.0016,10,996557964,396323,533584209069529,179355,1371367.3243732057,1963.8699124536909,1369403.454460752,kpoint
743,Si,cc-pvtz,9,kpoint,kpoint,0.001,-7.728722664296371,0.00030712369380836435,116,9,0.0016,10,996557964,518579,791602755741916,179358,1554864.245164534,1963.8699124536909,1552900.3752520804,kpoint
744,Si,cc-pvtz,9,kpoint,kpoint,0.0005,-7.728989992616032,3.979537414711132e-05,116,9,0.0016,10,996557964,604953,968299466751396,357535,1630377.4631833,1963.8699124536909,1628413.5932708464,kpoint
745,Si,cc-pvtz,9,kpoint,kpoint,0.0001,-7.7290296025716465,1.854185329719371e-07,116,9,0.0016,10,996557964,656412,1070678484433452,357535,1661432.3755209565,1963.8699124536909,1659468.5056085028,kpoint
746,Si,cc-pvtz,9,kpoint,kpoint,1e-05,-7.729029787346174,6.44005737626685e-10,116,9,0.0016,10,996557964,669349,1092731752684652,357534,1662880.5344865727,1963.8699124536909,1660916.664574119,kpoint
747,Li,cc-pvdz,1,kpoint,kpoint,0.1,-11.113813320078508,0.029130964771933776,52,1,0.0016,10,17370,439,14153360,168,32.83914679571907,23.973986427514973,8.865160368204096,kpoint
748,Li,cc-pvdz,1,kpoint,kpoint,0.01,-11.140847407670767,0.00209687717967455,52,1,0.0016,10,17370,1206,221486724,570,187.0675365254384,23.973986427514973,163.09355009792338,kpoint
749,Li,cc-pvdz,1,kpoint,kpoint,0.008,-11.141610325302207,0.0013339595482353417,52,1,0.0016,10,17370,1290,261986100,573,206.8657600608187,23.973986427514973,182.89177363330373,kpoint
750,Li,cc-pvdz,1,kpoint,kpoint,0.005,-11.141923428942198,0.0010208559082443003,52,1,0.0016,10,17370,1489,350098147,574,239.4934693639329,23.973986427514973,215.51948293641792,kpoint
751,Li,cc-pvdz,1,kpoint,kpoint,0.002,-11.142916532905911,2.7751944530862716e-05,52,1,0.0016,10,17370,1882,510944180,576,276.53740806320263,23.973986427514973,252.56342163568763,kpoint
752,Li,cc-pvdz,1,kpoint,kpoint,0.001,-11.142940713826437,3.5710240045006003e-06,52,1,0.0016,10,17370,2021,567656459,1015,286.1002169225071,23.973986427514973,262.12623049499217,kpoint
753,Li,cc-pvdz,1,kpoint,kpoint,0.0005,-11.142944139902385,1.4494805711251502e-07,52,1,0.0016,10,17370,2131,606035090,1018,289.67688851614105,23.973986427514973,265.7029020886261,kpoint
754,Li,cc-pvdz,1,kpoint,kpoint,0.0001,-11.142944227863323,5.698711902368814e-08,52,1,0.0016,10,17370,2288,655651568,1019,291.8877347342359,23.973986427514973,267.91374830672095,kpoint
755,Li,cc-pvdz,1,kpoint,kpoint,1e-05,-11.142944283672506,1.1779359709862547e-09,52,1,0.0016,10,17370,2650,761252250,1017,292.60570192823843,23.973986427514973,268.63171550072343,kpoint
756,Li,cc-pvdz,2,kpoint,kpoint,0.1,-10.993405596714,0.02992642060205597,52,2,0.0016,10,197838,1263,377722884,429,304.62731065671755,45.64798560150871,258.97932505520885,kpoint
757,Li,cc-pvdz,2,kpoint,kpoint,0.01,-11.019534633917152,0.0037973833989042305,52,2,0.0016,10,197838,3784,5801863408,1171,1561.7674074138963,45.64798560150871,1516.1194218123878,kpoint
758,Li,cc-pvdz,2,kpoint,kpoint,0.008,-11.020612193053806,0.00271982426225037,52,2,0.0016,10,197838,4189,6970315873,2146,1694.892382731762,45.64798560150871,1649.2443971302532,kpoint
759,Li,cc-pvdz,2,kpoint,kpoint,0.005,-11.022116488154808,0.001215529161248341,52,2,0.0016,10,197838,4873,9256585118,2148,1934.8816892584243,45.64798560150871,1889.233703656916,kpoint
760,Li,cc-pvdz,2,kpoint,kpoint,0.002,-11.023238540509459,9.347680659743673e-05,52,2,0.0016,10,197838,6478,14163641716,2155,2227.070485135091,45.64798560150871,2181.4224995335826,kpoint
761,Li,cc-pvdz,2,kpoint,kpoint,0.001,-11.02332609286097,5.924455086514513e-06,52,2,0.0016,10,197838,7467,16977314682,4107,2315.9164572017125,45.64798560150871,2270.268471600204,kpoint
762,Li,cc-pvdz,2,kpoint,kpoint,0.0005,-11.02333047895244,1.5383636160493097e-06,52,2,0.0016,10,197838,7899,18227226864,4108,2350.43656278819,45.64798560150871,2304.7885771866813,kpoint
763,Li,cc-pvdz,2,kpoint,kpoint,0.0001,-11.023332126999435,1.0968337882388823e-07,52,2,0.0016,10,197838,8424,19580720328,4107,2367.610844695979,45.64798560150871,2321.9628590944703,kpoint
764,Li,cc-pvdz,2,kpoint,kpoint,1e-05,-11.023332016925595,3.9046099686856905e-10,52,2,0.0016,10,197838,8672,20168409696,4108,2368.9310758694746,45.64798560150871,2323.283090267966,kpoint
765,Li,cc-pvdz,4,kpoint,kpoint,0.1,-10.92779991089819,0.0440248457460104,52,4,0.0016,10,3062597,2833,2556201735,830,919.0696168635856,88.41986590139899,830.6497509621864,kpoint
766,Li,cc-pvdz,4,kpoint,kpoint,0.01,-10.96676900759416,0.005055749050040248,52,4,0.0016,10,3062597,11703,95447327400,4598,8307.429268641543,88.41986590139899,8219.009402740145,kpoint
767,Li,cc-pvdz,4,kpoint,kpoint,0.008,-10.968371018910037,0.0034537377341621323,52,4,0.0016,10,3062597,13135,116352220570,4602,9022.869544015854,88.41986590139899,8934.449678114455,kpoint
768,Li,cc-pvdz,4,kpoint,kpoint,0.005,-10.970379170021069,0.001445586623130879,52,4,0.0016,10,3062597,16245,164419267635,8892,10309.392965740572,88.41986590139899,10220.973099839171,kpoint
769,Li,cc-pvdz,4,kpoint,kpoint,0.002,-10.971666939727662,0.0001578169165377119,52,4,0.0016,10,3062597,20479,238465892869,8888,11860.899159209284,88.41986590139899,11772.479293307884,kpoint
770,Li,cc-pvdz,4,kpoint,kpoint,0.001,-10.97178530085221,3.945579199005067e-05,52,4,0.0016,10,3062597,23824,290237285616,8892,12409.052474626316,88.41986590139899,12320.632608724918,kpoint
771,Li,cc-pvdz,4,kpoint,kpoint,0.0005,-10.971813736582373,1.1020061826627625e-05,52,4,0.0016,10,3062597,27011,336021377848,8893,12671.450574093908,88.41986590139899,12583.03070819251,kpoint
772,Li,cc-pvdz,4,kpoint,kpoint,0.0001,-10.9718251297954,3.731512006055482e-07,52,4,0.0016,10,3062597,31677,399683153712,17471,12852.03417394932,88.41986590139899,12763.61430804792,kpoint
773,Li,cc-pvdz,4,kpoint,kpoint,1e-05,-10.97182475799396,1.3497611917046015e-09,52,4,0.0016,10,3062597,34103,431130296515,17471,12877.039861998885,88.41986590139899,12788.619996097486,kpoint
774,Li,cc-pvdz,6,kpoint,kpoint,0.1,-10.972508994212303,0.04085305084480417,52,6,0.0016,10,10312294,6352,40532683680,2747,6499.724789999261,128.93785744097966,6370.7869325582815,kpoint
775,Li,cc-pvdz,6,kpoint,kpoint,0.01,-11.007591958341846,0.005770086715260803,52,6,0.0016,10,10312294,22683,583944460515,9766,26222.32191241141,128.93785744097966,26093.384054970436,kpoint
776,Li,cc-pvdz,6,kpoint,kpoint,0.008,-11.009340861044432,0.00402118401267515,52,6,0.0016,10,10312294,25328,701239720832,9766,28201.077624450627,128.93785744097966,28072.13976700965,kpoint
777,Li,cc-pvdz,6,kpoint,kpoint,0.005,-11.011641031488612,0.001721013568495522,52,6,0.0016,10,10312294,32170,1006956644360,9770,31883.04639925821,128.93785744097966,31754.108541817237,kpoint
778,Li,cc-pvdz,6,kpoint,kpoint,0.002,-11.013187690902607,0.00017435415450073322,52,6,0.0016,10,10312294,40106,1418697251246,19113,36031.344973526,128.93785744097966,35902.40711608502,kpoint
779,Li,cc-pvdz,6,kpoint,kpoint,0.001,-11.013334358511994,2.768654511342561e-05,52,6,0.0016,10,10312294,44794,1636301930266,19118,37208.63148578658,128.93785744097966,37079.6936283456,kpoint
780,Li,cc-pvdz,6,kpoint,kpoint,0.0005,-11.013353286004882,8.759052224860397e-06,52,6,0.0016,10,10312294,48435,1791314324670,19115,37671.47274402498,128.93785744097966,37542.534886584006,kpoint
781,Li,cc-pvdz,6,kpoint,kpoint,0.0001,-11.013361570028701,4.750284059440446e-07,52,6,0.0016,10,10312294,55872,2083594994496,19118,37985.61712092293,128.93785744097966,37856.67926348195,kpoint
782,Li,cc-pvdz,6,kpoint,kpoint,1e-05,-11.013362042939407,2.117699793302563e-09,52,6,0.0016,10,10312294,66199,2474091040659,37803,38068.37532401732,128.93785744097966,37939.43746657634,kpoint
783,Li,cc-pvdz,8,kpoint,kpoint,0.1,-10.88566252574088,0.05400861502278076,52,8,0.0016,10,35906972,6476,17046204912,1681,2681.148465631661,173.86010003969892,2507.2883655919622,kpoint
784,Li,cc-pvdz,8,kpoint,kpoint,0.01,-10.933367493107442,0.006303647656219269,52,8,0.0016,10,35906972,35615,1210988637920,19218,34634.363654213696,173.86010003969892,34460.503554174,kpoint
785,Li,cc-pvdz,8,kpoint,kpoint,0.008,-10.935075690552388,0.0045954502112728335,52,8,0.0016,10,35906972,38844,1448838898884,19219,37992.35837460333,173.86010003969892,37818.49827456364,kpoint
786,Li,cc-pvdz,8,kpoint,kpoint,0.005,-10.937605046382858,0.002066094380802852,52,8,0.0016,10,35906972,47169,2042022187935,19221,44096.47660577031,173.86010003969892,43922.61650573061,kpoint
787,Li,cc-pvdz,8,kpoint,kpoint,0.002,-10.939402631954026,0.00026850880963458224,52,8,0.0016,10,35906972,66166,3356555988622,37911,51672.457487813714,173.86010003969892,51498.59738777402,kpoint
788,Li,cc-pvdz,8,kpoint,kpoint,0.001,-10.939619854643981,5.1286119679971875e-05,52,8,0.0016,10,35906972,74567,3989325328259,37906,54494.5270321144,173.86010003969892,54320.6669320747,kpoint
789,Li,cc-pvdz,8,kpoint,kpoint,0.0005,-10.93965809250317,1.304826049164376e-05,52,8,0.0016,10,35906972,82920,4550276957520,37911,55895.73059758902,173.86010003969892,55721.87049754933,kpoint
790,Li,cc-pvdz,8,kpoint,kpoint,0.0001,-10.939670435682183,7.050814776476955e-07,52,8,0.0016,10,35906972,101333,5667957184676,37912,56973.875449664185,173.86010003969892,56800.01534962449,kpoint
791,Li,cc-pvdz,8,kpoint,kpoint,1e-05,-10.939671136205622,4.558039279345394e-09,52,8,0.0016,10,35906972,122798,6893687909524,37915,57182.14316178428,173.86010003969892,57008.28306174458,kpoint
792,Li,cc-pvdz,9,kpoint,kpoint,0.1,-10.962030704754554,0.03869607192983793,52,9,0.0016,10,24074351,13086,266229788922,5631,20722.866221690718,187.27027767962196,20535.595944011093,kpoint
793,Li,cc-pvdz,9,kpoint,kpoint,0.01,-10.99519897661081,0.005527800073581446,52,9,0.0016,10,24074351,42831,2798873673534,20805,66561.81927576817,187.27027767962196,66374.54899808855,kpoint
794,Li,cc-pvdz,9,kpoint,kpoint,0.008,-10.996886402542758,0.003840374141633518,52,9,0.0016,10,24074351,47188,3282525489796,20810,70856.00112050246,187.27027767962196,70668.73084282284,kpoint
795,Li,cc-pvdz,9,kpoint,kpoint,0.005,-10.999004557919614,0.0017222187647778497,52,9,0.0016,10,24074351,58266,4500151087068,20812,78670.51542197648,187.27027767962196,78483.24514429686,kpoint
796,Li,cc-pvdz,9,kpoint,kpoint,0.002,-11.00057400265046,0.00015277403393199052,52,9,0.0016,10,24074351,75626,6477154693444,41035,87239.51475444263,187.27027767962196,87052.24447676301,kpoint
797,Li,cc-pvdz,9,kpoint,kpoint,0.001,-11.000713579725318,1.3196959073979997e-05,52,9,0.0016,10,24074351,82247,7222037268369,41034,89441.64181967938,187.27027767962196,89254.37154199976,kpoint
798,Li,cc-pvdz,9,kpoint,kpoint,0.0005,-11.000722954776782,3.8219076099466065e-06,52,9,0.0016,10,24074351,86451,7650915747726,41037,90145.3855612712,187.27027767962196,89958.11528359159,kpoint
799,Li,cc-pvdz,9,kpoint,kpoint,0.0001,-11.000726927881896,1.5119750429448686e-07,52,9,0.0016,10,24074351,90967,8076052625142,41037,90430.591496182,187.27027767962196,90243.3212185024,kpoint
800,Li,cc-pvdz,9,kpoint,kpoint,1e-05,-11.000726772040379,4.644013174015527e-09,52,9,0.0016,10,24074351,100479,8926664284026,41039,90492.79485663323,187.27027767962196,90305.52457895364,kpoint
801,Li,cc-pvdz,12,kpoint,kpoint,0.1,-10.880454985298199,0.057494101393256614,52,12,0.0016,10,186722174,13120,179750455040,5781,13955.206022108774,262.1998723424587,13693.006149766316,kpoint
802,Li,cc-pvdz,12,kpoint,kpoint,0.01,-10.927483835432936,0.010465251258519714,52,12,0.0016,10,186722174,78644,9900796411264,41188,128234.42793738875,262.1998723424587,127972.22806504628,kpoint
803,Li,cc-pvdz,12,kpoint,kpoint,0.008,-10.930350296862313,0.007598789829142305,52,12,0.0016,10,186722174,88859,12687779676847,41194,145440.1490954976,262.1998723424587,145177.94922315513,kpoint
804,Li,cc-pvdz,12,kpoint,kpoint,0.005,-10.934450593083472,0.0034984936079833773,52,12,0.0016,10,186722174,117266,20639704876280,41197,179279.84856612908,262.1998723424587,179017.6486937866,kpoint
805,Li,cc-pvdz,12,kpoint,kpoint,0.002,-10.937390054525064,0.0005590321663913045,52,12,0.0016,10,186722174,165184,36548070201664,81645,225370.2448018792,262.1998723424587,225108.04492953676,kpoint
806,Li,cc-pvdz,12,kpoint,kpoint,0.001,-10.937836545474681,0.00011254121677417572,52,12,0.0016,10,186722174,195574,46479399670142,81648,242074.75255670448,262.1998723424587,241812.552684362,kpoint
807,Li,cc-pvdz,12,kpoint,kpoint,0.0005,-10.937925371921526,2.3714769929128465e-05,52,12,0.0016,10,186722174,222738,54575878625928,81646,249578.1293940884,262.1998723424587,249315.92952174591,kpoint
808,Li,cc-pvdz,12,kpoint,kpoint,0.0001,-10.937948525224689,5.614667664133322e-07,52,12,0.0016,10,186722174,266354,66450028947896,81650,254118.36681199627,262.1998723424587,253856.1669396538,kpoint
809,Li,cc-pvdz,12,kpoint,kpoint,1e-05,-10.937949082988496,3.7029597166338135e-09,52,12,0.0016,10,186722174,284733,71182255712364,162545,254644.3511522301,262.1998723424587,254382.15127988765,kpoint
810,Li,cc-pvdz,18,kpoint,kpoint,0.1,-10.902777974481058,0.0509077705554688,52,18,0.0016,10,614326260,26140,1044282334880,11928,40692.319627175326,391.5098022483757,40300.80982492695,kpoint
811,Li,cc-pvdz,18,kpoint,kpoint,0.01,-10.942063053224098,0.011622691812428698,52,18,0.0016,10,614326260,153860,47894534581740,88104,317073.782486806,391.5098022483757,316682.2726845576,kpoint
812,Li,cc-pvdz,18,kpoint,kpoint,0.008,-10.94517252009518,0.008513224941346209,52,18,0.0016,10,614326260,171906,60427986608472,88104,358052.8988361092,391.5098022483757,357661.3890338608,kpoint
813,Li,cc-pvdz,18,kpoint,kpoint,0.005,-10.949628798690048,0.004056946346478796,52,18,0.0016,10,614326260,223619,96787221029048,88107,440868.8599509,391.5098022483757,440477.3501486516,kpoint
814,Li,cc-pvdz,18,kpoint,kpoint,0.002,-10.95300183906474,0.0006839059717869134,52,18,0.0016,10,614326260,328330,179483488307440,175149,556818.9925199052,391.5098022483757,556427.4827176569,kpoint
815,Li,cc-pvdz,18,kpoint,kpoint,0.001,-10.953552524153869,0.00013322088265788068,52,18,0.0016,10,614326260,384438,225868647852414,175150,598452.5861560116,391.5098022483757,598061.0763537632,kpoint
816,Li,cc-pvdz,18,kpoint,kpoint,0.0005,-10.95366062478929,2.512024723699824e-05,52,18,0.0016,10,614326260,431245,260762548568550,175151,615915.6648570288,391.5098022483757,615524.1550547804,kpoint
817,Li,cc-pvdz,18,kpoint,kpoint,0.0001,-10.953685278123427,4.6691310018331933e-07,52,18,0.0016,10,614326260,496195,304468266880820,175154,625014.0164376319,391.5098022483757,624622.5066353836,kpoint
818,Li,cc-pvdz,18,kpoint,kpoint,1e-05,-10.953685742223456,2.813070665297346e-09,52,18,0.0016,10,614326260,531427,326538212707161,175152,625879.1739704869,391.5098022483757,625487.6641682385,kpoint
819,Li,cc-pvdz,27,kpoint,kpoint,0.1,-10.901552636999883,0.049369842911653805,52,27,0.0016,10,1066534310,48399,4701210245550,23280,98940.33798459132,569.7859216544125,98370.5520629369,kpoint
820,Li,cc-pvdz,27,kpoint,kpoint,0.01,-10.941473602262072,0.009448877649465004,52,27,0.0016,10,1066534310,270562,180694145554768,88577,680263.8406813302,569.7859216544125,679694.0547596758,kpoint
821,Li,cc-pvdz,27,kpoint,kpoint,0.008,-10.944278047769386,0.006644432142151047,52,27,0.0016,10,1066534310,309189,229354584951381,175618,755585.2946206173,569.7859216544125,755015.5086989629,kpoint
822,Li,cc-pvdz,27,kpoint,kpoint,0.005,-10.947965625687162,0.0029568542243740836,52,27,0.0016,10,1066534310,379597,335058821736092,175619,899080.111212699,569.7859216544125,898510.3252910445,kpoint
823,Li,cc-pvdz,27,kpoint,kpoint,0.002,-10.950556166111214,0.0003663138003222599,52,27,0.0016,10,1066534310,537361,564055733881948,175621,1069192.6889176727,569.7859216544125,1068622.9029960183,kpoint
824,Li,cc-pvdz,27,kpoint,kpoint,0.001,-10.950873159693064,4.932021847281476e-05,52,27,0.0016,10,1066534310,608769,666851597327097,349702,1115775.37451938,569.7859216544125,1115205.5885977256,kpoint
825,Li,cc-pvdz,27,kpoint,kpoint,0.0005,-10.950916204573593,6.275337943506543e-06,52,27,0.0016,10,1066534310,640556,711317147107588,349703,1131113.7448945015,569.7859216544125,1130543.958972847,kpoint
826,Li,cc-pvdz,27,kpoint,kpoint,0.0001,-10.950922471406882,8.504654758212382e-09,52,27,0.0016,10,1066534310,671981,750148514484095,349703,1137078.283425638,569.7859216544125,1136508.4975039836,kpoint
827,Li,cc-pvdz,27,kpoint,kpoint,1e-05,-10.950922476679306,3.2322304832632653e-09,52,27,0.0016,10,1066534310,682551,762177890414169,349703,1137421.268035598,569.7859216544125,1136851.4821139437,kpoint
828,Li,cc-pvtz,1,kpoint,kpoint,0.1,-11.11381332005418,0.03344240781781416,80,1,0.0016,10,100700,613,33179851,206,55.13277785074656,47.71330169199373,7.419476158752838,kpoint
829,Li,cc-pvtz,1,kpoint,kpoint,0.01,-11.143529799494646,0.003725928377349419,80,1,0.0016,10,100700,2033,942403249,668,472.170932658923,47.71330169199373,424.4576309669293,kpoint
830,Li,cc-pvtz,1,kpoint,kpoint,0.008,-11.144301776112773,0.0029539517592223064,80,1,0.0016,10,100700,2353,1306202066,1173,565.4423053299047,47.71330169199373,517.729003637911,kpoint
831,Li,cc-pvtz,1,kpoint,kpoint,0.005,-11.1459717586754,0.0012839691965957911,80,1,0.0016,10,100700,2888,2140270808,1175,754.8687495901802,47.71330169199373,707.1554478981865,kpoint
832,Li,cc-pvtz,1,kpoint,kpoint,0.002,-11.147172681833986,8.304603800901589e-05,80,1,0.0016,10,100700,4173,4124651622,2188,1006.7897520500794,47.71330169199373,959.0764503580856,kpoint
833,Li,cc-pvtz,1,kpoint,kpoint,0.001,-11.147243511318692,1.221655330319038e-05,80,1,0.0016,10,100700,4656,4983731184,2188,1090.2887747560037,47.71330169199373,1042.5754730640097,kpoint
834,Li,cc-pvtz,1,kpoint,kpoint,0.0005,-11.147252879783146,2.84808884920551e-06,80,1,0.0016,10,100700,5049,5563099278,2190,1122.3059774034264,47.71330169199373,1074.5926757114323,kpoint
835,Li,cc-pvtz,1,kpoint,kpoint,0.0001,-11.147255530536386,1.9733560918666626e-07,80,1,0.0016,10,100700,5681,6361941703,2191,1140.683041416646,47.71330169199373,1092.969739724652,kpoint
836,Li,cc-pvtz,1,kpoint,kpoint,1e-05,-11.1472557274355,4.3649528436162655e-10,80,1,0.0016,10,100700,6417,7208325189,2190,1144.20069884414,47.71330169199373,1096.487397152146,kpoint
837,Li,cc-pvtz,2,kpoint,kpoint,0.1,-11.007686376696444,0.03379443211911237,80,2,0.0016,10,1034906,1952,1157914688,519,604.2216533230157,90.21563315954884,514.0060201634669,kpoint
838,Li,cc-pvtz,2,kpoint,kpoint,0.01,-11.035816641236504,0.005664167579052304,80,2,0.0016,10,1034906,6128,23491154864,2466,3904.681934904109,90.21563315954884,3814.466301744561,kpoint
839,Li,cc-pvtz,2,kpoint,kpoint,0.008,-11.037530608687986,0.00395020012757108,80,2,0.0016,10,1034906,7052,30187658596,2469,4360.3078510853775,90.21563315954884,4270.092217925829,kpoint
840,Li,cc-pvtz,2,kpoint,kpoint,0.005,-11.039736882116065,0.001743926699491638,80,2,0.0016,10,1034906,9032,46571412576,4678,5252.1307657868365,90.21563315954884,5161.915132627288,kpoint
841,Li,cc-pvtz,2,kpoint,kpoint,0.002,-11.04130063274376,0.00018017607179743322,80,2,0.0016,10,1034906,12327,78004750593,4681,6445.605334501812,90.21563315954884,6355.389701342263,kpoint
842,Li,cc-pvtz,2,kpoint,kpoint,0.001,-11.041451238319219,2.957049633778297e-05,80,2,0.0016,10,1034906,14751,99184337406,4679,6848.914323499698,90.21563315954884,6758.698690340149,kpoint
843,Li,cc-pvtz,2,kpoint,kpoint,0.0005,-11.041474151901136,6.656914420588578e-06,80,2,0.0016,10,1034906,16431,113359703616,9097,7027.401292105797,90.21563315954884,6937.185658946249,kpoint
844,Li,cc-pvtz,2,kpoint,kpoint,0.0001,-11.04148093345165,1.2463609344592896e-07,80,2,0.0016,10,1034906,18480,129676913520,9094,7147.608672672656,90.21563315954884,7057.393039513107,kpoint
845,Li,cc-pvtz,2,kpoint,kpoint,1e-05,-11.041480908126758,9.93112010405639e-08,80,2,0.0016,10,1034906,20084,141266337100,9098,7164.54405427364,90.21563315954884,7074.328421114091,kpoint
846,Li,cc-pvtz,4,kpoint,kpoint,0.1,-10.930647744120131,0.06037148890339061,80,4,0.0016,10,16777950,3858,4572258546,1008,1207.170534513157,176.25332987934067,1030.9172046338165,kpoint
847,Li,cc-pvtz,4,kpoint,kpoint,0.01,-10.981639346830972,0.009379886192549591,80,4,0.0016,10,16777950,21016,466818425400,10030,22625.49193059334,176.25332987934067,22449.238600714,kpoint
848,Li,cc-pvtz,4,kpoint,kpoint,0.008,-10.983760975137443,0.007258257886078923,80,4,0.0016,10,16777950,23676,588287279160,10031,25309.363328637846,176.25332987934067,25133.109998758504,kpoint
849,Li,cc-pvtz,4,kpoint,kpoint,0.005,-10.987478940510897,0.0035402925126248874,80,4,0.0016,10,16777950,31546,958998147632,10028,30965.176709226427,176.25332987934067,30788.923379347085,kpoint
850,Li,cc-pvtz,4,kpoint,kpoint,0.002,-10.990391009226848,0.0006282237966743764,80,4,0.0016,10,16777950,44272,1708169951616,19637,39300.85865226036,176.25332987934067,39124.605322381016,kpoint
851,Li,cc-pvtz,4,kpoint,kpoint,0.001,-10.990894674626379,0.00012455839714320405,80,4,0.0016,10,16777950,53955,2250838576800,19638,42492.54639017675,176.25332987934067,42316.29306029741,kpoint
852,Li,cc-pvtz,4,kpoint,kpoint,0.0005,-10.990992570415685,2.6662607837124597e-05,80,4,0.0016,10,16777950,62833,2713301605084,19639,43985.58506445266,176.25332987934067,43809.33173457332,kpoint
853,Li,cc-pvtz,4,kpoint,kpoint,0.0001,-10.991018494402534,7.38620988371963e-07,80,4,0.0016,10,16777950,73377,3243919170249,38838,45030.85330820213,176.25332987934067,44854.59997832278,kpoint
854,Li,cc-pvtz,4,kpoint,kpoint,1e-05,-10.991019210456642,2.2566879920304928e-08,80,4,0.0016,10,16777950,81469,3614850082154,38834,45195.792213683,176.25332987934067,45019.53888380366,kpoint
855,Li,cc-pvtz,6,kpoint,kpoint,0.1,-10.990518513866938,0.04517261091055147,80,6,0.0016,10,44671888,10008,137620908720,3175,14006.744980200789,255.38584175890557,13751.35913844188,kpoint
856,Li,cc-pvtz,6,kpoint,kpoint,0.01,-11.025859300440352,0.009831824337137363,80,6,0.0016,10,44671888,40747,2618034437578,21327,65445.503926656886,255.38584175890557,65190.11808489798,kpoint
857,Li,cc-pvtz,6,kpoint,kpoint,0.008,-11.0286195170284,0.007071607749089992,80,6,0.0016,10,44671888,45480,3219859839600,21334,72113.50660908884,255.38584175890557,71858.12076732994,kpoint
858,Li,cc-pvtz,6,kpoint,kpoint,0.005,-11.032341023924227,0.0033501008532628163,80,6,0.0016,10,44671888,59566,5035822636702,21335,86113.66887634766,255.38584175890557,85858.28303458875,kpoint
859,Li,cc-pvtz,6,kpoint,kpoint,0.002,-11.035227007712235,0.0004641170652543991,80,6,0.0016,10,44671888,84779,8812296013954,42072,105876.82065904656,255.38584175890557,105621.43481728763,kpoint
860,Li,cc-pvtz,6,kpoint,kpoint,0.001,-11.03562045076819,7.067400929905432e-05,80,6,0.0016,10,44671888,99070,10942128932200,42074,112501.87736045044,255.38584175890557,112246.49151869152,kpoint
861,Li,cc-pvtz,6,kpoint,kpoint,0.0005,-11.035679769980161,1.135479732816691e-05,80,6,0.0016,10,44671888,109678,12381967512536,42075,114992.69247753709,255.38584175890557,114737.30663577818,kpoint
862,Li,cc-pvtz,6,kpoint,kpoint,0.0001,-11.035690889650633,2.3512685665139088e-07,80,6,0.0016,10,44671888,124022,14152099570980,42076,116231.0735325587,255.38584175890557,115975.6876907998,kpoint
863,Li,cc-pvtz,6,kpoint,kpoint,1e-05,-11.03569111819411,6.5833791751401805e-09,80,6,0.0016,10,44671888,143294,16386844197388,83546,116484.3078820535,255.38584175890557,116228.9220402946,kpoint
864,Li,cc-pvtz,8,kpoint,kpoint,0.1,-10.904451763247081,0.06370040178547676,80,8,0.0016,10,204592318,7947,21388690899,2033,2741.4541501739386,345.32450257888274,2396.129647595056,kpoint
865,Li,cc-pvtz,8,kpoint,kpoint,0.01,-10.955173787853472,0.012978377179086564,80,8,0.0016,10,204592318,66734,6452172852694,21497,98482.47125276511,345.32450257888274,98137.14675018624,kpoint
866,Li,cc-pvtz,8,kpoint,kpoint,0.008,-10.958588927342971,0.009563237689587112,80,8,0.0016,10,204592318,76758,8534913761484,42232,113259.74841487336,345.32450257888274,112914.42391229449,kpoint
867,Li,cc-pvtz,8,kpoint,kpoint,0.005,-10.96319532153591,0.004956843496648489,80,8,0.0016,10,204592318,97968,13884675467520,42235,144361.56912656155,345.32450257888274,144016.24462398267,kpoint
868,Li,cc-pvtz,8,kpoint,kpoint,0.002,-10.967208569377327,0.0009435956552312774,80,8,0.0016,10,204592318,151519,28577257207533,83710,192111.58378544045,345.32450257888274,191766.2592828616,kpoint
869,Li,cc-pvtz,8,kpoint,kpoint,0.001,-10.967946218113664,0.00020594691889463945,80,8,0.0016,10,204592318,179689,37240932659484,83711,211105.31225033983,345.32450257888274,210759.98774776096,kpoint
870,Li,cc-pvtz,8,kpoint,kpoint,0.0005,-10.968107252437145,4.491259541339332e-05,80,8,0.0016,10,204592318,205921,44474596626767,83710,219994.32754341257,345.32450257888274,219649.0030408337,kpoint
871,Li,cc-pvtz,8,kpoint,kpoint,0.0001,-10.968150480645635,1.6843869232729958e-06,80,8,0.0016,10,204592318,257397,57160057325301,83711,226198.27028596855,345.32450257888274,225852.9457833897,kpoint
872,Li,cc-pvtz,8,kpoint,kpoint,1e-05,-10.968152164623383,4.091749161716507e-10,80,8,0.0016,10,204592318,298742,66692571154820,166658,227395.1935439917,345.32450257888274,227049.86904141284,kpoint
873,LiCl,cc-pvdz,1,kpoint,kpoint,0.1,-20.232058553255282,0.13129540597341105,52,1,0.0016,10,44676,463,22701353,172,49.942303912363975,41.86042801454319,8.081875897820785,kpoint
874,LiCl,cc-pvdz,1,kpoint,kpoint,0.01,-20.359753067084924,0.00360089214376913,52,1,0.0016,10,44676,1455,482396520,576,337.7072065634767,41.86042801454319,295.8467785489335,kpoint
875,LiCl,cc-pvdz,1,kpoint,kpoint,0.008,-20.361249451952776,0.0021045072759164896,52,1,0.0016,10,44676,1641,609702063,577,378.4497163633691,41.86042801454319,336.5892883488259,kpoint
876,LiCl,cc-pvdz,1,kpoint,kpoint,0.005,-20.362281367471148,0.0010725917575449273,52,1,0.0016,10,44676,1995,886773510,1017,452.76179729741017,41.86042801454319,410.901369282867,kpoint
877,LiCl,cc-pvdz,1,kpoint,kpoint,0.002,-20.362941695887148,0.00041226334154487176,52,1,0.0016,10,44676,2443,1282841287,1019,534.87116300963,41.86042801454319,493.0107349950868,kpoint
878,LiCl,cc-pvdz,1,kpoint,kpoint,0.001,-20.3631435481444,0.00021041108429287192,52,1,0.0016,10,44676,2759,1515772528,1023,559.605233441916,41.86042801454319,517.7448054273727,kpoint
879,LiCl,cc-pvdz,1,kpoint,kpoint,0.0005,-20.363345304779216,8.654449477063508e-06,52,1,0.0016,10,44676,3004,1682137864,1023,570.376607454375,41.86042801454319,528.5161794398317,kpoint
880,LiCl,cc-pvdz,1,kpoint,kpoint,0.0001,-20.363354624190144,6.649614512355129e-07,52,1,0.0016,10,44676,3614,2060735326,1900,580.8094673094364,41.86042801454319,538.9490392948932,kpoint
881,LiCl,cc-pvdz,1,kpoint,kpoint,1e-05,-20.363353960293033,1.064339727463448e-09,52,1,0.0016,10,44676,4025,2303060725,1904,582.8268079492357,41.86042801454319,540.9663799346924,kpoint
882,LiCl,cc-pvdz,2,kpoint,kpoint,0.1,-20.25790656486446,0.15226300821978,52,2,0.0016,10,384426,1237,383942534,427,316.1518854016944,79.61065921604173,236.54122618565265,kpoint
883,LiCl,cc-pvdz,2,kpoint,kpoint,0.01,-20.3929875088721,0.017182064212139636,52,2,0.0016,10,384426,4424,9205136248,2149,2119.410984990742,79.61065921604173,2039.8003257747,kpoint
884,LiCl,cc-pvdz,2,kpoint,kpoint,0.008,-20.39993047700674,0.010239096077498289,52,2,0.0016,10,384426,4877,11240631525,2150,2347.6746817728617,79.61065921604173,2268.06402255682,kpoint
885,LiCl,cc-pvdz,2,kpoint,kpoint,0.005,-20.406860096086255,0.0033094769979840066,52,2,0.0016,10,384426,6128,16769504864,2154,2787.4137976999527,79.61065921604173,2707.803138483911,kpoint
886,LiCl,cc-pvdz,2,kpoint,kpoint,0.002,-20.40974218934963,0.00042738373461048695,52,2,0.0016,10,384426,8361,27679951683,4107,3372.1521818573437,79.61065921604173,3292.541522641301,kpoint
887,LiCl,cc-pvdz,2,kpoint,kpoint,0.001,-20.410052032373457,0.00011754071078229344,52,2,0.0016,10,384426,9477,33099540786,4107,3557.5510908552874,79.61065921604173,3477.9404316392456,kpoint
888,LiCl,cc-pvdz,2,kpoint,kpoint,0.0005,-20.410141568097224,2.8004987015606275e-05,52,2,0.0016,10,384426,10347,36872238096,4109,3629.819693192146,79.61065921604173,3550.2090339761044,kpoint
889,LiCl,cc-pvdz,2,kpoint,kpoint,0.0001,-20.410170599357205,1.0262729652765756e-06,52,2,0.0016,10,384426,11461,41234981772,4111,3664.741305279038,79.61065921604173,3585.130646062996,kpoint
890,LiCl,cc-pvdz,2,kpoint,kpoint,1e-05,-20.410169569591375,3.4928646641674277e-09,52,2,0.0016,10,384426,11962,43071346122,4111,3667.622829644319,79.61065921604173,3588.0121704282774,kpoint
891,LiCl,cc-pvdz,4,kpoint,kpoint,0.1,-20.305950522933728,0.16506941851385193,52,4,0.0016,10,1754225,3084,3714082788,834,1226.6969133392972,157.8221158502659,1068.8747974890314,kpoint
892,LiCl,cc-pvdz,4,kpoint,kpoint,0.01,-20.465021170469498,0.005998770978081325,52,4,0.0016,10,1754225,13041,131633989137,4602,10281.518027862068,157.8221158502659,10123.695912011804,kpoint
893,LiCl,cc-pvdz,4,kpoint,kpoint,0.008,-20.468909315135807,0.002110626311772279,52,4,0.0016,10,1754225,14694,160213868982,4601,11106.063974650911,157.8221158502659,10948.241858800648,kpoint
894,LiCl,cc-pvdz,4,kpoint,kpoint,0.005,-20.47098921560198,3.072584560115388e-05,52,4,0.0016,10,1754225,17232,211885774848,8891,12524.667683255591,157.8221158502659,12366.845567405326,kpoint
895,LiCl,cc-pvdz,4,kpoint,kpoint,0.002,-20.470928777138948,9.116430863187475e-05,52,4,0.0016,10,1754225,21112,289892629936,8892,13986.4621103168,157.8221158502659,13828.639994466534,kpoint
896,LiCl,cc-pvdz,4,kpoint,kpoint,0.001,-20.471004505378918,1.5436068661500713e-05,52,4,0.0016,10,1754225,23264,327724667328,8893,14349.105314504804,157.8221158502659,14191.28319865454,kpoint
897,LiCl,cc-pvdz,4,kpoint,kpoint,0.0005,-20.471014429223438,5.51222414202357e-06,52,4,0.0016,10,1754225,24684,350583124716,8893,14466.902564973028,157.8221158502659,14309.08044912276,kpoint
898,LiCl,cc-pvdz,4,kpoint,kpoint,0.0001,-20.471020124771226,1.8332364604134455e-07,52,4,0.0016,10,1754225,26048,371119765632,8890,14512.418656428026,157.8221158502659,14354.59654057776,kpoint
899,LiCl,cc-pvdz,4,kpoint,kpoint,1e-05,-20.4710199222294,1.9218180824509545e-08,52,4,0.0016,10,1754225,26455,376979861115,8894,14514.780967060604,157.8221158502659,14356.958851210338,kpoint
900,LiCl,cc-pvdz,6,kpoint,kpoint,0.1,-20.295486028606483,0.17150863376453174,52,6,0.0016,10,12324525,6430,40054771940,2744,6345.171166141116,263.3684130609312,6081.802753080185,kpoint
901,LiCl,cc-pvdz,6,kpoint,kpoint,0.01,-20.44657204656319,0.02042261580782423,52,6,0.0016,10,12324525,29330,1099492478140,9770,38183.90119829946,263.3684130609312,37920.53278523853,kpoint
902,LiCl,cc-pvdz,6,kpoint,kpoint,0.008,-20.455254457230957,0.01174020514005747,52,6,0.0016,10,12324525,33612,1377972038772,19114,41758.62158671217,263.3684130609312,41495.25317365124,kpoint
903,LiCl,cc-pvdz,6,kpoint,kpoint,0.005,-20.463337320379452,0.003657341991562646,52,6,0.0016,10,12324525,39821,1893991011378,19116,48446.88468944214,263.3684130609312,48183.5162763812,kpoint
904,LiCl,cc-pvdz,6,kpoint,kpoint,0.002,-20.466528103743407,0.0004665586276075828,52,6,0.0016,10,12324525,54218,3010105882478,19118,56550.75156748875,263.3684130609312,56287.383154427815,kpoint
905,LiCl,cc-pvdz,6,kpoint,kpoint,0.001,-20.466894614110082,0.00010004826093279462,52,6,0.0016,10,12324525,63128,3648933998944,19117,58876.78420029115,263.3684130609312,58613.41578723022,kpoint
906,LiCl,cc-pvdz,6,kpoint,kpoint,0.0005,-20.466978439929875,1.6222441139746024e-05,52,6,0.0016,10,12324525,66821,3913317806811,37803,59652.99438662371,263.3684130609312,59389.625973562775,kpoint
907,LiCl,cc-pvdz,6,kpoint,kpoint,0.0001,-20.46699446146717,2.0090384467152944e-07,52,6,0.0016,10,12324525,69818,4109521760638,37804,59954.803277883664,263.3684130609312,59691.43486482273,kpoint
908,LiCl,cc-pvdz,6,kpoint,kpoint,1e-05,-20.46699466407458,1.703565288835307e-09,52,6,0.0016,10,12324525,70638,4158813521484,37806,59969.600687642655,263.3684130609312,59706.23227458172,kpoint
909,LiCl,cc-pvdz,8,kpoint,kpoint,0.1,-20.327776402539236,0.17181451449870622,52,8,0.0016,10,27432034,6910,24545321950,2848,3618.184493661997,322.95692465419165,3295.2275690078054,kpoint
910,LiCl,cc-pvdz,8,kpoint,kpoint,0.01,-20.48145254249892,0.018138374539020674,52,8,0.0016,10,27432034,43323,2271148142676,19221,53398.25192068624,322.95692465419165,53075.29499603204,kpoint
911,LiCl,cc-pvdz,8,kpoint,kpoint,0.008,-20.48942812513608,0.010162791901862533,52,8,0.0016,10,27432034,48713,2819543513360,19221,58956.816867672685,322.95692465419165,58633.85994301849,kpoint
912,LiCl,cc-pvdz,8,kpoint,kpoint,0.005,-20.496872792289558,0.0027181247483838433,52,8,0.0016,10,27432034,62060,4190115384020,19224,68772.42130306727,322.95692465419165,68449.46437841307,kpoint
913,LiCl,cc-pvdz,8,kpoint,kpoint,0.002,-20.499331447046576,0.00025946999136650106,52,8,0.0016,10,27432034,77939,6095227756534,37912,79659.06586398983,322.95692465419165,79336.10893933564,kpoint
914,LiCl,cc-pvdz,8,kpoint,kpoint,0.001,-20.49953040534257,6.051169537357737e-05,52,8,0.0016,10,27432034,86901,7054078050027,37913,82682.8790698808,322.95692465419165,82359.9221452266,kpoint
915,LiCl,cc-pvdz,8,kpoint,kpoint,0.0005,-20.499580082166414,1.083487152797602e-05,52,8,0.0016,10,27432034,93227,7665806081959,37913,83756.05718497028,322.95692465419165,83433.10026031609,kpoint
916,LiCl,cc-pvdz,8,kpoint,kpoint,0.0001,-20.49959070918954,2.0784840160104068e-07,52,8,0.0016,10,27432034,100620,8321019129540,37915,84234.9479068102,322.95692465419165,83911.990982156,kpoint
917,LiCl,cc-pvdz,8,kpoint,kpoint,1e-05,-20.499590911582004,5.455937923670717e-09,52,8,0.0016,10,27432034,104443,8641311144186,37910,84275.31968543443,322.95692465419165,83952.36276078023,kpoint
918,LiCl,cc-pvdz,9,kpoint,kpoint,0.1,-20.28961433920091,0.1763110844815401,52,9,0.0016,10,41126413,12825,225671021325,5629,17923.322039513117,379.1472669631672,17544.17477254995,kpoint
919,LiCl,cc-pvdz,9,kpoint,kpoint,0.01,-20.445817272987124,0.020108150695325122,52,9,0.0016,10,41126413,55508,5070865176176,20807,93052.1877173367,379.1472669631672,92673.04045037352,kpoint
920,LiCl,cc-pvdz,9,kpoint,kpoint,0.008,-20.45472264477915,0.011202778903300015,52,9,0.0016,10,41126413,63561,6292089814413,20812,100833.373150264,379.1472669631672,100454.22588330084,kpoint
921,LiCl,cc-pvdz,9,kpoint,kpoint,0.005,-20.4630091750197,0.002916248662749865,52,9,0.0016,10,41126413,77197,8723979086494,41032,115110.3292540352,379.1472669631672,114731.18198707204,kpoint
922,LiCl,cc-pvdz,9,kpoint,kpoint,0.002,-20.465544365579532,0.00038105810291710895,52,9,0.0016,10,41126413,100953,13064375682675,41038,131816.42652890566,379.1472669631672,131437.2792619425,kpoint
923,LiCl,cc-pvdz,9,kpoint,kpoint,0.001,-20.46584295681838,8.246686406820913e-05,52,9,0.0016,10,41126413,115616,15489630476800,41039,136465.6101751116,379.1472669631672,136086.46290814842,kpoint
924,LiCl,cc-pvdz,9,kpoint,kpoint,0.0005,-20.46590936522126,1.6058461188350748e-05,52,9,0.0016,10,41126413,125026,16940035544652,41041,138011.12131253796,379.1472669631672,137631.97404557478,kpoint
925,LiCl,cc-pvdz,9,kpoint,kpoint,0.0001,-20.46592531752958,1.061528678292234e-07,52,9,0.0016,10,41126413,134045,18241205789590,41041,138612.7013560208,379.1472669631672,138233.55408905764,kpoint
926,LiCl,cc-pvdz,9,kpoint,kpoint,1e-05,-20.46592543038336,6.700911825419098e-09,52,9,0.0016,10,41126413,137030,18651716630330,41043,138644.694516288,379.1472669631672,138265.54724932482,kpoint
927,LiCl,cc-pvdz,12,kpoint,kpoint,0.1,-20.32700515259615,0.17594602029975093,52,12,0.0016,10,179141026,13849,178422815956,5783,13122.968222852074,532.4504665709329,12590.51775628114,kpoint
928,LiCl,cc-pvdz,12,kpoint,kpoint,0.01,-20.46597336011304,0.03697781278286172,52,12,0.0016,10,179141026,92979,13816959545727,41196,151365.78601903017,532.4504665709329,150833.33555245923,kpoint
929,LiCl,cc-pvdz,12,kpoint,kpoint,0.008,-20.47943853890606,0.023512633989842158,52,12,0.0016,10,179141026,108214,18316990422110,41192,172413.3029913313,532.4504665709329,171880.85252476035,kpoint
930,LiCl,cc-pvdz,12,kpoint,kpoint,0.005,-20.495006500400812,0.007944672495089122,52,12,0.0016,10,179141026,143788,30080710575220,81647,213091.2180359533,532.4504665709329,212558.7675693824,kpoint
931,LiCl,cc-pvdz,12,kpoint,kpoint,0.002,-20.50197845050495,0.0009727223909514748,52,12,0.0016,10,179141026,195031,50647698685624,81648,264518.57488468866,532.4504665709329,263986.12441811775,kpoint
932,LiCl,cc-pvdz,12,kpoint,kpoint,0.001,-20.50274303088511,0.00020814201079133454,52,12,0.0016,10,179141026,229860,63248065898940,81650,280274.7361732709,532.4504665709329,279742.2857067,kpoint
933,LiCl,cc-pvdz,12,kpoint,kpoint,0.0005,-20.502910792115305,4.03807805966494e-05,52,12,0.0016,10,179141026,253907,71275303934098,81652,285933.1495870126,532.4504665709329,285400.6991204417,kpoint
934,LiCl,cc-pvdz,12,kpoint,kpoint,0.0001,-20.502950589118146,5.837777550254941e-07,52,12,0.0016,10,179141026,276309,78208784988048,162546,288310.60168879846,532.4504665709329,287778.15122222755,kpoint
935,LiCl,cc-pvdz,12,kpoint,kpoint,1e-05,-20.502951173813553,9.176517323794542e-10,52,12,0.0016,10,179141026,280573,79453019309429,162548,288446.0753797754,532.4504665709329,287913.62491320446,kpoint
936,LiCl,cc-pvdz,18,kpoint,kpoint,0.1,-20.326694963550423,0.1784613205873704,52,18,0.0016,10,630425565,26784,943196310144,11928,35869.61840800744,805.7748594755084,35063.84354853193,kpoint
937,LiCl,cc-pvdz,18,kpoint,kpoint,0.01,-20.466412842474984,0.03874344166280963,52,18,0.0016,10,630425565,182919,71257955272878,88103,396802.7226284903,805.7748594755084,395996.9477690148,kpoint
938,LiCl,cc-pvdz,18,kpoint,kpoint,0.008,-20.480927159607443,0.024229124530350532,52,18,0.0016,10,630425565,210328,92647027158632,88106,448677.7173598607,805.7748594755084,447871.9425003852,kpoint
939,LiCl,cc-pvdz,18,kpoint,kpoint,0.005,-20.497150784183763,0.008005499954030881,52,18,0.0016,10,630425565,282923,152382683717134,88106,548614.7357317244,805.7748594755084,547808.9608722489,kpoint
940,LiCl,cc-pvdz,18,kpoint,kpoint,0.002,-20.50420838569281,0.0009478984449842187,52,18,0.0016,10,630425565,378044,249711687083804,175147,672816.4859769273,805.7748594755084,672010.7111174518,kpoint
941,LiCl,cc-pvdz,18,kpoint,kpoint,0.001,-20.504947949693584,0.0002083344442098678,52,18,0.0016,10,630425565,437853,305226373094019,175152,710058.0117923113,805.7748594755084,709252.2369328358,kpoint
942,LiCl,cc-pvdz,18,kpoint,kpoint,0.0005,-20.505114354882213,4.1929255580441804e-05,52,18,0.0016,10,630425565,480173,340988610819962,175151,723339.6015604042,805.7748594755084,722533.8267009286,kpoint
943,LiCl,cc-pvdz,18,kpoint,kpoint,0.0001,-20.505155776288507,5.078492861798622e-07,52,18,0.0016,10,630425565,524464,375348619990592,175154,728986.0974520718,805.7748594755084,728180.3225925963,kpoint
944,LiCl,cc-pvdz,18,kpoint,kpoint,1e-05,-20.50515628043148,3.7063152547034406e-09,52,18,0.0016,10,630425565,539788,386498292859204,175151,729330.6412542398,805.7748594755084,728524.8663947643,kpoint
945,LiCl,cc-pvdz,27,kpoint,kpoint,0.1,-20.325361170116675,0.1801165309133701,52,27,0.0016,10,2171329483,50547,5067855918237,23281,102124.27339763076,1194.7734685348803,100929.49992909588,kpoint
946,LiCl,cc-pvdz,27,kpoint,kpoint,0.01,-20.46404795060472,0.04142975042532626,52,27,0.0016,10,2171329483,344081,362244901110248,175616,1072362.6884557055,1194.7734685348803,1071167.9149871706,kpoint
947,LiCl,cc-pvdz,27,kpoint,kpoint,0.008,-20.47942969448061,0.026048006549434177,52,27,0.0016,10,2171329483,391278,462967700438022,175621,1205217.331236705,1194.7734685348803,1204022.55776817,kpoint
948,LiCl,cc-pvdz,27,kpoint,kpoint,0.005,-20.496831274006638,0.008646427023407455,52,27,0.0016,10,2171329483,518158,743069898278206,175624,1460721.9860080625,1194.7734685348803,1459527.2125395276,kpoint
949,LiCl,cc-pvdz,27,kpoint,kpoint,0.002,-20.504532901278903,0.0009447997511422557,52,27,0.0016,10,2171329483,703509,1227269937955650,349704,1776930.917876254,1194.7734685348803,1775736.1444077191,kpoint
950,LiCl,cc-pvdz,27,kpoint,kpoint,0.001,-20.50526847863883,0.00020922239121645703,52,27,0.0016,10,2171329483,804792,1478049902913792,349701,1870706.0558449232,1194.7734685348803,1869511.2823763883,kpoint
951,LiCl,cc-pvdz,27,kpoint,kpoint,0.0005,-20.505434892202402,4.280882764362559e-05,52,27,0.0016,10,2171329483,876306,1638073052851110,349704,1904046.657134724,1194.7734685348803,1902851.8836661887,kpoint
952,LiCl,cc-pvdz,27,kpoint,kpoint,0.0001,-20.505477137828315,5.632017305856607e-07,52,27,0.0016,10,2171329483,956262,1801074642656130,349706,1918469.5891490693,1194.7734685348803,1917274.8156805343,kpoint
953,LiCl,cc-pvdz,27,kpoint,kpoint,1e-05,-20.505477704314764,3.284718275153864e-09,52,27,0.0016,10,2171329483,985643,1857335990185740,349706,1919424.075788704,1194.7734685348803,1918229.3023201693,kpoint
954,LiCl,cc-pvtz,1,kpoint,kpoint,0.1,-20.23274952797034,0.1892797694908026,98,1,0.0016,10,465829,907,323308313,300,363.0858371573342,287.8299320689845,75.25590508834972,kpoint
955,LiCl,cc-pvtz,1,kpoint,kpoint,0.01,-20.408920637724936,0.013108659736207784,98,1,0.0016,10,465829,3491,6905306221,1199,2014.8056512347173,287.8299320689845,1726.9757191657332,kpoint
956,LiCl,cc-pvtz,1,kpoint,kpoint,0.008,-20.414377409984596,0.007651887476548325,98,1,0.0016,10,465829,4110,9369920460,1201,2322.170241953863,287.8299320689845,2034.3403098848785,kpoint
957,LiCl,cc-pvtz,1,kpoint,kpoint,0.005,-20.421358573691613,0.0006707237695309232,98,1,0.0016,10,465829,4942,14105065982,2208,2907.18355979142,287.8299320689845,2619.353627722436,kpoint
958,LiCl,cc-pvtz,1,kpoint,kpoint,0.002,-20.4214748265485,0.0005544709126432679,98,1,0.0016,10,465829,6972,24985688868,2213,3650.346123288894,287.8299320689845,3362.5161912199096,kpoint
959,LiCl,cc-pvtz,1,kpoint,kpoint,0.001,-20.42190683214855,0.00012246531259307858,98,1,0.0016,10,465829,8028,30722858964,4230,3898.112233389648,287.8299320689845,3610.282301320664,kpoint
960,LiCl,cc-pvtz,1,kpoint,kpoint,0.0005,-20.422053347103823,2.404964267910259e-05,98,1,0.0016,10,465829,8720,34348960720,4230,4012.334614769196,287.8299320689845,3724.504682700211,kpoint
961,LiCl,cc-pvtz,1,kpoint,kpoint,0.0001,-20.42202885650669,4.409544551720046e-07,98,1,0.0016,10,465829,10481,42277838560,4231,4108.754017701843,287.8299320689845,3820.924085632858,kpoint
962,LiCl,cc-pvtz,1,kpoint,kpoint,1e-05,-20.4220292395934,5.786774437410713e-08,98,1,0.0016,10,465829,13483,54747950711,4232,4136.008550328474,287.8299320689845,3848.178618259489,kpoint
963,LiCl,cc-pvtz,2,kpoint,kpoint,0.1,-20.26496353362943,0.21549780090923676,98,2,0.0016,10,4519079,2505,4427294415,834,1800.2413879602314,572.8301830084727,1227.4112049517587,kpoint
964,LiCl,cc-pvtz,2,kpoint,kpoint,0.01,-20.44813821190497,0.03232312263369863,98,2,0.0016,10,4519079,10098,106202039328,4713,10712.665946205028,572.8301830084727,10139.835763196555,kpoint
965,LiCl,cc-pvtz,2,kpoint,kpoint,0.008,-20.46047756618633,0.019983768352336284,98,2,0.0016,10,4519079,11517,137286371508,4717,12141.941841204998,572.8301830084727,11569.111658196523,kpoint
966,LiCl,cc-pvtz,2,kpoint,kpoint,0.005,-20.473600576758237,0.006860757780430049,98,2,0.0016,10,4519079,15770,235707172350,4715,15224.435309996214,572.8301830084727,14651.60512698774,kpoint
967,LiCl,cc-pvtz,2,kpoint,kpoint,0.002,-20.479240916055268,0.001220418483399044,98,2,0.0016,10,4519079,22654,445347193024,9137,20024.14206372135,572.8301830084727,19451.31188071288,kpoint
968,LiCl,cc-pvtz,2,kpoint,kpoint,0.001,-20.480238412525903,0.0002229220127638598,98,2,0.0016,10,4519079,28662,618788618568,9138,21990.541385071203,572.8301830084727,21417.71120206273,kpoint
969,LiCl,cc-pvtz,2,kpoint,kpoint,0.0005,-20.480394162939106,6.717159956082241e-05,98,2,0.0016,10,4519079,32562,732367246140,17970,22909.622540922195,572.8301830084727,22336.792357913724,kpoint
970,LiCl,cc-pvtz,2,kpoint,kpoint,0.0001,-20.48046056590131,7.686373564297355e-07,98,2,0.0016,10,4519079,37377,861784631973,17972,23485.206951593333,572.8301830084727,22912.37676858486,kpoint
971,LiCl,cc-pvtz,2,kpoint,kpoint,1e-05,-20.480461346630577,1.2091909695755021e-08,98,2,0.0016,10,4519079,40946,947036553590,17975,23558.919189519096,572.8301830084727,22986.089006510625,kpoint
972,LiCl,cc-pvtz,4,kpoint,kpoint,0.1,-20.315024800318255,0.23072290606247847,98,4,0.0016,10,21834544,6390,39643285230,1691,6319.298164727152,1136.2577109100307,5183.040453817121,kpoint
973,LiCl,cc-pvtz,4,kpoint,kpoint,0.01,-20.520394526492932,0.025353179887801502,98,4,0.0016,10,21834544,33122,1764666927258,10106,54268.30984327587,1136.2577109100307,53132.05213236584,kpoint
974,LiCl,cc-pvtz,4,kpoint,kpoint,0.008,-20.531256400288424,0.014491306092310197,98,4,0.0016,10,21834544,37124,2221701520576,19707,60958.04766765993,1136.2577109100307,59821.7899567499,kpoint
975,LiCl,cc-pvtz,4,kpoint,kpoint,0.005,-20.541056443141482,0.004691263239251953,98,4,0.0016,10,21834544,46220,3356810233800,19711,73977.04041696778,1136.2577109100307,72840.78270605775,kpoint
976,LiCl,cc-pvtz,4,kpoint,kpoint,0.002,-20.545145309921114,0.0006023964596195697,98,4,0.0016,10,21834544,67842,6061137386004,38909,91002.97445092697,1136.2577109100307,89866.71674001694,kpoint
977,LiCl,cc-pvtz,4,kpoint,kpoint,0.001,-20.545626810507237,0.00012089587349706221,98,4,0.0016,10,21834544,76386,7248426804810,38912,96656.28364289434,1136.2577109100307,95520.02593198432,kpoint
978,LiCl,cc-pvtz,4,kpoint,kpoint,0.0005,-20.54571576955994,3.1936820793276866e-05,98,4,0.0016,10,21834544,82848,8037559116192,38914,98819.40940917475,1136.2577109100307,97683.15169826474,kpoint
979,LiCl,cc-pvtz,4,kpoint,kpoint,0.0001,-20.545747236462265,4.699184685819091e-07,98,4,0.0016,10,21834544,90163,8831601455152,38911,99772.58220339648,1136.2577109100307,98636.32449248646,kpoint
980,LiCl,cc-pvtz,4,kpoint,kpoint,1e-05,-20.54574773542389,2.904315721252715e-08,98,4,0.0016,10,21834544,93021,9117188856297,38915,99834.36256523464,1136.2577109100307,98698.10485432464,kpoint
981,LiCl,cc-pvtz,6,kpoint,kpoint,0.1,-20.309359964082237,0.2367870617586192,98,6,0.0016,10,153386106,12961,325109265416,5879,25550.00211082556,2179.112592045164,23370.889518780397,kpoint
982,LiCl,cc-pvtz,6,kpoint,kpoint,0.01,-20.492070104534356,0.05407692130649977,98,6,0.0016,10,153386106,72718,13513530841474,42182,189289.7148216102,2179.112592045164,187110.60222956503,kpoint
983,LiCl,cc-pvtz,6,kpoint,kpoint,0.008,-20.511034397505444,0.035112628335411955,98,6,0.0016,10,153386106,81302,17180436765674,42181,215245.00225393104,2179.112592045164,213065.88966188583,kpoint
984,LiCl,cc-pvtz,6,kpoint,kpoint,0.005,-20.533221077020965,0.012925948819891175,98,6,0.0016,10,153386106,107516,28615772930468,42186,271101.8532708067,2179.112592045164,268922.7406787616,kpoint
985,LiCl,cc-pvtz,6,kpoint,kpoint,0.002,-20.54439871692445,0.0017483089164045396,98,6,0.0016,10,153386106,163784,57564587598160,83661,358000.82600632566,2179.112592045164,355821.7134142805,kpoint
986,LiCl,cc-pvtz,6,kpoint,kpoint,0.001,-20.54574683339564,0.00040019244521616315,98,6,0.0016,10,153386106,197132,75754519133644,83662,391427.6702364661,2179.112592045164,389248.5576444209,kpoint
987,LiCl,cc-pvtz,6,kpoint,kpoint,0.0005,-20.546060530521054,8.649531980253755e-05,98,6,0.0016,10,153386106,223582,88873382856006,83660,404888.0694454408,2179.112592045164,402708.9568533957,kpoint
988,LiCl,cc-pvtz,6,kpoint,kpoint,0.0001,-20.54614558857216,1.437268696946603e-06,98,6,0.0016,10,153386106,253111,102095184535410,83663,410860.4556022197,2179.112592045164,408681.3430101746,kpoint
989,LiCl,cc-pvtz,6,kpoint,kpoint,1e-05,-20.54614702061077,5.230084809682012e-09,98,6,0.0016,10,153386106,262245,105867156031185,83663,411200.9739827687,2179.112592045164,409021.8613907235,kpoint
990,LiCl,cc-pvtz,8,kpoint,kpoint,0.1,-20.337947494604016,0.23872097708534312,98,8,0.0016,10,340294332,14754,280136529132,6075,19340.15957839588,2357.0838745885803,16983.075703807295,kpoint
991,LiCl,cc-pvtz,8,kpoint,kpoint,0.01,-20.529245699131653,0.04742277255770588,98,8,0.0016,10,340294332,103277,26941179240654,42381,265713.1766991806,2357.0838745885803,263356.092824592,kpoint
992,LiCl,cc-pvtz,8,kpoint,kpoint,0.008,-20.546033057448618,0.030635414240741454,98,8,0.0016,10,340294332,122490,36708373268460,42384,305256.28131053265,2357.0838745885803,302899.19743594405,kpoint
993,LiCl,cc-pvtz,8,kpoint,kpoint,0.005,-20.565475759896735,0.011192711792624266,98,8,0.0016,10,340294332,160115,60795423085890,83854,386757.7010585081,2357.0838745885803,384400.6171839195,kpoint
994,LiCl,cc-pvtz,8,kpoint,kpoint,0.002,-20.575133021051606,0.0015354506377533994,98,8,0.0016,10,340294332,240250,119141050839500,83859,505124.1526768242,2357.0838745885803,502767.0688022356,kpoint
995,LiCl,cc-pvtz,8,kpoint,kpoint,0.001,-20.576319076188792,0.0003493955005673399,98,8,0.0016,10,340294332,292516,157832121272196,166805,549598.9228338342,2357.0838745885803,547241.8389592456,kpoint
996,LiCl,cc-pvtz,8,kpoint,kpoint,0.0005,-20.576591151506122,7.732018323736156e-05,98,8,0.0016,10,340294332,320459,178865738987429,166804,568531.8422015763,2357.0838745885803,566174.7583269877,kpoint
997,LiCl,cc-pvtz,8,kpoint,kpoint,0.0001,-20.576666724372433,1.747316925815312e-06,98,8,0.0016,10,340294332,357796,203082762283324,166807,578146.2138065945,2357.0838745885803,575789.1299320059,kpoint
998,LiCl,cc-pvtz,8,kpoint,kpoint,1e-05,-20.576668472832495,1.1431353641455644e-09,98,8,0.0016,10,340294332,374150,212640499261750,166808,578895.7199789988,2357.0838745885803,576538.6361044102,kpoint
999,AlN,cc-pvdz,1,kpoint,kpoint,0.1,-23.32844274697558,0.36833790371538555,104,1,0.0016,10,755826,942,199912182,306,216.16556961969533,127.82816232580817,88.33740729388717,kpoint
1000,AlN,cc-pvdz,1,kpoint,kpoint,0.01,-23.601313598068803,0.09546705262216193,104,1,0.0016,10,755826,3469,6522798859,1205,1915.2684724188723,127.82816232580817,1787.4403100930645,kpoint
1001,AlN,cc-pvdz,1,kpoint,kpoint,0.008,-23.62585051310606,0.07093013758490585,104,1,0.0016,10,755826,4066,8826716760,1207,2211.219319860571,127.82816232580817,2083.391157534763,kpoint
1002,AlN,cc-pvdz,1,kpoint,kpoint,0.005,-23.668353460718343,0.02842718997262139,104,1,0.0016,10,755826,5068,14292991524,2217,2872.675463213106,127.82816232580817,2744.847300887298,kpoint
1003,AlN,cc-pvdz,1,kpoint,kpoint,0.002,-23.692901677581975,0.0038789731089892143,104,1,0.0016,10,755826,8153,33188808444,4234,4146.429222684649,127.82816232580817,4018.6010603588406,kpoint
1004,AlN,cc-pvdz,1,kpoint,kpoint,0.001,-23.696463280603773,0.00031737008719190385,104,1,0.0016,10,755826,10383,49591336515,4239,4865.001450085315,127.82816232580817,4737.173287759507,kpoint
1005,AlN,cc-pvdz,1,kpoint,kpoint,0.0005,-23.696670692718588,0.00010995797237711713,104,1,0.0016,10,755826,12793,66122014937,4237,5264.701877884379,127.82816232580817,5136.873715558571,kpoint
1006,AlN,cc-pvdz,1,kpoint,kpoint,0.0001,-23.696779450082477,1.200608487295085e-06,104,1,0.0016,10,755826,15573,84246052323,8271,5510.326427702655,127.82816232580817,5382.498265376847,kpoint
1007,AlN,cc-pvdz,1,kpoint,kpoint,1e-05,-23.696780590456314,6.0234651044766e-08,104,1,0.0016,10,755826,16515,89680710870,8272,5531.214747747039,127.82816232580817,5403.386585421231,kpoint
1008,AlN,cc-pvdz,2,kpoint,kpoint,0.1,-23.24909165791345,0.41041706457797744,104,2,0.0016,10,11451397,3822,21388030482,1405,5700.069810806776,256.0016746867129,5444.068136120063,kpoint
1009,AlN,cc-pvdz,2,kpoint,kpoint,0.01,-23.519321379406588,0.1401873430848397,104,2,0.0016,10,11451397,12965,296572469145,4731,23300.133267943747,256.0016746867129,23044.13159325704,kpoint
1010,AlN,cc-pvdz,2,kpoint,kpoint,0.008,-23.553955990215563,0.10555273227586426,104,2,0.0016,10,11451397,14769,364530141666,4733,25140.99471008986,256.0016746867129,24884.99303540315,kpoint
1011,AlN,cc-pvdz,2,kpoint,kpoint,0.005,-23.60875496501303,0.05075375747839672,104,2,0.0016,10,11451397,18270,521511614190,9149,29075.38894802732,256.0016746867129,28819.38727334061,kpoint
1012,AlN,cc-pvdz,2,kpoint,kpoint,0.002,-23.652033464084464,0.007475258406962837,104,2,0.0016,10,11451397,29077,1044997866845,9152,36607.14850898964,256.0016746867129,36351.14683430293,kpoint
1013,AlN,cc-pvdz,2,kpoint,kpoint,0.001,-23.657910167396864,0.0015985550945636362,104,2,0.0016,10,11451397,37452,1520940700800,17986,41365.413438725474,256.0016746867129,41109.41176403876,kpoint
1014,AlN,cc-pvdz,2,kpoint,kpoint,0.0005,-23.65926303004015,0.0002456924512763692,104,2,0.0016,10,11451397,46724,2036404238112,17987,44393.97950205067,256.0016746867129,44137.97782736396,kpoint
1015,AlN,cc-pvdz,2,kpoint,kpoint,0.0001,-23.65950648298335,2.2395080776504983e-06,104,2,0.0016,10,11451397,62206,2839548322794,35653,46496.15985944406,256.0016746867129,46240.15818475735,kpoint
1016,AlN,cc-pvdz,2,kpoint,kpoint,1e-05,-23.659508782083048,5.959162052704414e-08,104,2,0.0016,10,11451397,66040,3026166307320,35654,46675.16172644533,256.0016746867129,46419.16005175862,kpoint
1017,AlN,cc-pvdz,4,kpoint,kpoint,0.1,-23.47215454766684,0.4336024266722589,104,4,0.0016,10,55545125,7727,86787361354,2914,11440.517030218649,544.739234746408,10895.77779547224,kpoint
1018,AlN,cc-pvdz,4,kpoint,kpoint,0.01,-23.767330149722085,0.13842682461701372,104,4,0.0016,10,55545125,36523,2564864964983,19733,71531.63708592385,544.739234746408,70986.89785117745,kpoint
1019,AlN,cc-pvdz,4,kpoint,kpoint,0.008,-23.805613325253805,0.10014364908529316,104,4,0.0016,10,55545125,41033,3248459921330,19734,80638.85323876761,544.739234746408,80094.1140040212,kpoint
1020,AlN,cc-pvdz,4,kpoint,kpoint,0.005,-23.864365990928977,0.04139098341012115,104,4,0.0016,10,55545125,54963,5421356575425,19735,100470.28778580876,544.739234746408,99925.54855106235,kpoint
1021,AlN,cc-pvdz,4,kpoint,kpoint,0.002,-23.902259798031196,0.003497176307902805,104,4,0.0016,10,55545125,84771,11213815513959,38938,134742.99724148138,544.739234746408,134198.25800673498,kpoint
1022,AlN,cc-pvdz,4,kpoint,kpoint,0.001,-23.905388478087556,0.00036849625154289356,104,4,0.0016,10,55545125,109400,16199490769600,38939,150828.754109382,544.739234746408,150284.01487463558,kpoint
1023,AlN,cc-pvdz,4,kpoint,kpoint,0.0005,-23.905720581010623,3.639332847527044e-05,104,4,0.0016,10,55545125,131207,20406040838850,77340,158417.02367211808,544.739234746408,157872.28443737168,kpoint
1024,AlN,cc-pvdz,4,kpoint,kpoint,0.0001,-23.905756372063784,6.022753140655368e-07,104,4,0.0016,10,55545125,144898,23046564906274,77341,162010.78128318774,544.739234746408,161466.04204844133,kpoint
1025,AlN,cc-pvdz,4,kpoint,kpoint,1e-05,-23.90575697892216,4.583061041785186e-09,104,4,0.0016,10,55545125,148740,23685176583420,77342,162199.2923493804,544.739234746408,161654.553114634,kpoint
1026,AlN,cc-pvdz,6,kpoint,kpoint,0.1,-23.44899362656145,0.44105666114130315,104,6,0.0016,10,100877176,16649,1333726416500,5920,81597.84775403074,818.6480847272164,80779.19966930352,kpoint
1027,AlN,cc-pvdz,6,kpoint,kpoint,0.01,-23.764716187121913,0.12533410058084016,104,6,0.0016,10,100877176,68177,16694691181175,21483,249425.3602563787,818.6480847272164,248606.7121716515,kpoint
1028,AlN,cc-pvdz,6,kpoint,kpoint,0.008,-23.80635394216887,0.08369634553388394,104,6,0.0016,10,100877176,77418,20791061053290,42219,273548.7979633101,818.6480847272164,272730.1498785829,kpoint
1029,AlN,cc-pvdz,6,kpoint,kpoint,0.005,-23.863899387472205,0.026150900230547336,104,6,0.0016,10,100877176,98364,31296159311928,42221,324082.0425155036,818.6480847272164,323263.3944307764,kpoint
1030,AlN,cc-pvdz,6,kpoint,kpoint,0.002,-23.890018952685608,3.1335017144584754e-05,104,6,0.0016,10,100877176,151456,59786343477600,83696,402082.910758673,818.6480847272164,401264.2626739458,kpoint
1031,AlN,cc-pvdz,6,kpoint,kpoint,0.001,-23.890127876847963,7.758914521005522e-05,104,6,0.0016,10,100877176,177508,75169028037168,83695,431341.3656351491,818.6480847272164,430522.7175504219,kpoint
1032,AlN,cc-pvdz,6,kpoint,kpoint,0.0005,-23.890057277778254,6.9900755015339655e-06,104,6,0.0016,10,100877176,194542,84256435125672,83698,441153.5812759444,818.6480847272164,440334.9331912172,kpoint
1033,AlN,cc-pvdz,6,kpoint,kpoint,0.0001,-23.89005021023494,7.74678134973783e-08,104,6,0.0016,10,100877176,204897,89259132584160,83698,443728.34007946064,818.6480847272164,442909.6919947334,kpoint
1034,AlN,cc-pvdz,6,kpoint,kpoint,1e-05,-23.89005028531006,2.3926922665395978e-09,104,6,0.0016,10,100877176,205920,89714357647200,83696,443775.710181538,818.6480847272164,442957.0620968108,kpoint
1035,AlN,cc-pvdz,8,kpoint,kpoint,0.1,-23.580281226864837,0.44129862141200604,104,8,0.0016,10,831439040,15740,397932557140,6124,25751.63739045629,1180.9166590669397,24570.720731389345,kpoint
1036,AlN,cc-pvdz,8,kpoint,kpoint,0.01,-23.8136750174827,0.20790483079414201,104,8,0.0016,10,831439040,101405,28212790495245,42430,283391.4731654876,1180.9166590669397,282210.55650642066,kpoint
1037,AlN,cc-pvdz,8,kpoint,kpoint,0.008,-23.860668437492148,0.16091141078469562,104,8,0.0016,10,831439040,124812,41632466080860,42426,339762.8567085945,1180.9166590669397,338581.9400495276,kpoint
1038,AlN,cc-pvdz,8,kpoint,kpoint,0.005,-23.941105729442825,0.08047411883401878,104,8,0.0016,10,831439040,174018,81488407723320,83904,476981.7519251866,1180.9166590669397,475800.8352661197,kpoint
1039,AlN,cc-pvdz,8,kpoint,kpoint,0.002,-24.00999832630755,0.011581521969294073,104,8,0.0016,10,831439040,308497,228532049158588,166854,754564.3347267786,1180.9166590669397,753383.4180677116,kpoint
1040,AlN,cc-pvdz,8,kpoint,kpoint,0.001,-24.019720250931968,0.0018595973448753966,104,8,0.0016,10,831439040,400394,353583569097520,166856,899507.150013583,1180.9166590669397,898326.2333545161,kpoint
1041,AlN,cc-pvdz,8,kpoint,kpoint,0.0005,-24.021303689981416,0.00027615829542781967,104,8,0.0016,10,831439040,489153,466607647183965,166856,971644.140845083,1180.9166590669397,970463.224186016,kpoint
1042,AlN,cc-pvdz,8,kpoint,kpoint,0.0001,-24.021575632359745,4.215917098093769e-06,104,8,0.0016,10,831439040,579254,573649782426448,332745,1008736.8749001172,1180.9166590669397,1007555.9582410502,kpoint
1043,AlN,cc-pvdz,8,kpoint,kpoint,1e-05,-24.02157984544725,2.829594336617447e-09,104,8,0.0016,10,831439040,598126,593674610533398,332745,1011011.04518835,1180.9166590669397,1009830.1285292832,kpoint
1044,AlN,cc-pvdz,9,kpoint,kpoint,0.1,-23.62394545020159,0.44576228948454144,104,9,0.0016,10,1291241175,14723,199917359725,3825,13831.022146665357,1491.432760065667,12339.589386599688,kpoint
1045,AlN,cc-pvdz,9,kpoint,kpoint,0.01,-23.78992958859141,0.27977815109472104,104,9,0.0016,10,1291241175,149861,70298009056602,45607,477809.19664992514,1491.432760065667,476317.7638898595,kpoint
1046,AlN,cc-pvdz,9,kpoint,kpoint,0.008,-23.84532463372386,0.2243831059622714,104,9,0.0016,10,1291241175,173227,98227183052142,90151,577585.4054611586,1491.432760065667,576093.972701093,kpoint
1047,AlN,cc-pvdz,9,kpoint,kpoint,0.005,-23.952504039379377,0.11720370030675298,104,9,0.0016,10,1291241175,247825,198678639372550,90155,816593.9678728188,1491.432760065667,815102.5351127532,kpoint
1048,AlN,cc-pvdz,9,kpoint,kpoint,0.002,-24.055105402785756,0.014602336900374269,104,9,0.0016,10,1291241175,424491,541707687296862,179250,1299860.1125163515,1491.432760065667,1298368.679756286,kpoint
1049,AlN,cc-pvdz,9,kpoint,kpoint,0.001,-24.068169890617455,0.0015378490686757118,104,9,0.0016,10,1291241175,582889,882299099030858,179249,1541807.2432562704,1491.432760065667,1540315.8104962048,kpoint
1050,AlN,cc-pvdz,9,kpoint,kpoint,0.0005,-24.069570632448432,0.00013710723769833066,104,9,0.0016,10,1291241175,660043,1068892013097335,357427,1649535.657161398,1491.432760065667,1648044.2244013322,kpoint
1051,AlN,cc-pvdz,9,kpoint,kpoint,0.0001,-24.069707673302077,6.638405380954282e-08,104,9,0.0016,10,1291241175,733552,1220233177552640,357429,1694384.7302592949,1491.432760065667,1692893.2974992292,kpoint
1052,AlN,cc-pvdz,9,kpoint,kpoint,1e-05,-24.069707758831335,1.9145204532833304e-08,104,9,0.0016,10,1291241175,749653,1248374897945837,357427,1696230.4284428875,1491.432760065667,1694738.9956828218,kpoint
1053,AlN,cc-pvtz,1,kpoint,kpoint,0.1,-23.40074892835858,0.46540289113912436,220,1,0.0016,10,14932909,2378,5627349138,878,2410.4159594574776,1200.027785659468,1210.3881737980096,kpoint
1054,AlN,cc-pvtz,1,kpoint,kpoint,0.01,-23.64165919462002,0.22449262487768706,220,1,0.0016,10,14932909,9107,127962475214,4867,14312.232835850153,1200.027785659468,13112.205050190683,kpoint
1055,AlN,cc-pvtz,1,kpoint,kpoint,0.008,-23.682245002776945,0.1839068167207607,220,1,0.0016,10,14932909,10160,163786383120,4865,16420.4170982249,1200.027785659468,15220.389312565432,kpoint
1056,AlN,cc-pvtz,1,kpoint,kpoint,0.005,-23.76362039199013,0.10253142750757505,220,1,0.0016,10,14932909,14089,302969827822,4869,21903.792191784534,1200.027785659468,20703.76440612507,kpoint
1057,AlN,cc-pvtz,1,kpoint,kpoint,0.002,-23.84765640051165,0.018495418986056222,220,1,0.0016,10,14932909,26164,939741728548,9418,36585.11872022293,1200.027785659468,35385.090934563465,kpoint
1058,AlN,cc-pvtz,1,kpoint,kpoint,0.001,-23.863072190419913,0.0030796290777921342,220,1,0.0016,10,14932909,38105,1801904362560,18512,48167.03055449591,1200.027785659468,46967.00276883644,kpoint
1059,AlN,cc-pvtz,1,kpoint,kpoint,0.0005,-23.86554289320686,0.0006089262908446358,220,1,0.0016,10,14932909,50572,2794841856920,18513,56292.06925762227,1200.027785659468,55092.0414719628,kpoint
1060,AlN,cc-pvtz,1,kpoint,kpoint,0.0001,-23.866128601163492,2.321833421348174e-05,220,1,0.0016,10,14932909,68733,4203357610977,36690,62291.83782556168,1200.027785659468,61091.81003990221,kpoint
1061,AlN,cc-pvtz,1,kpoint,kpoint,1e-05,-23.86615201832114,1.988234359373564e-07,220,1,0.0016,10,14932909,74785,4614066383320,36691,62844.81398387799,1200.027785659468,61644.78619821852,kpoint
1062,AlN,cc-pvtz,2,kpoint,kpoint,0.1,-23.31931461467447,0.505619762335094,220,2,0.0016,10,226667136,8398,216903846328,3007,26308.22103446461,2133.422397831423,24174.79863663319,kpoint
1063,AlN,cc-pvtz,2,kpoint,kpoint,0.01,-23.528408166379688,0.29652621062987805,220,2,0.0016,10,226667136,35341,4906287586893,10415,141408.0949012284,2133.422397831423,139274.672503397,kpoint
1064,AlN,cc-pvtz,2,kpoint,kpoint,0.008,-23.57225014386399,0.2526842331455761,220,2,0.0016,10,226667136,38807,5894527290221,20271,154717.34895256907,2133.422397831423,152583.92655473764,kpoint
1065,AlN,cc-pvtz,2,kpoint,kpoint,0.005,-23.664397901778592,0.16053647523097325,220,2,0.0016,10,226667136,49671,9044823062124,20273,185480.08122890609,2133.422397831423,183346.65883107463,kpoint
1066,AlN,cc-pvtz,2,kpoint,kpoint,0.002,-23.78733832139909,0.037596055610475076,220,2,0.0016,10,226667136,87032,22378543207856,39986,261910.5263501284,2133.422397831423,259777.10395229695,kpoint
1067,AlN,cc-pvtz,2,kpoint,kpoint,0.001,-23.816950199203827,0.007984177805738568,220,2,0.0016,10,226667136,137345,44553538893175,79415,330422.3819214066,2133.422397831423,328288.9595235752,kpoint
1068,AlN,cc-pvtz,2,kpoint,kpoint,0.0005,-23.82340744070511,0.0015269363044545514,220,2,0.0016,10,226667136,181755,69193709372970,79414,387775.4864194888,2133.422397831423,385642.0640216574,kpoint
1069,AlN,cc-pvtz,2,kpoint,kpoint,0.0001,-23.824913076353035,2.130065653105362e-05,220,2,0.0016,10,226667136,275184,118243708940448,158268,437678.2545694339,2133.422397831423,435544.8321716025,kpoint
1070,AlN,cc-pvtz,2,kpoint,kpoint,1e-05,-23.824934317876046,5.913351941444489e-08,220,2,0.0016,10,226667136,301424,130975207711728,158266,442599.9623366641,2133.422397831423,440466.5399388327,kpoint
1071,Al2atom,cc-pvdz,1,kpoint,kpoint,0.1,-4.418667045870823,0.05009620048568042,52,1,0.0016,10,12881,433,15691920,170,36.913251776440575,31.766000321161904,5.147251455278667,kpoint
1072,Al2atom,cc-pvdz,1,kpoint,kpoint,0.01,-4.466583748937595,0.0021794974189086602,52,1,0.0016,10,12881,1217,264360391,570,221.2606659468792,31.766000321161904,189.4946656257173,kpoint
1073,Al2atom,cc-pvdz,1,kpoint,kpoint,0.008,-4.468650314326365,0.00011293203013806874,52,1,0.0016,10,12881,1314,310424616,574,240.63595392212795,31.766000321161904,208.86995360096608,kpoint
1074,Al2atom,cc-pvdz,1,kpoint,kpoint,0.005,-4.468819661418112,5.641506160891652e-05,52,1,0.0016,10,12881,1514,407939730,574,274.45357549045826,31.766000321161904,242.68757516929637,kpoint
1075,Al2atom,cc-pvdz,1,kpoint,kpoint,0.002,-4.4688337485805505,7.050222404725304e-05,52,1,0.0016,10,12881,1961,609200338,1017,316.43308219050965,31.766000321161904,284.6670818693477,kpoint
1076,Al2atom,cc-pvdz,1,kpoint,kpoint,0.001,-4.468796517455534,3.32710990305074e-05,52,1,0.0016,10,12881,2096,672254272,1019,326.6943020045808,31.766000321161904,294.92830168341885,kpoint
1077,Al2atom,cc-pvdz,1,kpoint,kpoint,0.0005,-4.46876361303152,3.6667501657206003e-07,52,1,0.0016,10,12881,2185,709078385,1018,330.55435892651354,31.766000321161904,298.7883586053516,kpoint
1078,Al2atom,cc-pvdz,1,kpoint,kpoint,0.0001,-4.468763273488432,2.7131928703738595e-08,52,1,0.0016,10,12881,2289,746944191,1017,332.38490807257807,31.766000321161904,300.61890775141615,kpoint
1079,Al2atom,cc-pvdz,1,kpoint,kpoint,1e-05,-4.468763246247839,1.0866418875821182e-10,52,1,0.0016,10,12881,2342,764569320,1017,332.5285372545176,31.766000321161904,300.76253693335565,kpoint
1080,Al2atom,cc-pvdz,2,kpoint,kpoint,0.1,-4.38543785854222,0.058852400394766136,52,2,0.0016,10,213748,1709,1813748028,678,1081.02216126263,60.0969816044586,1020.9251796581714,kpoint
1081,Al2atom,cc-pvdz,2,kpoint,kpoint,0.01,-4.4417692599264225,0.002520999010563685,52,2,0.0016,10,213748,3856,8481298992,1176,2240.399099286143,60.0969816044586,2180.3021176816846,kpoint
1082,Al2atom,cc-pvdz,2,kpoint,kpoint,0.008,-4.443286290924667,0.0010039680123190564,52,2,0.0016,10,213748,4174,9678345628,2148,2361.8303038970053,60.0969816044586,2301.7333222925467,kpoint
1083,Al2atom,cc-pvdz,2,kpoint,kpoint,0.005,-4.444171164329217,0.00011909460776937664,52,2,0.0016,10,213748,4793,12111733659,2150,2573.9427437804798,60.0969816044586,2513.845762176021,kpoint
1084,Al2atom,cc-pvdz,2,kpoint,kpoint,0.002,-4.444236662823878,5.3596113108511645e-05,52,2,0.0016,10,213748,6293,17591433321,2154,2847.367663124451,60.0969816044586,2787.2706815199926,kpoint
1085,Al2atom,cc-pvdz,2,kpoint,kpoint,0.001,-4.44426583302444,2.44259125459223e-05,52,2,0.0016,10,213748,7424,21440051712,4105,2941.6293703137885,60.0969816044586,2881.53238870933,kpoint
1086,Al2atom,cc-pvdz,2,kpoint,kpoint,0.0005,-4.444288178106358,2.0808306278041755e-06,52,2,0.0016,10,213748,7899,23113516668,4108,2980.5329605966235,60.0969816044586,2920.435978992165,kpoint
1087,Al2atom,cc-pvdz,2,kpoint,kpoint,0.0001,-4.4442893359760935,9.229608926020205e-07,52,2,0.0016,10,213748,8546,25174943536,4107,3000.583513418658,60.0969816044586,2940.4865318142,kpoint
1088,Al2atom,cc-pvdz,2,kpoint,kpoint,1e-05,-4.444290243530261,1.5406724784838843e-08,52,2,0.0016,10,213748,8933,26332000626,4105,3002.524067125219,60.0969816044586,2942.427085520761,kpoint
1089,Al2atom,cc-pvdz,4,kpoint,kpoint,0.1,-4.270952882567391,0.08089185213699679,52,4,0.0016,10,1700059,3590,8731185150,1374,2477.300847739741,122.1837225434445,2355.1171251962965,kpoint
1090,Al2atom,cc-pvdz,4,kpoint,kpoint,0.01,-4.350049658281701,0.0017950764226863924,52,4,0.0016,10,1700059,10491,83060278899,4597,8064.484278373848,122.1837225434445,7942.300555830403,kpoint
1091,Al2atom,cc-pvdz,4,kpoint,kpoint,0.008,-4.350714190254875,0.0011305444495128825,52,4,0.0016,10,1700059,11441,95885670962,4599,8536.695763160204,122.1837225434445,8414.512040616759,kpoint
1092,Al2atom,cc-pvdz,4,kpoint,kpoint,0.005,-4.351474491125658,0.00037024357872983416,52,4,0.0016,10,1700059,13652,125095583188,4599,9333.52706022742,122.1837225434445,9211.343337683977,kpoint
1093,Al2atom,cc-pvdz,4,kpoint,kpoint,0.002,-4.351780844499063,6.389020532449052e-05,52,4,0.0016,10,1700059,17118,171688644252,8891,10216.182392049825,122.1837225434445,10093.998669506378,kpoint
1094,Al2atom,cc-pvdz,4,kpoint,kpoint,0.001,-4.351827095930036,1.7638774352235487e-05,52,4,0.0016,10,1700059,18701,192414214980,8888,10480.268040779094,122.1837225434445,10358.08431823565,kpoint
1095,Al2atom,cc-pvdz,4,kpoint,kpoint,0.0005,-4.351839527579018,5.207125369999233e-06,52,4,0.0016,10,1700059,19970,207535908480,8890,10585.594755652051,122.1837225434445,10463.411033108609,kpoint
1096,Al2atom,cc-pvdz,4,kpoint,kpoint,0.0001,-4.351844399468414,3.3523597409157446e-07,52,4,0.0016,10,1700059,22693,237539385974,8891,10662.125493565289,122.1837225434445,10539.941771021844,kpoint
1097,Al2atom,cc-pvdz,4,kpoint,kpoint,1e-05,-4.35184473248335,2.2210375760778334e-09,52,4,0.0016,10,1700059,25963,272179008346,8890,10678.244399822355,122.1837225434445,10556.060677278912,kpoint
1098,Al2atom,cc-pvdz,6,kpoint,kpoint,0.1,-4.320980683561638,0.086723356491059,52,6,0.0016,10,11089329,6565,78607031945,2746,12196.262478106397,180.80501447583268,12015.457463630564,kpoint
1099,Al2atom,cc-pvdz,6,kpoint,kpoint,0.01,-4.403663839158187,0.004040200894509738,52,6,0.0016,10,11089329,21637,667399085353,9766,31418.73217314408,180.80501447583268,31237.927158668244,kpoint
1100,Al2atom,cc-pvdz,6,kpoint,kpoint,0.008,-4.404548068542088,0.0031559715106093122,52,6,0.0016,10,11089329,23830,776775977140,9765,33202.58083092501,180.80501447583268,33021.77581644918,kpoint
1101,Al2atom,cc-pvdz,6,kpoint,kpoint,0.005,-4.4064430492056905,0.0012609908470064823,52,6,0.0016,10,11089329,29453,1054008975249,9768,36451.454924094585,180.80501447583268,36270.649909618754,kpoint
1102,Al2atom,cc-pvdz,6,kpoint,kpoint,0.002,-4.407562333479075,0.00014170657362200245,52,6,0.0016,10,11089329,38401,1530970837594,19115,40609.204550021976,180.80501447583268,40428.39953554615,kpoint
1103,Al2atom,cc-pvdz,6,kpoint,kpoint,0.001,-4.4076664207803455,3.761927235146345e-05,52,6,0.0016,10,11089329,44050,1821106069750,19117,42110.40562705017,180.80501447583268,41929.60061257434,kpoint
1104,Al2atom,cc-pvdz,6,kpoint,kpoint,0.0005,-4.407695963674435,8.076378262167339e-06,52,6,0.0016,10,11089329,49157,2065150113141,19115,42792.37202728686,180.80501447583268,42611.56701281103,kpoint
1105,Al2atom,cc-pvdz,6,kpoint,kpoint,0.0001,-4.407703827621658,2.1243103898171967e-07,52,6,0.0016,10,11089329,59874,2544531179526,19113,43288.20718155824,180.80501447583268,43107.40216708241,kpoint
1106,Al2atom,cc-pvdz,6,kpoint,kpoint,1e-05,-4.407704038719431,1.3332659420939308e-09,52,6,0.0016,10,11089329,67920,2892754434960,37805,43382.4418325933,180.80501447583268,43201.63681811747,kpoint
1107,Al2atom,cc-pvdz,8,kpoint,kpoint,0.1,-4.0114511296101405,0.10049307301953725,52,8,0.0016,10,14823237,7773,48208721202,2852,6317.379820364758,248.1327683166133,6069.247052048145,kpoint
1108,Al2atom,cc-pvdz,8,kpoint,kpoint,0.01,-4.111230088347407,0.0007141142822710833,52,8,0.0016,10,14823237,29758,866610125118,9872,29663.34482235556,248.1327683166133,29415.212054038948,kpoint
1109,Al2atom,cc-pvdz,8,kpoint,kpoint,0.008,-4.1114088418563295,0.000535360773348259,52,8,0.0016,10,14823237,33261,1031699277168,9872,31594.96782509521,248.1327683166133,31346.8350567786,kpoint
1110,Al2atom,cc-pvdz,8,kpoint,kpoint,0.005,-4.111602064716755,0.000342137912922702,52,8,0.0016,10,14823237,37709,1286410369223,19219,34748.38407203224,248.1327683166133,34500.251303715624,kpoint
1111,Al2atom,cc-pvdz,8,kpoint,kpoint,0.002,-4.111891166412351,5.3036217326329904e-05,52,8,0.0016,10,14823237,45608,1696886231120,19221,37897.60767399269,248.1327683166133,37649.47490567608,kpoint
1112,Al2atom,cc-pvdz,8,kpoint,kpoint,0.001,-4.111932932454643,1.1270175034994168e-05,52,8,0.0016,10,14823237,50257,1910445625411,19221,38720.25564669132,248.1327683166133,38472.12287837471,kpoint
1113,Al2atom,cc-pvdz,8,kpoint,kpoint,0.0005,-4.111940886133415,3.3164962625065186e-06,52,8,0.0016,10,14823237,53658,2055737515590,19217,39024.1347657068,248.1327683166133,38776.00199739018,kpoint
1114,Al2atom,cc-pvdz,8,kpoint,kpoint,0.0001,-4.11194383310937,3.6952030768588884e-07,52,8,0.0016,10,14823237,61070,2352576036980,19217,39238.81164891484,248.1327683166133,38990.67888059822,kpoint
1115,Al2atom,cc-pvdz,8,kpoint,kpoint,1e-05,-4.111944194576838,8.052840172467768e-09,52,8,0.0016,10,14823237,76748,2964427955300,37909,39343.58488647336,248.1327683166133,39095.45211815674,kpoint
1116,Al2atom,cc-pvdz,9,kpoint,kpoint,0.1,-3.9766830060645795,0.1004688192167631,52,9,0.0016,10,20387414,11592,174195963144,5628,15306.637613079176,287.00691667809315,15019.630696401082,kpoint
1117,Al2atom,cc-pvdz,9,kpoint,kpoint,0.01,-4.075889887500802,0.001261937780540734,52,9,0.0016,10,20387414,40882,2341235486250,20807,58332.8323297296,287.00691667809315,58045.8254130515,kpoint
1118,Al2atom,cc-pvdz,9,kpoint,kpoint,0.008,-4.076143147383224,0.0010086778981186484,52,9,0.0016,10,20387414,45126,2793396466026,20809,63053.01249474784,287.00691667809315,62766.005578069744,kpoint
1119,Al2atom,cc-pvdz,9,kpoint,kpoint,0.005,-4.076801730572719,0.00035009470862323866,52,9,0.0016,10,20387414,55838,3921198422900,20812,71530.13895236631,287.00691667809315,71243.13203568822,kpoint
1120,Al2atom,cc-pvdz,9,kpoint,kpoint,0.002,-4.077107344652941,4.448062840189948e-05,52,9,0.0016,10,20387414,74723,5962433611860,41037,81277.3174753352,287.00691667809315,80990.31055865712,kpoint
1121,Al2atom,cc-pvdz,9,kpoint,kpoint,0.001,-4.077153247456133,1.4221747903775395e-06,52,9,0.0016,10,20387414,82070,6768092295840,41034,84000.51400362134,287.00691667809315,83713.50708694325,kpoint
1122,Al2atom,cc-pvdz,9,kpoint,kpoint,0.0005,-4.077153888119927,2.0628385843934893e-06,52,9,0.0016,10,20387414,86836,7237014532808,41039,84890.62584288346,287.00691667809315,84603.61892620537,kpoint
1123,Al2atom,cc-pvdz,9,kpoint,kpoint,0.0001,-4.077151694011697,1.31269645819998e-07,52,9,0.0016,10,20387414,91227,7632264838542,41037,85217.76533294214,287.00691667809315,84930.75841626406,kpoint
1124,Al2atom,cc-pvdz,9,kpoint,kpoint,1e-05,-4.077151826032343,7.510001509558606e-10,52,9,0.0016,10,20387414,92368,7729128677344,41038,85233.26047288715,287.00691667809315,84946.25355620906,kpoint
1125,Al2atom,cc-pvdz,12,kpoint,kpoint,0.1,-4.070009150082027,0.1312104381282042,52,12,0.0016,10,170147557,13536,318015758592,5786,23930.864705748045,381.9229229113132,23548.941782836733,kpoint
1126,Al2atom,cc-pvdz,12,kpoint,kpoint,0.01,-4.1913026154082385,0.00991697280199233,52,12,0.0016,10,170147557,74345,8724625289590,41190,119535.00966790496,381.9229229113132,119153.08674499366,kpoint
1127,Al2atom,cc-pvdz,12,kpoint,kpoint,0.008,-4.194420814143888,0.006798774066342439,52,12,0.0016,10,170147557,82892,10880853609100,41190,133705.86339206292,381.9229229113132,133323.9404691516,kpoint
1128,Al2atom,cc-pvdz,12,kpoint,kpoint,0.005,-4.198488577706454,0.0027310105037772203,52,12,0.0016,10,170147557,106546,16882830920978,41196,161401.74499564723,381.9229229113132,161019.8220727359,kpoint
1129,Al2atom,cc-pvdz,12,kpoint,kpoint,0.002,-4.200819592305235,0.0003999959049956203,52,12,0.0016,10,170147557,154635,30385530702540,81645,200151.6298435243,381.9229229113132,199769.70692061295,kpoint
1130,Al2atom,cc-pvdz,12,kpoint,kpoint,0.001,-4.201155739506876,6.384870335462978e-05,52,12,0.0016,10,170147557,182714,38610622391782,81649,215245.99656110583,381.9229229113132,214864.0736381945,kpoint
1131,Al2atom,cc-pvdz,12,kpoint,kpoint,0.0005,-4.201209589492144,9.998718086379199e-06,52,12,0.0016,10,170147557,208898,45602876890454,81647,222360.71611036864,381.9229229113132,221978.7931874573,kpoint
1132,Al2atom,cc-pvdz,12,kpoint,kpoint,0.0001,-4.20121919470934,3.935008905386894e-07,52,12,0.0016,10,170147557,252108,56120748153732,81649,226744.58737504127,381.9229229113132,226362.66445212995,kpoint
1133,Al2atom,cc-pvdz,12,kpoint,kpoint,1e-05,-4.201219580447746,7.76248487710518e-09,52,12,0.0016,10,170147557,275638,61489650292840,162546,227228.62309120272,381.9229229113132,226846.7001682914,kpoint
1134,Al2atom,cc-pvdz,18,kpoint,kpoint,0.1,-4.041957648404297,0.12359649896659697,52,18,0.0016,10,584696018,28203,1779589727118,11930,64272.42524986776,601.9877896520196,63670.43746021574,kpoint
1135,Al2atom,cc-pvdz,18,kpoint,kpoint,0.01,-4.155206159792552,0.0103479875783421,52,18,0.0016,10,584696018,145126,43830874410448,44581,307634.48357408383,601.9877896520196,307032.4957844318,kpoint
1136,Al2atom,cc-pvdz,18,kpoint,kpoint,0.008,-4.157786209605904,0.007767937764990407,52,18,0.0016,10,584696018,163369,55100573539200,88103,343547.3267141939,601.9877896520196,342945.3389245419,kpoint
1137,Al2atom,cc-pvdz,18,kpoint,kpoint,0.005,-4.161691523542866,0.0038626238280281555,52,18,0.0016,10,584696018,210504,86482283906088,88106,418472.4802471288,601.9877896520196,417870.4924574768,kpoint
1138,Al2atom,cc-pvdz,18,kpoint,kpoint,0.002,-4.1649818221902235,0.0005723251806708518,52,18,0.0016,10,584696018,321691,168163573926688,175148,532467.5219146648,601.9877896520196,531865.5341250127,kpoint
1139,Al2atom,cc-pvdz,18,kpoint,kpoint,0.001,-4.165462746014018,9.140135687601969e-05,52,18,0.0016,10,584696018,383422,217535601261212,175152,577900.9652749646,601.9877896520196,577298.9774853125,kpoint
1140,Al2atom,cc-pvdz,18,kpoint,kpoint,0.0005,-4.165541367807853,1.2779563041576125e-05,52,18,0.0016,10,584696018,435469,255392465619200,175146,597380.3622541872,601.9877896520196,596778.3744645352,kpoint
1141,Al2atom,cc-pvdz,18,kpoint,kpoint,0.0001,-4.165554092227591,5.514330325695482e-08,52,18,0.0016,10,584696018,496924,295848522568952,175152,606428.4076531025,601.9877896520196,605826.4198634505,kpoint
1142,Al2atom,cc-pvdz,18,kpoint,kpoint,1e-05,-4.165554146846704,5.241904688091381e-10,52,18,0.0016,10,584696018,516070,307517164862270,175154,606961.0934813425,601.9877896520196,606359.1056916905,kpoint
1143,Al2atom,cc-pvtz,1,kpoint,kpoint,0.1,-4.428428599132324,0.07224464633485272,104,1,0.0016,10,193035,947,1636246487,310,1759.9435249997214,336.6854759922188,1423.2580490075024,kpoint
1144,Al2atom,cc-pvtz,1,kpoint,kpoint,0.01,-4.498477610427188,0.0021956350399880975,104,1,0.0016,10,193035,3084,9281705088,1203,3065.5850196523475,336.6854759922188,2728.8995436601285,kpoint
1145,Al2atom,cc-pvtz,1,kpoint,kpoint,0.008,-4.499117077609118,0.0015561678580580107,104,1,0.0016,10,193035,3532,11392455404,1207,3285.4640047261905,336.6854759922188,2948.778528733972,kpoint
1146,Al2atom,cc-pvtz,1,kpoint,kpoint,0.005,-4.499548541118347,0.001124704348828942,104,1,0.0016,10,193035,4446,16150615182,2215,3700.152357496171,336.6854759922188,3363.466881503952,kpoint
1147,Al2atom,cc-pvtz,1,kpoint,kpoint,0.002,-4.50058658393913,8.666152804615024e-05,104,1,0.0016,10,193035,6028,25275675260,2217,4271.000433695575,336.6854759922188,3934.314957703357,kpoint
1148,Al2atom,cc-pvtz,1,kpoint,kpoint,0.001,-4.500654617126311,1.8628340865411985e-05,104,1,0.0016,10,193035,7159,31319622740,2221,4456.194991632215,336.6854759922188,4119.509515639996,kpoint
1149,Al2atom,cc-pvtz,1,kpoint,kpoint,0.0005,-4.500668590054217,4.655412959131411e-06,104,1,0.0016,10,193035,7794,34631025642,4237,4525.900512991019,336.6854759922188,4189.2150369988,kpoint
1150,Al2atom,cc-pvtz,1,kpoint,kpoint,0.0001,-4.500672898491077,3.469760994079252e-07,104,1,0.0016,10,193035,8343,37352378556,4238,4560.328326905826,336.6854759922188,4223.642850913607,kpoint
1151,Al2atom,cc-pvtz,1,kpoint,kpoint,1e-05,-4.500673246901347,1.4341710041776423e-09,104,1,0.0016,10,193035,8718,39063675426,4238,4564.1120895546255,336.6854759922188,4227.426613562407,kpoint
1152,Al2atom,cc-pvtz,2,kpoint,kpoint,0.1,-4.408439194538761,0.0921717666468087,104,2,0.0016,10,3168874,3654,18197300016,1407,5072.691293682771,334.2604362834891,4738.430857399282,kpoint
1153,Al2atom,cc-pvtz,2,kpoint,kpoint,0.01,-4.494581588994145,0.006029372191424187,104,2,0.0016,10,3168874,9541,124806517493,4727,13324.270812206954,334.2604362834891,12990.010375923464,kpoint
1154,Al2atom,cc-pvtz,2,kpoint,kpoint,0.008,-4.498015067613454,0.0025958935721153154,104,2,0.0016,10,3168874,10665,151176375000,4727,14438.535491719069,334.2604362834891,14104.275055435575,kpoint
1155,Al2atom,cc-pvtz,2,kpoint,kpoint,0.005,-4.499540790301168,0.0010701708844012003,104,2,0.0016,10,3168874,14157,234885200121,4731,16899.914799143742,334.2604362834891,16565.654362860252,kpoint
1156,Al2atom,cc-pvtz,2,kpoint,kpoint,0.002,-4.500409827428618,0.00020113375695096636,104,2,0.0016,10,3168874,20732,425426652280,9146,20901.79508721732,334.2604362834891,20567.53465093383,kpoint
1157,Al2atom,cc-pvtz,2,kpoint,kpoint,0.001,-4.500577490530849,3.347065472070199e-05,104,2,0.0016,10,3168874,25558,564248310860,9152,22487.619850384264,334.2604362834891,22153.35941410077,kpoint
1158,Al2atom,cc-pvtz,2,kpoint,kpoint,0.0005,-4.500605155764183,5.805421386284593e-06,104,2,0.0016,10,3168874,29730,676576134420,9148,23180.45043229101,334.2604362834891,22846.189996007524,kpoint
1159,Al2atom,cc-pvtz,2,kpoint,kpoint,0.0001,-4.500611385771552,4.2458598237260503e-07,104,2,0.0016,10,3168874,33363,771495787359,17984,23554.211033823434,334.2604362834891,23219.950597539944,kpoint
1160,Al2atom,cc-pvtz,2,kpoint,kpoint,1e-05,-4.500610966592632,5.407062353413039e-09,104,2,0.0016,10,3168874,35068,812158888992,17984,23590.11708761628,334.2604362834891,23255.85665133279,kpoint
1161,Al2atom,cc-pvtz,4,kpoint,kpoint,0.1,-4.265385688744825,0.12130950200336876,104,4,0.0016,10,48279277,6995,51467391300,2915,7494.531828497358,570.5675959234345,6923.964232573923,kpoint
1162,Al2atom,cc-pvtz,4,kpoint,kpoint,0.01,-4.371458160503752,0.015237030244441563,104,4,0.0016,10,48279277,34907,2161580160418,19730,63075.2413799489,570.5675959234345,62504.673784025465,kpoint
1163,Al2atom,cc-pvtz,4,kpoint,kpoint,0.008,-4.376491918801664,0.010203271946529924,104,4,0.0016,10,48279277,38372,2640017812732,19733,70079.74687043995,570.5675959234345,69509.17927451651,kpoint
1164,Al2atom,cc-pvtz,4,kpoint,kpoint,0.005,-4.382245426195563,0.00444976455263113,104,4,0.0016,10,48279277,48939,4089103381473,19735,85108.53253712098,570.5675959234345,84537.96494119754,kpoint
1165,Al2atom,cc-pvtz,4,kpoint,kpoint,0.002,-4.386020506747415,0.0006746840007787469,104,4,0.0016,10,48279277,74956,8085512115072,38932,109875.59326605096,570.5675959234345,109305.02567012752,kpoint
1166,Al2atom,cc-pvtz,4,kpoint,kpoint,0.001,-4.386575469991187,0.00011972075700672491,104,4,0.0016,10,48279277,91318,10812904201438,38935,120610.76376759078,570.5675959234345,120040.19617166734,kpoint
1167,Al2atom,cc-pvtz,4,kpoint,kpoint,0.0005,-4.386671024841364,2.4165906829409778e-05,104,4,0.0016,10,48279277,106211,13091198139509,38939,125548.0591447096,570.5675959234345,124977.49154878616,kpoint
1168,Al2atom,cc-pvtz,4,kpoint,kpoint,0.0001,-4.386694320917702,8.698304920784494e-07,104,4,0.0016,10,48279277,129607,16344589851557,38941,128453.4199209085,570.5675959234345,127882.85232498508,kpoint
1169,Al2atom,cc-pvtz,4,kpoint,kpoint,1e-05,-4.386695190260634,4.875593262454458e-10,104,4,0.0016,10,48279277,140757,17807382302154,77340,128863.5781167583,570.5675959234345,128293.01052083488,kpoint
1170,Al2atom,cc-pvtz,6,kpoint,kpoint,0.1,-4.331353160425308,0.11142042938551455,104,6,0.0016,10,98853385,14901,803411018184,5919,54918.98106652562,681.7131159625619,54237.26795056306,kpoint
1171,Al2atom,cc-pvtz,6,kpoint,kpoint,0.01,-4.43047041330629,0.012303176504532054,104,6,0.0016,10,98853385,60630,10359339899340,21481,174038.21470589872,681.7131159625619,173356.50158993615,kpoint
1172,Al2atom,cc-pvtz,6,kpoint,kpoint,0.008,-4.43351108104255,0.009262508768272504,104,6,0.0016,10,98853385,71272,13338293160488,21484,190625.68537071912,681.7131159625619,189943.97225475652,kpoint
1173,Al2atom,cc-pvtz,6,kpoint,kpoint,0.005,-4.438382132224693,0.004391457586129022,104,6,0.0016,10,98853385,88555,19613751264855,42219,225604.46028795955,681.7131159625619,224922.74717199695,kpoint
1174,Al2atom,cc-pvtz,6,kpoint,kpoint,0.002,-4.442223032235558,0.0005505575752646763,104,6,0.0016,10,98853385,138554,38174292501852,42225,280641.5904542266,681.7131159625619,279959.877338264,kpoint
1175,Al2atom,cc-pvtz,6,kpoint,kpoint,0.001,-4.44267416331818,9.942649264260695e-05,104,6,0.0016,10,98853385,161206,47773095677544,83696,301857.7198797181,681.7131159625619,301176.0067637555,kpoint
1176,Al2atom,cc-pvtz,6,kpoint,kpoint,0.0005,-4.4427610704744085,1.251933641377434e-05,104,6,0.0016,10,98853385,177001,53861186765771,83695,309956.18280038855,681.7131159625619,309274.469684426,kpoint
1177,Al2atom,cc-pvtz,6,kpoint,kpoint,0.0001,-4.442773554352363,3.545845927988012e-08,104,6,0.0016,10,98853385,194512,59852091660224,83698,313424.56911098625,681.7131159625619,312742.8559950237,kpoint
1178,Al2atom,cc-pvtz,6,kpoint,kpoint,1e-05,-4.44277358426775,5.543072667535398e-09,104,6,0.0016,10,98853385,203727,62745654426573,83699,313714.91599505366,681.7131159625619,313033.2028790911,kpoint
1179,Al2atom,cc-pvtz,8,kpoint,kpoint,0.1,-4.025505669708937,0.15798157737138574,104,8,0.0016,10,565400490,13737,165308901291,3527,12257.571120331637,951.0261841942324,11306.544936137405,kpoint
1180,Al2atom,cc-pvtz,8,kpoint,kpoint,0.01,-4.16201933947318,0.021467907607142678,104,8,0.0016,10,565400490,102413,23991008943741,42426,238612.6855375213,951.0261841942324,237661.65935332704,kpoint
1181,Al2atom,cc-pvtz,8,kpoint,kpoint,0.008,-4.1679973319404455,0.015489915139877297,104,8,0.0016,10,565400490,122999,33962323366305,42430,281252.19267776253,951.0261841942324,280301.1664935683,kpoint
1182,Al2atom,cc-pvtz,8,kpoint,kpoint,0.005,-4.177003201968196,0.006484045112126857,104,8,0.0016,10,565400490,163456,59625354963072,83903,371561.0788107763,951.0261841942324,370610.0526265821,kpoint
1183,Al2atom,cc-pvtz,8,kpoint,kpoint,0.002,-4.182530722648767,0.0009565244315554722,104,8,0.0016,10,565400490,262981,133978727604125,83907,518933.349511819,951.0261841942324,517982.3233276248,kpoint
1184,Al2atom,cc-pvtz,8,kpoint,kpoint,0.001,-4.183305274162435,0.00018197291788801806,104,8,0.0016,10,565400490,318151,181635257805564,166853,581523.0952033147,951.0261841942324,580572.0690191204,kpoint
1185,Al2atom,cc-pvtz,8,kpoint,kpoint,0.0005,-4.183448334932201,3.89121481214616e-05,104,8,0.0016,10,565400490,360055,215571865679685,166853,609850.437059939,951.0261841942324,608899.4108757448,kpoint
1186,Al2atom,cc-pvtz,8,kpoint,kpoint,0.0001,-4.183486279839878,9.67240445071127e-07,104,8,0.0016,10,565400490,430547,265014951402916,166855,626974.5525077734,951.0261841942324,626023.5263235791,kpoint
1187,Al2atom,cc-pvtz,8,kpoint,kpoint,1e-05,-4.183487236296555,1.0783767656619148e-08,104,8,0.0016,10,565400490,497223,307347744944448,166855,629620.5972497571,951.0261841942324,628669.5710655629,kpoint


==> figures/plot_diamond_extrap/Resources_ncr_resource_estimates_sparse_resource_estimates_with_mp2_scaled_lambda.csv <==
system,basis,kmesh,type,type_for_merge_thresh,naux,emp2,delta,num_spin_orbitals,num_kpts,dE,chi,num_sym_unique,toffolis_per_step,total_toffolis_values,total_logical_qubits,lambda_tot,lambda_one_body,lambda_two_body,type_for_merge
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.212988977858815,0.1645795345086167,52,1,0.0016,10,4,434,31350858,187,73.57927043450346,73.15563604658891,0.4236343879145406,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.366401336464891,0.0111671759025391,52,1,0.0016,10,6814,2039,1044479789,720,521.7743612523852,73.15563604658891,448.6187252057964,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.371321024162285,0.0062474882051493,52,1,0.0016,10,9260,2384,1424161072,726,608.4885603810234,73.15563604658891,535.3329243344344,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.375495925456583,0.0020725869108471,52,1,0.0016,10,15419,2834,2124425914,1309,763.5568227212161,73.15563604658891,690.4011866746272,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.377529809707404,3.8702660027922775e-05,52,1,0.0016,10,28820,3776,3479327232,1312,938.5624327051434,73.15563604658891,865.4067966585544,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.377559338507972,9.173859458755372e-06,52,1,0.0016,10,37269,4367,4237177824,1313,988.310445047439,73.15563604658891,915.15480900085,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.377558383223205,1.0129144227377653e-05,52,1,0.0016,10,43517,4593,4539436434,2481,1006.7123072608008,73.15563604658891,933.556671214212,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.37756869538387,1.8301643756046815e-07,52,1,0.0016,10,50075,4812,4791909900,2478,1014.338324046336,73.15563604658891,941.1826879997468,supercell_cmplx_scf
C,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.377568512307974,5.945821612840518e-11,52,1,0.0016,10,52109,4884,4865704536,2478,1014.7758118330528,73.15563604658891,941.620175786464,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.574686572602642,0.217512502541231,104,1,0.0016,10,105,916,89631516,256,99.66996761059043,77.34259584586582,22.32737176472466,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.765502394928484,0.02669668021538915,104,1,0.0016,10,26983,4086,4776427764,1491,1190.706570862417,77.34259584586582,1113.3639750165512,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.77551427290336,0.0166848022405137,104,1,0.0016,10,36228,4726,6271969120,1495,1351.792589727818,77.34259584586582,1274.4499938819522,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.786342199470887,0.0058568756729844,104,1,0.0016,10,64471,5894,9841995702,2790,1700.8776715638785,77.34259584586582,1623.5350757180126,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.791632578287082,0.0005664968567913,104,1,0.0016,10,151557,8935,19768705370,2797,2253.6358965984637,77.34259584586582,2176.293300752598,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.792132488617186,6.65865266871e-05,104,1,0.0016,10,224714,10438,25265606958,5388,2465.5422630457197,77.34259584586582,2388.199667199854,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.79214921323351,4.986191036415732e-05,104,1,0.0016,10,284189,11493,28803492261,5389,2552.770705128143,77.34259584586582,2475.4281092822775,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.79219253275858,6.542385293073494e-06,104,1,0.0016,10,357637,12792,32575224552,5391,2593.874685004964,77.34259584586582,2516.532089159098,supercell_cmplx_scf
C,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.792199040368107,3.47757644902913e-08,104,1,0.0016,10,385654,13278,33850773864,5391,2596.784754851997,77.34259584586582,2519.4421590061315,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.82831940412429,0.22889475149159644,208,1,0.0016,10,31,1458,117176544,366,81.86145969925951,79.60016578602043,2.261293913239084,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.974578507382834,0.0826356482330528,208,1,0.0016,10,103536,8123,14254207908,3150,1787.4201225053591,79.60016578602043,1707.8199567193387,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.996074436011043,0.061139719604843976,208,1,0.0016,10,149243,9733,20919088235,3156,2189.253246086397,79.60016578602043,2109.6530803003766,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.030884524923362,0.026329630692524475,208,1,0.0016,10,291759,12761,38471288555,6005,3070.804087024528,79.60016578602043,2991.2039212385075,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.054503460173205,0.00271069544268165,208,1,0.0016,10,800427,20887,95308383576,11705,4647.882000085126,79.60016578602043,4568.281834299105,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.056858087996844,0.000356067619042825,208,1,0.0016,10,1353859,25763,137549739046,11708,5438.303466778048,79.60016578602043,5358.703300992027,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.057138685562398,7.5470053490175e-05,208,1,0.0016,10,1919223,30731,176426179304,11708,5847.717803865994,79.60016578602043,5768.117638079973,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.05721225768468,1.8979312077505028e-06,208,1,0.0016,10,2821626,38313,229236027372,11711,6094.481880649839,79.60016578602043,6014.88171486382,supercell_cmplx_scf
C,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.057214113189788,4.2426098190162527e-08,208,1,0.0016,10,3234961,40506,243172262184,23102,6114.97562296318,79.60016578602043,6035.375457177158,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.848844913691117,0.24932561399817152,312,1,0.0016,10,39,2102,192604158,479,93.33175324008893,91.51601479330766,1.8157384467812607,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.911452301705,0.1867182259842887,312,1,0.0016,10,258220,13297,37470586981,6621,2870.3628517951524,91.51601479330766,2778.846837001845,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.93337346372209,0.1647970639671996,312,1,0.0016,10,395722,15723,56808142380,6622,3680.2320587367753,91.51601479330766,3588.7160439434683,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.986936864941853,0.11123366274743536,312,1,0.0016,10,890441,23330,130954042940,12834,5717.47437754177,91.51601479330766,5625.958362748462,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.068624168489054,0.029546359200234434,312,1,0.0016,10,3251667,43247,444822727104,25255,10476.858357133342,91.51601479330766,10385.342342340035,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.09183356464886,0.006336963040427667,312,1,0.0016,10,6914162,59328,809257532544,25253,13893.994873757527,91.51601479330766,13802.47885896422,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.09716228681303,0.0010082408762599334,312,1,0.0016,10,12331678,82195,1328086014665,25259,16458.145703557402,91.51601479330766,16366.629688764093,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.098151049662055,1.9478027233783332e-05,312,1,0.0016,10,25180083,111182,2039525609914,50093,18685.072119891433,91.51601479330766,18593.556105098127,supercell_cmplx_scf
C,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.09817029269085,2.3499843848640012e-07,312,1,0.0016,10,32277460,126773,2355097897759,50095,18922.66425368899,91.51601479330766,18831.14823889568,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.956875622304718,0.2346438441950411,416,1,0.0016,10,6,2654,226510938,576,86.93336684525579,86.76826353158523,0.16510331367055245,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.95966812525171,0.23185134124804915,416,1,0.0016,10,42055,7249,2493032586,2058,350.3073394263,86.76826353158523,263.5390758947148,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.963621363589901,0.22789810290985812,416,1,0.0016,10,99967,9537,5620859838,3615,600.3305652184877,86.76826353158523,513.5623016869024,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.986672976208512,0.20484649029124746,416,1,0.0016,10,499687,18176,32001592576,6723,1793.3843814109055,86.76826353158523,1706.6161178793202,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.079831340167624,0.11168812633213498,416,1,0.0016,10,5160211,52254,431209465974,25356,8405.601574521168,86.76826353158523,8318.833310989583,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.14435312514384,0.04716634135591846,416,1,0.0016,10,17741453,95462,1593971303666,50195,17007.875053017106,86.76826353158523,16921.10678948552,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.17840578810052,0.0131136783992396,416,1,0.0016,10,44246156,152390,3926131614510,50199,26242.69848684798,86.76826353158523,26155.9302233164,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.191324015770913,0.0001954507288459625,416,1,0.0016,10,141921665,265710,9950266894950,99868,38144.06084362146,86.76826353158523,38057.292580089874,supercell_cmplx_scf
C,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.191519211122754,2.5537700487632264e-07,416,1,0.0016,10,213320931,334969,13128509355583,199197,39921.87197563795,86.76826353158523,39835.103712106364,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.851307748687294,0.25954769189777,468,1,0.0016,10,32,3001,282952286,635,96.03821982570842,95.22550659167041,0.8127132340380129,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.865412090601533,0.2454433499835302,468,1,0.0016,10,375953,16314,38073825282,6777,2377.2015526035148,95.22550659167041,2281.9760460118446,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.874871499555073,0.23598394102999187,468,1,0.0016,10,698433,21824,78090855040,6780,3644.73474098322,95.22550659167041,3549.50923439155,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.90985110699659,0.2010043335884733,468,1,0.0016,10,2054143,34500,249119256000,12992,7355.095306762963,95.22550659167041,7259.869800171293,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.008894075409122,0.10196136517594329,468,1,0.0016,10,9690604,72167,1238516053602,25418,17480.87173730761,95.22550659167041,17385.64623071594,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.070673425089453,0.04018201549561064,468,1,0.0016,10,24141767,109844,2842991415208,50251,26363.272166259114,95.22550659167041,26268.046659667445,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.100704085846694,0.0101513547383705,468,1,0.0016,10,51103124,166702,5685684776356,99919,34740.98045106037,95.22550659167041,34645.7549444687,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.110711795986067,0.00014364459899714443,468,1,0.0016,10,162453017,287329,13072666702774,99921,46343.07270665118,95.22550659167041,46247.847200059514,supercell_cmplx_scf
C,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.110855562580566,1.219955013059209e-07,468,1,0.0016,10,276674582,370079,17705554518165,199250,48732.107379643916,95.22550659167041,48636.88187305223,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.23241017039624,0.2248983796438164,116,1,0.0016,10,147,1045,463037410,275,451.33565222455104,380.73537211380506,70.60028011074601,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.434476811638348,0.0228317384017078,116,1,0.0016,10,46005,5317,18202377310,2804,3487.0762022619606,380.73537211380506,3106.3408301481554,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.440484529433151,0.0168240206069025,116,1,0.0016,10,68395,6096,25585296048,2804,4275.092614295477,380.73537211380506,3894.357242181672,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.44893159731657,0.008376952723486,116,1,0.0016,10,142433,8700,52288922700,2810,6121.960703536736,380.73537211380506,5741.225331422931,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.456286096848867,0.0010224531911866,116,1,0.0016,10,382889,13307,119689345755,5407,9161.686590955813,380.73537211380506,8780.951218842007,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.457083713523756,0.0002248365163008,116,1,0.0016,10,596434,16992,173434540320,5409,10396.596664498567,380.73537211380506,10015.861292384763,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.457259541962358,4.900807769736559e-05,116,1,0.0016,10,778757,19121,205193454994,10591,10930.82608006761,380.73537211380506,10550.090707953806,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.457302881027784,5.669012271170004e-06,116,1,0.0016,10,1026066,21293,234218869158,10592,11204.309645894691,380.73537211380506,10823.574273780889,supercell_cmplx_scf
C,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.45730855076222,7.22165438560296e-10,116,1,0.0016,10,1166025,22527,248351029038,10592,11229.558846431612,380.73537211380506,10848.823474317807,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.587628157215592,0.27362046951499863,232,1,0.0016,10,750,2099,1198440842,671,581.5722232814112,395.04002975854354,186.5321935228676,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.807000797578592,0.05424782915199875,232,1,0.0016,10,168265,10505,75881081650,3181,7357.623479119299,395.04002975854354,6962.583449360755,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.822080291443338,0.03916833528725405,232,1,0.0016,10,236234,11925,100066872600,6033,8547.360719881148,395.04002975854354,8152.320690122605,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.844503821239242,0.01674480549134925,232,1,0.0016,10,487527,16347,186830304369,6033,11641.510916838604,395.04002975854354,11246.47088708006,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.859301796833247,0.00194682989734395,232,1,0.0016,10,1623155,28273,516829535264,11736,18619.822272768706,395.04002975854354,18224.782243010162,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.860849060640328,0.00039956609026245,232,1,0.0016,10,2849570,38686,841132211928,11738,22146.777393089196,395.04002975854354,21751.737363330652,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.861206495225584,4.213150500476104e-05,232,1,0.0016,10,3965423,43848,1023515757432,23127,23776.3313215121,395.04002975854354,23381.291291753554,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.861246032796846,2.593933745131949e-06,232,1,0.0016,10,5948284,52557,1279223767737,23129,24792.256191988967,395.04002975854354,24397.216162230423,supercell_cmplx_scf
C,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.861248640962925,1.4232336198460873e-08,232,1,0.0016,10,8135621,62193,1525218768666,23132,24979.901857414843,395.04002975854354,24584.8618276563,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.837498128834598,0.28448505883036646,464,1,0.0016,10,194,3189,1347767070,638,430.48680654723495,401.00088584641014,29.485920700824785,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.00019677601562,0.12178641164934233,464,1,0.0016,10,612348,20357,200762118276,6780,10045.419176720525,401.00088584641014,9644.418290874115,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.023929101231602,0.09805408643336122,464,1,0.0016,10,948116,24737,316028730876,12988,13013.066132715827,401.00088584641014,12612.065246869417,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.065550144924085,0.056433042740877674,464,1,0.0016,10,2081159,34715,682718798280,12992,20032.021987908058,401.00088584641014,19631.021102061648,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.111159310070644,0.010823877594319225,464,1,0.0016,10,7341956,62125,2188846894500,25412,35887.98589689434,401.00088584641014,35486.985011047924,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.120150033529034,0.001833154135928425,464,1,0.0016,10,15361589,90518,4192891247886,50246,47182.26072514407,401.00088584641014,46781.25983929766,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.1217581870717,0.000225000593262675,464,1,0.0016,10,24882405,111448,5915169691696,50249,54062.36352533686,401.00088584641014,53661.36263949045,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.12197867022304,4.517441922757826e-06,464,1,0.0016,10,38580946,140935,8015768182465,50251,57933.04951850233,401.00088584641014,57532.04863265592,supercell_cmplx_scf
C,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.121983259856687,7.21917245982695e-08,464,1,0.0016,10,44405808,152997,8742396987090,50249,58203.3132735069,401.00088584641014,57802.31238766049,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-11.856505167725926,0.154368815800554,52,1,0.0016,10,6,446,34996728,188,79.92609940644942,78.87507809942615,1.0510213070232746,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.994667370449507,0.0162066130769726,52,1,0.0016,10,7053,2079,1141023807,722,559.0363348768558,78.87507809942615,480.1612567774296,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.001030443105218,0.0098435404212615,52,1,0.0016,10,9766,2427,1560235782,1308,654.8178464393212,78.87507809942615,575.9427683398951,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.007138359484472,0.0037356240420081,52,1,0.0016,10,17883,3014,2540235368,1311,858.4807641253755,78.87507809942615,779.6056860259494,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.010377805735732,0.0004961777907475,52,1,0.0016,10,40236,4459,5012063147,2481,1144.930232000727,78.87507809942615,1066.0551539013009,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.010762299682424,0.0001116838440555,52,1,0.0016,10,58447,5119,6283526429,2483,1250.3115701067911,78.87507809942615,1171.436492007365,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.01085797502572,1.6008500759667754e-05,52,1,0.0016,10,74178,5669,7213853521,2484,1296.166381289636,78.87507809942615,1217.2913031902096,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.010873105363611,8.781628668685926e-07,52,1,0.0016,10,94660,6383,8265831808,2484,1319.0511405063296,78.87507809942615,1240.1760624069034,supercell_cmplx_scf
BN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.0108740069201,2.339362126235756e-08,52,1,0.0016,10,102828,6662,8638222342,2482,1320.7470867922852,78.87507809942615,1241.872008692859,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-12.165900535550758,0.2009064113600196,104,1,0.0016,10,149,975,107282175,259,112.07821658008348,78.58020841463934,33.49800816544413,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.320988028639706,0.04581891827106865,104,1,0.0016,10,29649,4282,5316021642,1493,1264.5615042633249,78.58020841463934,1185.9812958486855,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.335216394063522,0.03159055284725375,104,1,0.0016,10,40208,4974,7077141498,1494,1449.278790221037,78.58020841463934,1370.698581806398,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.353942513890843,0.0128644330199332,104,1,0.0016,10,72475,6183,11215114929,2792,1847.5852093262145,78.58020841463934,1769.005000911575,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.365761353762128,0.0010455931486479,104,1,0.0016,10,199538,9995,25811367860,5388,2630.4393681226024,78.58020841463934,2551.859159707963,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.366717028468802,8.9918441974e-05,104,1,0.0016,10,346427,12590,37711934920,5390,3051.0765597152968,78.58020841463934,2972.4963513006574,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.36671734529089,8.960161988545e-05,104,1,0.0016,10,489750,15100,48325828600,5389,3259.885877589921,78.58020841463934,3181.305669175282,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.366804492761403,2.454149372610459e-06,104,1,0.0016,10,691101,18278,60512243480,10575,3372.209989051131,78.58020841463934,3293.6297806364914,supercell_cmplx_scf
BN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.36680687241462,7.449615679888667e-08,104,1,0.0016,10,766384,18920,62783106320,10576,3380.0392442990174,78.58020841463934,3301.459035884378,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-12.37272221556562,0.21867908554767546,208,1,0.0016,10,49,1478,125356570,366,86.39099556818083,80.59378122863794,5.7972143395428875,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.470930094000934,0.12047120711236126,208,1,0.0016,10,100284,8032,13139580928,3153,1666.3177532585455,80.59378122863794,1585.7239720299076,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.49743264248733,0.09396865862596647,208,1,0.0016,10,154841,9923,20910430287,3157,2146.4457811016587,80.59378122863794,2065.8519998730208,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.541227225385661,0.0501740757276341,208,1,0.0016,10,341079,13633,44126053797,6006,3296.88388152814,80.59378122863794,3216.290100299502,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.584913441475834,0.00648785963746155,208,1,0.0016,10,1116320,23641,131598264807,11707,5670.017539504301,80.59378122863794,5589.423758275662,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.590471233293417,0.000930067819878025,208,1,0.0016,10,2124244,32491,226382179685,11704,7097.072783373923,80.59378122863794,7016.479002145283,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.59132293657586,7.8364537436925e-05,208,1,0.0016,10,3303126,40795,318241835795,23101,7946.03360510876,80.59378122863794,7865.439823880121,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.591397858158548,3.442954747967519e-06,208,1,0.0016,10,5415291,50091,418752845622,23103,8515.26415276814,80.59378122863794,8434.670371539503,supercell_cmplx_scf
BN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.591401219074765,8.20385306354865e-08,208,1,0.0016,10,6464044,54692,460020428120,23106,8567.485502554144,80.59378122863794,8486.891721325506,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-12.384013798827091,0.23412054097695054,312,1,0.0016,10,120,2186,208402310,482,97.10678173122126,89.12839570692036,7.978386024300914,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.423857561891248,0.19427677791279285,312,1,0.0016,10,249809,13153,35718576166,6619,2766.1088554711478,89.12839570692036,2676.9804597642274,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.44268371758731,0.17545062221673172,312,1,0.0016,10,387053,15576,54646371120,6622,3573.5957426090645,89.12839570692036,3484.467346902144,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.490649072340453,0.12748526746358854,312,1,0.0016,10,897530,23382,130185995634,12833,5671.301200223216,89.12839570692036,5582.172804516295,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.579546565533208,0.03858777427083263,312,1,0.0016,10,3523781,44443,476844057620,25255,10928.815184060797,89.12839570692036,10839.686788353878,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.610291693119512,0.00784264668453005,312,1,0.0016,10,7847238,63436,931432944824,25255,14956.015617795143,89.12839570692036,14866.887222088224,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.617281496304876,0.0008528434991651,312,1,0.0016,10,14354232,87378,1547135314452,50093,18035.421229664713,89.12839570692036,17946.292833957796,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.61812605987285,8.27993119164224e-06,312,1,0.0016,10,28298498,118032,2379897510960,50094,20538.020218479633,89.12839570692036,20448.891822772715,supercell_cmplx_scf
BN,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.618134307151706,3.265233535406272e-08,312,1,0.0016,10,33427657,129317,2630824013464,50096,20722.21964214822,89.12839570692036,20633.0912464413,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-12.473140901715615,0.2269173558091122,416,1,0.0016,10,107,2806,260565160,584,94.58586275666373,89.09832611744095,5.487536639222781,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.47682453050749,0.223233727017238,416,1,0.0016,10,63188,8221,4129819350,3610,511.68857497826235,89.09832611744095,422.5902488608215,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.482252940774995,0.21780531674973247,416,1,0.0016,10,131640,10619,8432059426,3612,808.8159343940068,89.09832611744095,719.7176082765659,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.505205730944578,0.1948525265801493,416,1,0.0016,10,539704,18838,37585671790,6721,2032.299059543567,89.09832611744095,1943.200733426126,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.58721792070375,0.1128403368209785,416,1,0.0016,10,4993208,51518,422506794182,25360,8353.620850011423,89.09832611744095,8264.522523893982,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.65091001335821,0.04914824416651875,416,1,0.0016,10,17302892,94490,1554074100810,50196,16752.74477001706,89.09832611744095,16663.64644389962,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.6866047802585,0.013453477266228475,416,1,0.0016,10,44087980,152061,3892166585307,50199,26071.95937033098,89.09832611744095,25982.86104421354,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.699827854598167,0.0002304029265598375,416,1,0.0016,10,143836124,267696,10048841781264,99871,38236.156329938414,89.09832611744095,38147.058003820974,supercell_cmplx_scf
BN,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.70005788973962,3.677851090344575e-07,416,1,0.0016,10,216052579,336449,13224837515941,199192,40037.891913421314,89.09832611744095,39948.79358730387,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-12.383056417201784,0.2426238777438859,468,1,0.0016,10,68,3054,285237492,634,95.13415404022298,93.24016241367839,1.893991626544582,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.388825865904538,0.2368544290411339,468,1,0.0016,10,336567,15629,32834747294,6779,2139.944872655928,93.24016241367839,2046.70471024225,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.393471019792571,0.23220927515309914,468,1,0.0016,10,639336,20816,68001271664,6778,3327.5136156986864,93.24016241367839,3234.273453285009,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.415803760350293,0.20987653459537764,468,1,0.0016,10,2001350,34023,235220051880,12990,7042.093965876423,93.24016241367839,6948.853803462745,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.502559980294631,0.12312031465104036,468,1,0.0016,10,10354859,74921,1328261822272,25414,18058.439004083953,93.24016241367839,17965.198841670277,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.57491525865974,0.050765036285930085,468,1,0.0016,10,26885624,115835,3207119359105,50246,28201.70842306901,93.24016241367839,28108.468260655336,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.613433913087057,0.012246381858612189,468,1,0.0016,10,58598941,174937,6534066114079,99916,38045.38183295294,93.24016241367839,37952.14167053926,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.625588858373995,9.14365716748e-05,468,1,0.0016,10,186432142,312207,15788380734231,99922,51510.41633338399,93.24016241367839,51417.17617097031,supercell_cmplx_scf
BN,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.62568019161864,1.0332702989520233e-07,468,1,0.0016,10,291271235,378103,19983484253777,199250,53834.56329726863,93.24016241367839,53741.32313485495,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-11.879540627774372,0.2103462520531138,116,1,0.0016,10,143,1028,531749448,272,526.8820024176089,464.5704023295343,62.31160008807458,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.05075463822252,0.0391322416049657,116,1,0.0016,10,44525,5265,17920211985,2804,3466.9277387151387,464.5704023295343,3002.3573363856044,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.062067645647186,0.0278192341802991,116,1,0.0016,10,68243,6090,25721918880,2804,4302.155479525242,464.5704023295343,3837.585077195708,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.075436582352616,0.0144502974748697,116,1,0.0016,10,151978,9014,56461127010,2811,6380.166806772434,464.5704023295343,5915.5964044429,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.08732391219434,0.0025629676331462,116,1,0.0016,10,495038,15264,159152400864,5405,10620.499282650711,464.5704023295343,10155.928880321178,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.089354264815498,0.0005326150119877,116,1,0.0016,10,885953,20067,253271446497,10592,12855.940446546316,464.5704023295343,12391.37004421678,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.089789642546815,9.723728066823868e-05,116,1,0.0016,10,1278574,23506,323019710566,10591,13997.49673847493,464.5704023295343,13532.926336145396,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.089884413020444,2.466807041301422e-06,116,1,0.0016,10,1870109,28728,413124497856,10595,14647.909317927888,464.5704023295343,14183.338915598351,supercell_cmplx_scf
BN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.089887019057985,1.392304991298943e-07,116,1,0.0016,10,2200353,31579,455990844194,10595,14708.143334878603,464.5704023295343,14243.572932549068,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-12.184431222123171,0.2545997124920696,232,1,0.0016,10,726,2092,1381169780,671,672.4886367155312,492.2607862508412,180.22785046468994,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.351134400871118,0.0878965337441251,232,1,0.0016,10,190116,11100,85091911800,6029,7808.460099753142,492.2607862508412,7316.1993135023,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.37010421613915,0.0689267184760922,232,1,0.0016,10,270196,12498,113083666218,6029,9216.360648011743,492.2607862508412,8724.099861760902,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.40456950728293,0.03446142733231205,232,1,0.0016,10,567821,17723,224143401305,6035,12882.163594138168,492.2607862508412,12389.902807887325,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.4337837267418,0.00524720787344355,232,1,0.0016,10,2134990,32730,716920243830,11732,22311.303156640755,492.2607862508412,21819.042370389914,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.43815490038494,0.000876034230302,232,1,0.0016,10,4411650,45815,1293498697645,23130,28757.98136963895,492.2607862508412,28265.72058338811,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.438833802120724,0.00019713249451665,232,1,0.0016,10,7002072,57189,1824805312803,23131,32501.554502441835,492.2607862508412,32009.293716190994,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.439024779560285,6.155054959933182e-06,232,1,0.0016,10,11604489,76660,2629837321940,23136,34942.99829500349,492.2607862508412,34450.73750875265,supercell_cmplx_scf
BN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.439030804506542,1.301087007021806e-07,232,1,0.0016,10,15405812,85115,2946849487240,45918,35265.65474656252,492.2607862508412,34773.39396031168,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-12.386350873987057,0.2727192661056428,464,1,0.0016,10,655,3468,2016732168,741,592.336741249381,499.2889087167148,93.04783253266608,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-12.48934112843727,0.16972901165543064,464,1,0.0016,10,527299,18938,162393880264,6775,8734.451008794465,499.2889087167148,8235.16210007775,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-12.515127015384303,0.14394312470839665,464,1,0.0016,10,866774,24012,276584431104,12984,11732.74051858196,499.2889087167148,11233.451609865246,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-12.565764162614238,0.0933059774784617,464,1,0.0016,10,2171648,35428,688017357624,12993,19781.21047094991,499.2889087167148,19281.921562233198,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-12.63535093978322,0.02371920030947905,464,1,0.0016,10,9210325,70150,2808251744850,25413,40776.36050117142,499.2889087167148,40277.071592454704,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-12.653885476394708,0.0051846636979924,464,1,0.0016,10,22211422,105565,6098391241160,50247,58843.08471700126,499.2889087167148,58343.79580828455,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-12.65834808480994,0.00072205528275935,464,1,0.0016,10,42266750,148584,10664165647560,50253,73106.323150198,499.2889087167148,72607.03424148128,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-12.659049881232363,2.0258860336852536e-05,464,1,0.0016,10,85278093,204242,16937334213066,99919,84469.53504551733,499.2889087167148,83970.24613680062,supercell_cmplx_scf
BN,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-12.65906983091979,3.091729112725261e-07,464,1,0.0016,10,120753495,243217,20522952049080,99919,85950.02453024566,499.2889087167148,85450.73562152895,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.33436323709086,0.13580155812029646,104,1,0.0016,10,13,789,26456748,248,34.154427351130856,32.251022543196285,1.903404807934568,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.423639304383782,0.0465254908273733,104,1,0.0016,10,14746,3221,1798764229,1489,568.8307738444222,32.251022543196285,536.5797513012259,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.435097186825264,0.0350676083858925,104,1,0.0016,10,20220,3602,2343237876,1490,662.6316600684077,32.251022543196285,630.3806375252115,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.45458138195958,0.0155834132515764,104,1,0.0016,10,39668,4950,4367939400,1492,898.8166751177931,32.251022543196285,866.5656525745968,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.46838266522177,0.00178212998938675,104,1,0.0016,10,117225,7760,10479329040,2793,1375.5356808971744,32.251022543196285,1343.284658353978,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.469950609761601,0.00021418544955495,104,1,0.0016,10,194671,9916,15561426700,5386,1598.501038883204,32.251022543196285,1566.2500163400077,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.470120430453772,4.436475738422985e-05,104,1,0.0016,10,262717,11099,18497937469,5383,1697.6158604853745,32.251022543196285,1665.3648379421782,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.470166829833516,2.0346223603695535e-06,104,1,0.0016,10,349939,12652,21688956692,5388,1746.141197230496,32.251022543196285,1713.8901746873,supercell_cmplx_scf
Si,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.470164933122355,1.379111989052717e-07,104,1,0.0016,10,383573,13248,22755281472,5389,1749.5725707418837,32.251022543196285,1717.3215481986874,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.467286661726582,0.155179665391608,208,1,0.0016,10,2,1386,45229338,354,33.23951185871965,33.1513309600851,0.08818089863455275,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.52063350775562,0.1018328193625697,208,1,0.0016,10,44517,6040,3994698960,1725,673.6698010985962,33.1513309600851,640.518470138511,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.537962306193261,0.08450402092492837,208,1,0.0016,10,71211,7019,6257354272,3150,908.0613205752137,33.1513309600851,874.9099896151286,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.575375237048926,0.04709109006926403,208,1,0.0016,10,160530,10098,14441856660,3153,1456.7590548114113,33.1513309600851,1423.6077238513262,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.614692077806724,0.007774249311465175,208,1,0.0016,10,544996,17172,44210859480,6003,2622.455272100779,33.1513309600851,2589.303941140694,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.621061318946612,0.001405008171577275,208,1,0.0016,10,1048842,23052,75479509380,11700,3335.1898152653166,33.1513309600851,3302.0384843052316,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.62217787739012,0.000288449728070175,208,1,0.0016,10,1621733,28116,103462184628,11706,3748.246220347861,33.1513309600851,3715.094889387776,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.622464648160071,1.6789581183118685e-06,208,1,0.0016,10,2665633,37021,146325872710,11708,4025.9932033031923,33.1513309600851,3992.8418723431073,supercell_cmplx_scf
Si,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.622466419283463,9.2165273635203e-08,208,1,0.0016,10,3231602,40485,161133619770,23100,4054.077431116494,33.1513309600851,4020.926100156409,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.47963030831238,0.17458639327196934,312,1,0.0016,10,8,2029,75046623,472,37.674320620479065,37.43568311894165,0.2386375015374216,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.501548053137573,0.15266864844677622,312,1,0.0016,10,105198,9079,9751681268,3510,1094.0609315531349,37.43568311894165,1056.6252484341933,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.513137861167575,0.14107884041677465,312,1,0.0016,10,168478,11242,16182251932,3513,1466.2074830952486,37.43568311894165,1428.771799976307,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.5432602214173725,0.11095648016697741,312,1,0.0016,10,406426,15915,38160318570,6623,2442.335499711198,37.43568311894165,2404.8998165922562,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.611548516843662,0.042668184740687565,312,1,0.0016,10,1707910,30500,150330077500,12832,5020.4895000582355,37.43568311894165,4983.053816939294,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.6416053631485035,0.01261133843584615,312,1,0.0016,10,4148223,47187,336970247229,25253,7273.932826987205,37.43568311894165,7236.497143868261,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.651615989416631,0.002600712167718433,312,1,0.0016,10,8307178,65465,593066485315,25257,9227.717376325085,37.43568311894165,9190.281693206141,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.65415560849668,6.109308766965e-05,312,1,0.0016,10,20574919,101056,1117019666432,50089,11258.97373945541,37.43568311894165,11221.538056336469,supercell_cmplx_scf
Si,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.654216406286799,2.9529755115239215e-07,312,1,0.0016,10,30827348,123591,1405092607581,50094,11580.256262309636,37.43568311894165,11542.820579190695,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.535708221091146,0.16504253967552263,416,1,0.0016,10,4,2650,95323150,575,36.63910151090993,36.576724047349636,0.0623774635602933,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.535873653655258,0.164877107111411,416,1,0.0016,10,5016,4154,269607062,1271,66.10865610810967,36.576724047349636,29.531932060760038,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.536296982062627,0.16445377870404254,416,1,0.0016,10,14033,5297,539171036,2049,103.68039881918685,36.576724047349636,67.1036747718372,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.539757658785389,0.1609931019812807,416,1,0.0016,10,100755,9565,3337811965,3613,355.4478301607312,36.576724047349636,318.8711061133816,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.576807465329556,0.12394329543711358,416,1,0.0016,10,1867711,32554,88196891946,12939,2759.617393558086,36.576724047349636,2723.0406695107363,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.629641140396691,0.07110962036997837,416,1,0.0016,10,8741073,67919,491852893683,25360,7376.392507164487,36.576724047349636,7339.8157831171375,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.674329393562925,0.026421367203744762,416,1,0.0016,10,27362094,116583,1577162454171,50192,13779.748726204374,36.576724047349636,13743.172002157027,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.70013910547491,0.00061165529175965,416,1,0.0016,10,120976791,243174,5891733963780,99867,24678.916218262,36.576724047349636,24642.33949421465,supercell_cmplx_scf
Si,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.700749969647766,7.911189037201893e-07,416,1,0.0016,10,208536222,332331,8742182637819,199194,26794.71319308847,36.576724047349636,26758.13646904112,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.482022933090592,0.18333984649021,468,1,0.0016,10,5,2975,115254475,627,39.460836118895415,39.37788165857157,0.08295446032384533,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.4833113972297145,0.1820513823510876,468,1,0.0016,10,82097,9213,4487818134,3663,496.1734453067163,39.37788165857157,456.7955636481448,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.484898676820263,0.18046410276053848,468,1,0.0016,10,188869,12865,11534321590,3668,913.2339115514993,39.37788165857157,873.8560298929278,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.494434837752304,0.1709279418284982,468,1,0.0016,10,774071,23082,56567011236,6781,2496.259582170718,39.37788165857157,2456.881700512147,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.549700650663387,0.1156621289174148,468,1,0.0016,10,5007831,51908,409285807548,25411,8031.422570007229,39.37788165857157,7992.044688348657,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.603863563411268,0.06149921616953375,468,1,0.0016,10,13937999,87417,1157373893313,50247,13485.835475698204,39.37788165857157,13446.457594039632,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.643324648733702,0.0220381308470997,468,1,0.0016,10,32911440,129087,2449445058963,50250,19327.92773717885,39.37788165857157,19288.54985552028,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.6648441654806,0.0005186141002013667,468,1,0.0016,10,134259414,258045,7469626292595,99913,29485.162230660757,39.37788165857157,29445.784349002177,supercell_cmplx_scf
Si,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.665361792724694,9.868561079429128e-07,468,1,0.0016,10,266191910,364314,11495649205476,199246,32140.877867742423,39.37788165857157,32101.499986083847,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.200330128592364,0.1412544182837356,116,1,0.0016,10,8,837,138269889,264,168.26740270719904,163.29040286186867,4.97699984533036,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.288507014270673,0.0530775326054273,116,1,0.0016,10,17091,3455,3686450450,1501,1086.8269816811728,163.29040286186867,923.5365788193042,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.301128017717082,0.0404565291590177,116,1,0.0016,10,29518,4342,6466718622,1506,1517.0297057378573,163.29040286186867,1353.7393028759886,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.323327493783692,0.0182570530924079,116,1,0.0016,10,76540,6389,16764390994,2807,2672.7289413635235,163.29040286186867,2509.438538501655,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.338539136782171,0.0030454100939287,116,1,0.0016,10,281562,11516,58743265708,5404,5195.848354461687,163.29040286186867,5032.557951599818,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.341006328049933,0.0005782188261669,116,1,0.0016,10,520033,15718,101196051986,5405,6557.923434440202,163.29040286186867,6394.633031578333,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.341470242014769,0.0001143048613307,116,1,0.0016,10,761080,18951,135041585379,10590,7258.308942362607,163.29040286186867,7095.018539500738,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.341580983647962,3.563228138325769e-06,116,1,0.0016,10,1120696,22115,166219347640,10591,7655.872276610046,163.29040286186867,7492.581873748178,supercell_cmplx_scf
Si,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.34158464643544,9.955934032745972e-08,116,1,0.0016,10,1269687,23434,176833831058,10589,7686.329751905796,163.29040286186867,7523.039349043927,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.358008927920784,0.1848381886007564,232,1,0.0016,10,82,1664,309179520,395,189.2587371233463,170.5148619314637,18.743875191882566,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.458950022040817,0.083897094480724,232,1,0.0016,10,79983,7467,22821757983,3177,3113.170908610526,170.5148619314637,2942.6560466790625,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.475159748558415,0.067687367963126,232,1,0.0016,10,113314,8641,31328654062,3179,3692.987477796823,170.5148619314637,3522.4726158653593,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.504113336489964,0.03873378003157765,232,1,0.0016,10,243842,12051,62457043077,6029,5279.081454625967,170.5148619314637,5108.566592694503,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.534092247712668,0.0087548688088734,232,1,0.0016,10,1021744,22956,222656120736,11732,9879.58069381936,170.5148619314637,9709.065831887894,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.540905985639656,0.0019411308818853,232,1,0.0016,10,2301680,34111,451417503691,11734,13479.81839172694,170.5148619314637,13309.303529795474,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.542405192273831,0.0004419242477098,232,1,0.0016,10,3917821,43638,676926663798,23125,15800.720320313501,170.5148619314637,15630.205458382037,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.542848362241271,1.2457197300363987e-06,232,1,0.0016,10,7134115,57788,992224698616,23131,17489.300981086482,170.5148619314637,17318.78611915502,supercell_cmplx_scf
Si,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.54284713380666,1.7285119113807923e-08,232,1,0.0016,10,9126629,66371,1152080693974,23133,17680.91079160962,170.5148619314637,17510.395929678158,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-7.434747337561093,0.2357437646054805,464,1,0.0016,10,96,3063,575240589,637,191.29447204422777,183.3439999262491,7.95047211797867,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-7.511720673606322,0.15877042856025092,464,1,0.0016,10,172115,12289,30928844599,3669,2563.5817509224785,183.3439999262491,2380.237750996229,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-7.532070639409188,0.13842046275738618,464,1,0.0016,10,324481,15381,58987380861,6772,3906.380423776431,183.3439999262491,3723.0364238501816,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-7.576192732180795,0.0942983699857791,464,1,0.0016,10,961522,24860,190962860660,12986,7824.342509438012,183.3439999262491,7640.998509511763,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-7.638420339862017,0.0320707623045573,464,1,0.0016,10,4505570,49670,894379825130,25411,18341.20726690759,183.3439999262491,18157.86326698134,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-7.660289996741156,0.010201105425418074,464,1,0.0016,10,11609157,80119,2213001991122,25414,28134.9652799575,183.3439999262491,27951.62128003125,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-7.668241805505436,0.00224929666113825,464,1,0.0016,10,24234961,110021,3999777588154,50248,37030.56658616398,183.3439999262491,36847.22258623773,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-7.67046308821539,2.8013951183675e-05,464,1,0.0016,10,57753989,173993,7795168442653,99914,45634.55541465052,183.3439999262491,45451.2114147243,supercell_cmplx_scf
Si,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-7.670490989961933,1.1220464024574996e-07,464,1,0.0016,10,77836048,196038,8974420269354,99916,46630.08862507408,183.3439999262491,46446.74462514783,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-11.11381332006846,0.0291309573084461,52,1,0.0016,10,19,475,15341550,186,32.89784278004335,23.971567095010784,8.926275685032568,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.141187668736208,0.001756608640699,52,1,0.0016,10,2208,1336,245896144,423,187.4758091787701,23.971567095010784,163.50424208375935,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.141649416705686,0.001294860671221,52,1,0.0016,10,2932,1488,309740592,718,212.02818327442063,23.971567095010784,188.05661617940987,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.141939764994572,0.0010045123823356,52,1,0.0016,10,4709,1757,440588834,720,255.42348780141864,23.971567095010784,231.45192070640783,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.14294426773782,9.639087750201725e-09,52,1,0.0016,10,8260,2235,661787970,720,301.60631970708016,23.971567095010784,277.6347526120694,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.142941493547475,2.783829431862728e-06,52,1,0.0016,10,10087,2455,752440315,1306,312.1906878772654,23.971567095010784,288.2191207822546,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.142942710716056,1.5666608526032633e-06,52,1,0.0016,10,11441,2555,792806280,1307,316.0640325699616,23.971567095010784,292.0924654749508,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.142944172988589,1.0438831843373465e-07,52,1,0.0016,10,14423,2768,866882240,1308,319.0023440586216,23.971567095010784,295.03077696361083,supercell_cmplx_scf
Li,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.14294427622255,1.1543566103000558e-09,52,1,0.0016,10,20216,3156,991141800,1308,319.8883268157563,23.971567095010784,295.9167597207455,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.97912750103412,0.0442045857841453,104,1,0.0016,10,76,875,31839500,255,37.064340511763106,22.742077207106203,14.3222633046569,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.01330657062842,0.010025516189847,104,1,0.0016,10,9984,2815,1439661375,839,520.9331951104541,22.742077207106203,498.1911179033479,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.016352921556312,0.0069791652619546,104,1,0.0016,10,13443,3128,1783022560,1487,580.6173462250975,22.742077207106203,557.8752690179915,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.02056089729978,0.0027711895184854,104,1,0.0016,10,23379,3841,2641186830,1491,700.4139502177766,22.742077207106203,677.6718730106704,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.02298549323442,0.00034659358384555,104,1,0.0016,10,51135,5417,4658733757,2786,876.0100278210404,22.742077207106203,853.2679506139342,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.02328954109308,4.254572518824773e-05,104,1,0.0016,10,71284,6129,5622052023,2790,934.3403882496787,22.742077207106203,911.5983110425724,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.023327934273919,4.152544349267373e-06,104,1,0.0016,10,86589,6683,6276887456,2791,956.6935624734508,22.742077207106203,933.9514852663445,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.02333175900599,3.278122768790581e-07,104,1,0.0016,10,105981,7352,6982760504,2788,967.4347950647877,22.742077207106203,944.6927178576815,supercell_cmplx_scf
Li,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.023332079188146,7.630118759038851e-09,104,1,0.0016,10,137400,8426,8020431342,2788,969.5635565188232,22.742077207106203,946.821479311717,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.899614244045482,0.06663055339172175,208,1,0.0016,10,56,1467,42324417,362,29.38697697056208,22.926759563322914,6.4602174072391625,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.934475368600015,0.03176942883718858,208,1,0.0016,10,53000,6346,5393789046,3146,865.7522029144511,22.926759563322914,842.8254433511282,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.940100862724991,0.02614393471221275,208,1,0.0016,10,78862,7278,7811142612,3151,1093.2072141008168,22.926759563322914,1070.2804545374938,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.951651821555743,0.01459297588146135,208,1,0.0016,10,152321,9840,14965055760,3155,1549.1135881051396,22.926759563322914,1526.1868285418166,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.962375125519902,0.003869671917302125,208,1,0.0016,10,406369,14784,33747392448,6007,2325.1351580616774,22.926759563322914,2302.208398498355,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.965188140438478,0.001056656998727575,208,1,0.0016,10,712476,19976,54110389520,6009,2759.129772118232,22.926759563322914,2736.203012554909,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.96608238235518,0.000162415082025175,208,1,0.0016,10,1043705,23029,67771122940,11704,2997.572536119933,22.926759563322914,2974.6457765566106,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.966243513055877,1.2843813266272264e-06,208,1,0.0016,10,1597008,27871,86141568604,11705,3148.184879356007,22.926759563322914,3125.258119792684,supercell_cmplx_scf
Li,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.966244827690511,3.025330741479593e-08,208,1,0.0016,10,1841705,30046,93230514596,11705,3160.6142215421496,22.926759563322914,3137.687461978827,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.88748394638156,0.11824407966482416,312,1,0.0016,10,84,2148,62910624,477,29.83196669824378,23.44786060553764,6.384106092706137,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.960221939105493,0.04550608694089201,312,1,0.0016,10,126711,9849,14145498213,3512,1462.9386904826404,23.44786060553764,1439.4908298771027,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.963961441623773,0.04176658442261072,312,1,0.0016,10,186522,11845,21096264815,3514,1814.1390272784665,23.44786060553764,1790.691166672929,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.974184812309531,0.0315432137368532,312,1,0.0016,10,401191,15825,41879802225,6622,2695.634146455159,23.44786060553764,2672.1862858496215,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.991253258406182,0.014474767640201933,312,1,0.0016,10,1513902,28811,138941652531,12836,4912.178591118854,23.44786060553764,4888.730730513315,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.999186041519934,0.00654198452645005,312,1,0.0016,10,3505134,44355,293990661795,25253,6751.356189742328,23.44786060553764,6727.90832913679,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.003214300479854,0.0025137255665299498,312,1,0.0016,10,7021685,59822,493040660490,25255,8395.023382904888,23.44786060553764,8371.57552229935,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.005598241658994,0.00012978438738996668,312,1,0.0016,10,19983747,99772,1023853878592,50093,10452.721993791458,23.44786060553764,10429.27413318592,supercell_cmplx_scf
Li,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.00572682415902,1.20188736474347e-06,312,1,0.0016,10,36619678,135953,1457566252112,50095,10920.426478561274,23.44786060553764,10896.978617955736,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.87205242247882,0.06630985520553345,416,1,0.0016,10,52,2725,66762500,578,24.95527901918266,22.489906102284493,2.465372916898169,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.882245082654094,0.056117195030259026,416,1,0.0016,10,33753,6685,1701914095,2053,259.3197930807495,22.489906102284493,236.829886978465,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.887358766849944,0.05100351083440913,416,1,0.0016,10,65946,8315,3257259895,3608,399.0153884393245,22.489906102284493,376.52548233704005,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.898987797892309,0.039374479792044774,416,1,0.0016,10,250912,13767,12895879308,6719,954.1391056428811,22.489906102284493,931.6491995405966,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.918499862934794,0.019862414749558962,416,1,0.0016,10,2017204,33844,116451585896,12936,3504.80427612129,22.489906102284493,3482.314370019005,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.929355693871775,0.009006583812578125,416,1,0.0016,10,5940229,55686,338973656838,25357,6200.403993933815,22.489906102284493,6177.914087831531,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.934986642818478,0.00337563486587555,416,1,0.0016,10,13768189,86712,760189189536,50190,8929.81736901896,22.489906102284493,8907.327462916675,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.938219376242689,0.000142901441664725,416,1,0.0016,10,46961827,158033,1985477147671,50196,12797.26602846059,22.489906102284493,12774.776122358307,supercell_cmplx_scf
Li,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.938360553318784,1.7243655694443305e-06,416,1,0.0016,10,102387027,222751,3036639419689,99865,13885.887997432435,22.489906102284493,13863.39809133015,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.908637292594465,0.09208982074192168,468,1,0.0016,10,20,2996,62838104,629,21.363070141494948,20.81189577550421,0.5511743659907412,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.947360030466768,0.053367082869617846,468,1,0.0016,10,326664,15426,32789983806,6776,2165.14967603291,20.81189577550421,2144.3377802574055,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.955467294601418,0.04525981873496852,468,1,0.0016,10,504159,18567,52238978613,6777,2865.8465184681263,20.81189577550421,2845.034622692622,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.963980327631347,0.036746785705039045,468,1,0.0016,10,1016138,25357,106779645564,12988,4289.341612000221,20.81189577550421,4268.529716224717,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.980163228640457,0.020563884695928566,468,1,0.0016,10,2948808,41929,283687840390,12992,6891.6988879717865,20.81189577550421,6870.886992196281,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.992148186891907,0.008578926444479223,468,1,0.0016,10,6335287,57738,508616120568,25412,8972.810089021974,20.81189577550421,8951.99819324647,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.998046126879702,0.0026809864566830445,468,1,0.0016,10,12371177,83305,887643848445,25416,10853.448847880296,20.81189577550421,10832.63695210479,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.000666051692143,6.106164424421111e-05,468,1,0.0016,10,31491377,125982,1603657885284,50246,12965.918980173423,20.81189577550421,12945.10708439792,supercell_cmplx_scf
Li,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.000726596147889,5.171884980528476e-07,468,1,0.0016,10,50642719,165987,2169818083179,50249,13315.25004465145,20.81189577550421,13294.438148875946,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-11.113813320046932,0.033442409425989,80,1,0.0016,10,13,645,33863145,224,53.47702410330171,47.6701237815682,5.806900321733507,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.143648701015987,0.0036070284569333,80,1,0.0016,10,6486,2225,1058532625,812,484.5888642940362,47.6701237815682,436.9187405124681,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.144436726723509,0.0028190027494137,80,1,0.0016,10,9312,2604,1486899624,818,581.6217634725418,47.6701237815682,533.9516396909736,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.146027048719148,0.0012286807537744,80,1,0.0016,10,16823,3220,2425194520,1463,767.1684884646287,47.6701237815682,719.4983646830605,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.147150476112598,0.0001052533603242,80,1,0.0016,10,34633,4472,4364265048,1465,994.051868898766,47.6701237815682,946.3817451171976,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.147246993618683,8.735854237329477e-06,80,1,0.0016,10,46468,5106,5326732380,2764,1062.6253001283235,47.6701237815682,1014.9551763467556,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.147252978845538,2.750627384529025e-06,80,1,0.0016,10,56468,5461,5852138664,2767,1091.546324034182,47.6701237815682,1043.876200252614,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.14725547573941,2.537335124230822e-07,80,1,0.0016,10,78491,6246,6824073546,2767,1112.862662887875,47.6701237815682,1065.192539106307,supercell_cmplx_scf
Li,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.147255728627316,8.456062516870587e-10,80,1,0.0016,10,111136,7360,8080573440,2766,1118.315439136797,47.6701237815682,1070.6453153552288,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.993439953546186,0.0480407584401412,160,1,0.0016,10,58,1202,66054708,318,55.97511658859399,45.23408842715192,10.741028161442069,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-11.022911158343124,0.01856955364320355,160,1,0.0016,10,28850,4688,6309016640,1678,1370.8000097380532,45.23408842715192,1325.5659213109013,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-11.029197608151692,0.01228310383463515,160,1,0.0016,10,38845,5379,8160464763,1680,1545.3020266155384,45.23408842715192,1500.0679381883865,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-11.035667714024914,0.00581299796141365,160,1,0.0016,10,74641,6851,13325825292,3104,1981.2541986082688,45.23408842715192,1936.020110181117,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-11.04011550161922,0.00136521036710845,160,1,0.0016,10,232654,11426,33017140900,5956,2943.37297067135,45.23408842715192,2898.1388822441977,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-11.04125011283395,0.00023059915237765,160,1,0.0016,10,417462,14669,49971884808,5955,3469.9659544730544,45.23408842715192,3424.7318660459023,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.041449824869405,3.088711692278423e-05,160,1,0.0016,10,595949,17765,65053902210,5961,3729.9939695208272,45.23408842715192,3684.759881093675,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.041478568344472,2.143641856022782e-06,160,1,0.0016,10,860132,21099,80241522504,11652,3873.801426227208,45.23408842715192,3828.567337800056,supercell_cmplx_scf
Li,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.04148077270718,6.072085234620772e-08,160,1,0.0016,10,1040717,22715,86750447630,11656,3890.0840565443787,45.23408842715192,3844.8499681172266,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.9142033951216,0.07126600956526374,320,1,0.0016,10,56,2147,110085278,484,52.226409860182926,45.71150142092796,6.514908439254963,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.947263560606148,0.03820584408071603,320,1,0.0016,10,124856,9814,18091392578,3520,1877.6991026319206,45.71150142092796,1831.9876012109926,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.951901074443136,0.03356833024372818,320,1,0.0016,10,200744,12325,30838296225,6628,2548.610294728079,45.71150142092796,2502.898793307151,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.963480438242856,0.021988966444007826,320,1,0.0016,10,420224,16153,62093505005,6627,3915.5524634471194,45.71150142092796,3869.8409620261914,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.979065547808386,0.0064038568784781,320,1,0.0016,10,1303396,26990,174001723040,12841,6566.753487745745,45.71150142092796,6521.041986324817,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.983340023269893,0.0021293814169727,320,1,0.0016,10,2737960,39295,330756467470,12847,8573.756610253422,45.71150142092796,8528.045108832493,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-10.984984954628283,0.000484450058580775,320,1,0.0016,10,4635238,49369,481396329096,25263,9932.27018836598,45.71150142092796,9886.558686945053,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-10.985460214886103,9.189800760367461e-06,320,1,0.0016,10,8366091,65779,705206529034,25265,10920.163372151103,45.71150142092796,10874.451870730174,supercell_cmplx_scf
Li,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-10.985469246446646,1.5824021737387284e-07,320,1,0.0016,10,11637292,79360,860889026560,25268,11049.57573739391,45.71150142092796,11003.86423597298,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-10.912461482594773,0.09054880831065996,480,1,0.0016,10,170,3271,178122305,651,55.46664677625566,43.931437164467475,11.535209611788183,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-10.96042354748941,0.042586743416023864,480,1,0.0016,10,283442,14753,51579055022,6789,3561.1726705473416,43.931437164467475,3517.2412333828747,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-10.963216579142008,0.0397937117634252,480,1,0.0016,10,395102,16720,69269639120,6790,4219.944617767681,43.931437164467475,4176.013180603214,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-10.969476236649543,0.033534054255890546,480,1,0.0016,10,798013,23522,135712931074,13001,5876.8829370259145,43.931437164467475,5832.951499861447,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-10.989524836138806,0.013485454766628385,480,1,0.0016,10,2962604,42122,420866849152,13006,10177.375608631546,43.931437164467475,10133.444171467077,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-10.997503043657362,0.0055072472480712,480,1,0.0016,10,7211984,61646,851999440994,25426,14077.790947140487,43.931437164467475,14033.85950997602,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-11.001225125402145,0.0017851655032880334,480,1,0.0016,10,14976997,89772,1561124307360,50261,17713.18582589432,43.931437164467475,17669.254388729853,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-11.00294712301743,6.316788800356668e-05,480,1,0.0016,10,36929309,137597,2894701428201,50262,21428.654275522702,43.931437164467475,21384.722838358233,supercell_cmplx_scf
Li,cc-pvtz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-11.003009242876978,1.048028456314872e-06,480,1,0.0016,10,57236967,173520,3745890242640,99928,21989.00677416242,43.931437164467475,21945.07533699795,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.23205855324128,0.1312954570705997,52,1,0.0016,10,40,501,24620142,193,50.05488416106882,40.93025755733987,9.124626603728949,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.36251861341789,0.00083539689399,52,1,0.0016,10,3753,1616,532494624,720,335.6392617032693,40.93025755733987,294.70900414592944,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.36334708214477,6.928167110231698e-06,52,1,0.0016,10,4743,1758,639073434,721,370.2806525299613,40.93025755733987,329.3503949726215,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.36296209293787,0.0003919173740101,52,1,0.0016,10,6980,2057,860294996,720,426.0030364885939,40.93025755733987,385.0727789312541,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.363026961766348,0.0003270485455324,52,1,0.0016,10,10541,2487,1156624116,1306,473.7143740731048,40.93025755733987,432.78411651576494,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.363208612442577,0.0001453978693035,52,1,0.0016,10,12656,2607,1244190750,1305,486.1225112664018,40.93025755733987,445.1922537090619,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.3633629291444,8.918832516968678e-06,52,1,0.0016,10,13851,2716,1305355772,1305,489.5520918540748,40.93025755733987,448.62183429673496,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.36335367145336,3.388585234631592e-07,52,1,0.0016,10,17222,2946,1425283638,1305,492.7974067086067,40.93025755733987,451.8671491512668,supercell_cmplx_scf
LiCl,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.36335401101365,7.017746384008204e-10,52,1,0.0016,10,25409,3536,1714521536,1307,493.8896416799849,40.93025755733987,452.959384122645,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.257159871379706,0.15300974578436666,104,1,0.0016,10,106,911,57192580,254,63.94665705823984,39.741843526078156,24.204813532161683,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.354677144626056,0.0554924725380168,104,1,0.0016,10,16725,3357,2387119059,1487,724.3063586198266,39.741843526078156,684.5645150937485,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.371925591941988,0.03824402522208455,104,1,0.0016,10,22187,3757,3020023123,1491,818.7828863238902,39.741843526078156,779.0410427978121,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.395531791430194,0.01463782573387815,104,1,0.0016,10,40469,5016,5133605136,1492,1042.4727177357365,39.741843526078156,1002.7308742096585,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.40855304872496,0.00161656843911115,104,1,0.0016,10,107178,7389,10554521490,2790,1454.965584864431,39.741843526078156,1415.223741338353,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.409847828573806,0.0003217885902664,104,1,0.0016,10,178139,9629,15677514124,5387,1658.4259893483297,39.741843526078156,1618.6841458222516,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.41004632221817,0.0001232949459009,104,1,0.0016,10,246151,10817,18664127748,5385,1757.5222409027726,39.741843526078156,1717.7803973766945,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.410170202775102,5.856110298907424e-07,104,1,0.0016,10,342383,12519,22255627212,5388,1810.7984730324508,39.741843526078156,1771.0566295063727,supercell_cmplx_scf
LiCl,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.41016961566469,1.4993837282872842e-09,104,1,0.0016,10,382841,13234,23580155924,5389,1814.9114904765504,39.741843526078156,1775.1696469504723,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.305823874393543,0.16519606134491482,208,1,0.0016,10,34,1447,60705991,362,42.732279529363794,39.456910496630385,3.275369032733407,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.348618659371052,0.12240127636740537,208,1,0.0016,10,60459,6634,6821967756,3148,1047.452331497211,39.456910496630385,1007.9954210005804,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.37485989045133,0.09616004528712807,208,1,0.0016,10,88305,7623,9666657693,3153,1291.666413900544,39.456910496630385,1252.2095034039137,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.428609363918284,0.0424105718201737,208,1,0.0016,10,174266,10562,18899516056,3155,1822.6554805237301,39.456910496630385,1783.1985700270998,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.469153138303817,0.001866797434640675,208,1,0.0016,10,474320,15955,43060566580,6007,2749.052388767194,39.456910496630385,2709.5954782705635,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.471135882897507,0.00011594715904905,208,1,0.0016,10,803735,20916,66091631760,11703,3218.606602968249,39.456910496630385,3179.149692471619,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.47093702312533,8.29126131272e-05,208,1,0.0016,10,1130263,23797,80742507090,11706,3456.0501458726726,39.456910496630385,3416.593235376042,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.471016286879088,3.6488593693206894e-06,208,1,0.0016,10,1579180,27727,97503437304,11705,3581.930418098675,39.456910496630385,3542.473507602044,supercell_cmplx_scf
LiCl,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.47101987654344,5.919501688822493e-08,208,1,0.0016,10,1742593,29163,102794121519,11702,3590.344651303609,39.456910496630385,3550.887740806979,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.29508090606249,0.17191377674064037,312,1,0.0016,10,58,2122,98509606,478,47.285900185727264,43.41400897210085,3.8718912136264163,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.299219529021293,0.16777515378184424,312,1,0.0016,10,145167,10478,16887004914,3514,1641.6263780994784,43.41400897210085,1598.2123691273775,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.306094478804503,0.16090020399863172,312,1,0.0016,10,217773,12582,25538201262,6615,2067.477077071374,43.41400897210085,2024.0630680992733,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.3374439219847,0.12955076081843706,312,1,0.0016,10,472776,17070,52158631110,6623,3112.3806284863017,43.41400897210085,3068.9666195142004,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.426280726651406,0.04071395615172927,312,1,0.0016,10,1757562,30952,172746981000,12836,5684.887104543213,43.41400897210085,5641.473095571113,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.45776543375054,0.009229249052594916,312,1,0.0016,10,3867755,45959,345036365238,25254,7647.057408088501,43.41400897210085,7603.6433991164,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.465078503102806,0.0019161797003282666,312,1,0.0016,10,7069784,60016,539771360656,25257,9161.000042315185,43.41400897210085,9117.586033343083,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.466916272568312,7.841023482056667e-05,312,1,0.0016,10,14966487,88741,916125079003,50091,10515.515279547692,43.41400897210085,10472.101270575591,supercell_cmplx_scf
LiCl,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.46699383921641,8.435867258071994e-07,312,1,0.0016,10,23014060,106415,1120894734600,50092,10729.069494615049,43.41400897210085,10685.655485642948,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.327733009674212,0.17185794352578654,416,1,0.0016,10,62,2750,119479250,582,44.25392500146058,41.29882585537081,2.955099146089771,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.331100173017056,0.1684907801829425,416,1,0.0016,10,88466,9127,6063358164,3615,676.6821303352899,41.29882585537081,635.3833044799192,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.33564064980735,0.1639503033926495,416,1,0.0016,10,155146,11432,10859256800,3617,967.5596274710501,41.29882585537081,926.2608016156794,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.358670869492382,0.14092008370761633,416,1,0.0016,10,446919,17257,31423806267,6725,1854.78484427654,41.29882585537081,1813.486018421169,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.44044707266926,0.059143880530736936,416,1,0.0016,10,2275080,36033,161086967820,12942,4553.654251271752,41.29882585537081,4512.355425416382,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.480737288251987,0.018853664948011325,416,1,0.0016,10,5832326,55205,379915731140,25357,7009.853084739252,41.29882585537081,6968.554258883882,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.49482486731215,0.004766085887847988,416,1,0.0016,10,12400093,83113,759435978183,25364,9307.269713824497,41.29882585537081,9265.970887969126,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.499388117514446,0.0002028356855525625,416,1,0.0016,10,38352300,140162,1699876886928,50198,12353.422129433227,41.29882585537081,12312.123303577855,supercell_cmplx_scf
LiCl,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.499589604648303,1.348551691648936e-06,416,1,0.0016,10,78488216,196465,2539570048195,99862,13166.643799580695,41.29882585537081,13125.344973725325,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.28961433002591,0.17631107860408848,468,1,0.0016,10,53,3050,139537500,632,46.60050775301292,45.09751652344471,1.502991229568209,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.28989632328267,0.17602908534732048,468,1,0.0016,10,199000,13182,16630094832,6774,1285.0299910493914,45.09751652344471,1239.9324745259469,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.290479152248196,0.17544625638179745,468,1,0.0016,10,363939,16102,30523514770,6775,1930.8778529993647,45.09751652344471,1885.7803364759202,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.29617166192227,0.16975374670772364,468,1,0.0016,10,1067157,25803,97497332181,12984,3848.775133222855,45.09751652344471,3803.6776166994105,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.34655762220985,0.11936778642014348,468,1,0.0016,10,5340581,53370,496717632090,25413,9480.09014646791,45.09751652344471,9434.992629944465,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.406401384232186,0.05952402439780258,468,1,0.0016,10,13917529,87372,1263359715228,50247,14728.375105152178,45.09751652344471,14683.277588628735,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.445881576590434,0.020043832039558788,468,1,0.0016,10,31386695,125752,2484313001808,50248,20122.94336406303,45.09751652344471,20077.84584753959,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.46515473186411,0.0007706767658817111,468,1,0.0016,10,118403546,240653,6824857713485,99919,28886.99885778555,45.09751652344471,28841.9013412621,supercell_cmplx_scf
LiCl,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.465921727840954,3.680789038500936e-06,468,1,0.0016,10,246133058,353303,10872941514754,199248,31347.277732154213,45.09751652344471,31302.180215630764,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.232749519729463,0.1892799094300663,98,1,0.0016,10,225,985,345233635,336,357.0071175840182,276.68466099151533,80.32245659250289,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.41272757647256,0.009301852686967,98,1,0.0016,10,22309,3730,7260885140,1487,1982.8086372422604,276.68466099151533,1706.123976250745,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.417321904442023,0.004707524717503,98,1,0.0016,10,29856,4230,9336650580,1489,2248.281990557444,276.68466099151533,1971.597329565928,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.420474549487963,0.0015548796715663,98,1,0.0016,10,49618,5334,14358349236,2787,2741.899503780326,276.68466099151533,2465.2148427888105,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.42164839072198,0.0003810384375491,98,1,0.0016,10,94136,6890,22507190940,2788,3327.3777882535187,276.68466099151533,3050.693127262003,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.42204723732017,1.7808160642118764e-05,98,1,0.0016,10,123362,7930,27228416280,2788,3497.4321245668834,276.68466099151533,3220.7474635753683,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.422084459172787,5.503001325735113e-05,98,1,0.0016,10,144130,8642,30187136866,2790,3558.0148431091475,276.68466099151533,3281.3301821176324,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.42202869754627,7.316132588641722e-07,98,1,0.0016,10,185128,9690,34230050970,5381,3598.187274263416,276.68466099151533,3321.5026132719004,supercell_cmplx_scf
LiCl,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.42202935704864,7.211089325664943e-08,98,1,0.0016,10,300254,11741,41653205211,5385,3613.627194822405,276.68466099151533,3336.9425338308897,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.264244613594627,0.21621663418313375,196,1,0.0016,10,593,1811,782773963,455,440.2684957422103,294.1602488918665,146.1082468503438,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.366646729306034,0.1138145184717274,196,1,0.0016,10,77277,7163,24302404347,3143,3455.8456941277796,294.1602488918665,3161.685445235913,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.395846609582396,0.08461463819536515,196,1,0.0016,10,108161,8238,32322814512,3140,3996.5696968815746,294.1602488918665,3702.409447989708,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.43746822175815,0.0429930260196123,196,1,0.0016,10,223481,11486,61055395096,5994,5414.462250869658,294.1602488918665,5120.302001977792,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.474235691808595,0.0062255559691664,196,1,0.0016,10,764652,20492,175005921844,11696,8698.98242167898,294.1602488918665,8404.822172787113,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.478871403027384,0.00158984475037725,196,1,0.0016,10,1496397,26935,284744295225,11696,10768.076681336,294.1602488918665,10473.916432444134,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.480144732219564,0.00031651555819675,196,1,0.0016,10,2365449,34450,406548962950,11698,12020.53279409868,294.1602488918665,11726.372545206812,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.48045416545008,7.082327680763001e-06,196,1,0.0016,10,3902933,43357,546966071228,23089,12849.944895468945,294.1602488918665,12555.78464657708,supercell_cmplx_scf
LiCl,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.4804612858261,3.8048337813734185e-08,196,1,0.0016,10,4683301,46794,593865274464,23091,12927.003011939561,294.1602488918665,12632.842763047694,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-20.314898644659614,0.2308491290902701,392,1,0.0016,10,366,2868,919822092,666,326.681683600916,284.2329386421477,42.4487449587683,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-20.360712642735038,0.18503513101484614,392,1,0.0016,10,260312,13808,64671065952,6703,4770.669183828158,284.2329386421477,4486.43624518601,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-20.38552988340981,0.16021789034007483,392,1,0.0016,10,384842,16016,92252400240,6705,5867.10282502107,284.2329386421477,5582.869886378921,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-20.450252370269133,0.0954954034807507,392,1,0.0016,10,825200,23196,195447037224,12912,8582.54445470655,284.2329386421477,8298.311516064401,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-20.531452453198764,0.014295320551120474,392,1,0.0016,10,2998636,41893,622303171298,12918,15130.756898470916,284.2329386421477,14846.523959828768,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-20.543042189398644,0.00270558435124,392,1,0.0016,10,6196376,56661,1092105475197,25340,19632.718994782954,284.2329386421477,19348.486056140806,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-20.545144748360276,0.000603025389608525,392,1,0.0016,10,10237561,73994,1636679797472,25342,22530.31752964396,284.2329386421477,22246.08459100181,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-20.545728658819414,1.9114930470465197e-05,392,1,0.0016,10,17883492,95626,2307592412058,50175,24580.075294688086,284.2329386421477,24295.84235604594,supercell_cmplx_scf
LiCl,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-20.54574765143754,1.2231234336468333e-07,392,1,0.0016,10,22590145,105980,2579248401520,50175,24789.59052455523,284.2329386421477,24505.35758591308,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-23.32844274586811,0.3683380258490771,104,1,0.0016,10,206,1003,225641901,340,229.14885800641025,124.1128773299998,105.03598067641046,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-23.6315842526949,0.0651965190222867,104,1,0.0016,10,20193,3613,6443261615,1492,1816.5101768005256,124.1128773299998,1692.397299470526,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.65111997812508,0.0456607935921091,104,1,0.0016,10,27223,4103,8301308587,1491,2060.8437337389605,124.1128773299998,1936.7308564089608,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.681273113901167,0.0155076578160198,104,1,0.0016,10,49737,5381,13806575181,2793,2613.5027516014543,124.1128773299998,2489.3898742714546,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.695019454909502,0.0017613168076842,104,1,0.0016,10,131691,8255,29390359050,2792,3626.501550728992,124.1128773299998,3502.388673398992,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.696325207886154,0.0004555638310321,104,1,0.0016,10,220623,10360,42076943160,5385,4136.989816367635,124.1128773299998,4012.876939037635,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.696615395158624,0.0001653765585629,104,1,0.0016,10,304754,11852,50986284728,5392,4381.892880826998,124.1128773299998,4257.780003496999,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.69678040765297,3.640642205482436e-07,104,1,0.0016,10,464782,14665,65416400140,5392,4543.647148525183,124.1128773299998,4419.534271195184,supercell_cmplx_scf
AlN,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.696780813553957,4.1836766939695735e-08,104,1,0.0016,10,654248,17855,80207963175,5392,4575.701484282816,124.1128773299998,4451.588606952816,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-23.249091795583855,0.41041706770339204,208,1,0.0016,10,4066,2718,3037718340,1008,1138.407655350036,124.62347863142426,1013.7841767186118,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-23.382041302936656,0.2774675603505905,208,1,0.0016,10,149445,9740,77946658380,3158,8151.520253085363,124.62347863142426,8026.896774453938,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.426463016957197,0.23304584633005376,208,1,0.0016,10,193411,11030,96672622510,6008,8927.463433792294,124.62347863142426,8802.83995516087,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.517766612380004,0.14174225090724235,208,1,0.0016,10,329870,13422,139858434558,6008,10613.814731258797,124.62347863142426,10489.191252627374,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.6261436656976,0.0333651975896458,208,1,0.0016,10,898600,21732,300054245568,11707,14063.718760204669,124.62347863142426,13939.095281573245,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.65208058419061,0.00742827909663645,208,1,0.0016,10,1811210,29772,485304321312,11709,16603.752093042745,124.62347863142426,16479.128614411322,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.65817166120036,0.0013372020868871,208,1,0.0016,10,3253005,40582,742925056066,23105,18647.11526391726,124.62347863142426,18522.491785285834,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.65950048016677,8.383120476906925e-06,208,1,0.0016,10,7042228,57228,1154935264716,23107,20556.500167443755,124.62347863142426,20431.87668881233,supercell_cmplx_scf
AlN,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.65950924448344,3.811961946098563e-07,208,1,0.0016,10,10681262,72673,1489939811156,23109,20883.136882292834,124.62347863142426,20758.51340366141,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-23.47215460820449,0.4336024388907269,416,1,0.0016,10,216,2901,448729581,684,157.5565885622975,137.31490931894348,20.241679243354024,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-23.48993671115495,0.4158203359402641,416,1,0.0016,10,359581,15714,109774688346,6727,7115.66549063319,137.31490931894348,6978.350581314247,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.512497407780874,0.3932596393143406,416,1,0.0016,10,514922,18446,153713340238,6729,8488.079084371733,137.31490931894348,8350.76417505279,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.59572900918844,0.3100280379067719,416,1,0.0016,10,1063801,25460,296864287420,12936,11876.805859520015,137.31490931894348,11739.49095020107,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.79367653640282,0.11208051069239387,416,1,0.0016,10,4024458,47254,959393189346,25359,20680.362230428953,137.31490931894348,20543.04732111001,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.87873482766018,0.02702221943503245,416,1,0.0016,10,9505007,71093,1973720478895,25365,28278.664921542826,137.31490931894348,28141.350012223884,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.90276412302151,0.002992924073705425,416,1,0.0016,10,18732713,97636,3334123629452,50198,34783.3828653524,137.31490931894348,34646.06795603346,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.90576484807562,7.800980405647806e-06,416,1,0.0016,10,43225983,150288,6065661252000,50202,41110.61287494883,137.31490931894348,40973.297965629885,supercell_cmplx_scf
AlN,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.90575721709547,1.7000025565039323e-07,416,1,0.0016,10,54480706,170082,6964441199100,99861,41708.83120545526,137.31490931894348,41571.51629613632,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-23.093890356306854,0.5644294733059887,220,1,0.0016,10,2298,2472,5873323680,667,2420.1116853547,1198.2853717145365,1221.8263136401636,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-23.47483973747059,0.1834800921422577,220,1,0.0016,10,145360,9652,136444571408,3172,14399.222658418264,1198.2853717145365,13200.937286703724,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.517479946294237,0.1408398833186126,220,1,0.0016,10,202299,11258,181249341832,6020,16398.92134743162,1198.2853717145365,15200.635975717085,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.588860385921688,0.0694594436911586,220,1,0.0016,10,414648,14967,317716108425,6021,21622.433458176434,1198.2853717145365,20424.148086461897,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.64931469746328,0.0090051321495643,220,1,0.0016,10,1520940,27291,935983079691,11726,34934.027004138,1198.2853717145365,33735.741632423465,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.65695020788614,0.001369621726706,220,1,0.0016,10,3166760,40253,1747908152409,23118,44230.358462330914,1198.2853717145365,43032.07309061638,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.65811890983537,0.0002009197774803,220,1,0.0016,10,5074316,48652,2376006047520,23121,49744.71443777984,1198.2853717145365,48546.429066065306,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.658315678496912,4.1511159345475335e-06,220,1,0.0016,10,8019851,61600,3205421604000,23119,53003.49973890413,1198.2853717145365,51805.2143671896,supercell_cmplx_scf
AlN,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.65831955586437,2.7374847633154786e-07,220,1,0.0016,10,9791391,69054,3612852937068,23122,53291.94140510448,1198.2853717145365,52093.65603338995,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-23.319314751132175,0.5056198104789793,440,1,0.0016,10,14228,5455,25091969005,2088,4685.328625730722,1008.99882590243,3676.3297998282933,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-23.433998483017383,0.3909360785937679,440,1,0.0016,10,902175,24198,1095474167262,12967,46112.93527721479,1008.99882590243,45103.93645131236,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-23.47599118789445,0.34894337371670403,440,1,0.0016,10,1180813,26650,1335702717050,12968,51051.99301276741,1008.99882590243,50042.99418686498,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-23.56249832649458,0.2624362351165743,440,1,0.0016,10,2052795,34321,2085145481657,12970,61883.73638847218,1008.99882590243,60874.73756256974,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-23.736930343968872,0.0880042176422826,440,1,0.0016,10,6384711,57787,4970639415016,25390,87615.75665042548,1008.99882590243,86606.75782452305,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-23.803498697502576,0.02143586410857875,440,1,0.0016,10,15702193,91114,10122138080110,50222,113158.51675963945,1008.99882590243,112149.51793373704,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-23.82101396690345,0.0039205947077043,440,1,0.0016,10,35071441,133506,18373117481478,50229,140178.74685971072,1008.99882590243,139169.74803380828,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-23.824824990131603,0.0001095714795518,440,1,0.0016,10,100946883,221300,37516873038800,99894,172681.30605349992,1008.99882590243,171672.30722759748,supercell_cmplx_scf
AlN,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-23.824934156464742,4.051464124188442e-07,440,1,0.0016,10,170706917,295733,51850912137149,99899,178589.82641892822,1008.99882590243,177580.8275930258,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.418667045772278,0.0500962283651871,52,1,0.0016,10,13,469,16989056,188,36.8968138119006,31.774417542286887,5.122396269613716,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.46655359263318,0.0022096815042846,52,1,0.0016,10,2316,1399,309755388,427,225.52809906491385,31.774417542286887,193.7536815226269,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.468257647809391,0.0005056263280733,52,1,0.0016,10,2915,1498,360740870,718,245.2916743632449,31.774417542286887,213.517256820958,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.468926916060392,0.0001636419229269,52,1,0.0016,10,4395,1697,467328345,718,280.5039153287711,31.774417542286887,248.7294977864842,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.468841293427677,7.801929021233889e-05,52,1,0.0016,10,7725,2181,692116359,722,323.2379864443856,31.774417542286887,291.4635689020988,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.4687948062458185,3.153210835371567e-05,52,1,0.0016,10,9495,2418,791624184,1307,333.4743918080803,31.774417542286887,301.69997426579346,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.4687673922846205,4.118147155729446e-06,52,1,0.0016,10,10717,2499,827004066,1306,337.0858890671966,31.774417542286887,305.31147152490973,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.468763301945214,2.7807748992358935e-08,52,1,0.0016,10,12144,2583,858664107,1308,338.6086260582245,31.774417542286887,306.83420851593763,supercell_cmplx_scf
Al2atom,cc-pvdz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.468763274137465,0.0,52,1,0.0016,10,12827,2644,879299216,1305,338.74636211963406,31.774417542286887,306.9719445773472,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.352131947747074,0.0921584781829452,104,1,0.0016,10,973,1368,350339328,507,260.85630691499193,29.992898393855036,230.8634085211369,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.444608676410368,0.00031825048034935,104,1,0.0016,10,12923,3090,2675859660,1487,882.0728684024876,29.992898393855036,852.0799700086326,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.447997258002886,0.0037068320728668,104,1,0.0016,10,16404,3323,3071246197,1487,941.4213835241062,29.992898393855036,911.4284851302511,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.441550759069342,0.0027396668606769,104,1,0.0016,10,26769,4072,4270567008,1491,1068.2618478280908,29.992898393855036,1038.2689494342358,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.443959381879132,0.00033104405088655,104,1,0.0016,10,56198,5602,6882157836,2791,1251.3581502832756,29.992898393855036,1221.3652518894205,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.444206908796538,8.351713348095e-05,104,1,0.0016,10,86734,6682,8777822664,2793,1338.0742039947852,29.992898393855036,1308.0813056009301,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.444262720317438,2.7705612581030437e-05,104,1,0.0016,10,117243,7760,10529637120,2793,1382.1390394479433,29.992898393855036,1352.1461410540885,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.444290173997833,2.519321862237689e-07,104,1,0.0016,10,170536,9474,13117700400,5386,1410.3412190900203,29.992898393855036,1380.3483206961653,supercell_cmplx_scf
Al2atom,cc-pvdz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.444290365918674,6.001134522648499e-08,104,1,0.0016,10,211428,10186,14138504138,5383,1413.8385220809967,29.992898393855036,1383.8456236871416,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.2157726940308375,0.1360726333438027,208,1,0.0016,10,121,1574,68484740,368,44.31804954794373,30.44229066307955,13.875758884864181,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.311093602995093,0.04075172437954765,208,1,0.0016,10,47165,6166,6618047958,3150,1093.2671691189696,30.44229066307955,1062.82487845589,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.322571999024233,0.029273328350407177,208,1,0.0016,10,64482,6777,8276458689,3152,1243.9615161603308,30.44229066307955,1213.5192254972512,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.340525989588513,0.01131933778612735,208,1,0.0016,10,114886,8552,13039157432,3153,1553.0371240379345,30.44229066307955,1522.594833374855,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.350992155175971,0.00085317219866885,208,1,0.0016,10,281546,12584,25546023360,6005,2067.7813943643528,30.44229066307955,2037.3391037012732,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.351715777577127,0.00012954979751355,208,1,0.0016,10,449096,15514,35120779368,6006,2305.899299818703,30.44229066307955,2275.457009155624,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.351825580367302,1.9747007338644096e-05,208,1,0.0016,10,621623,18476,44087505104,6008,2430.5669676338116,30.44229066307955,2400.124676970732,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.351844778159407,5.492152332919886e-07,208,1,0.0016,10,862774,21417,52542304683,11700,2498.909360130665,30.44229066307955,2468.4670694675856,supercell_cmplx_scf
Al2atom,cc-pvdz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.351845266443674,6.093096605042092e-08,208,1,0.0016,10,957133,22268,54726950200,11704,2503.341507987406,30.44229066307955,2472.899217324327,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.191278514791984,0.2164049989895981,312,1,0.0016,10,814,2621,231187926,775,89.8455033954656,30.43533832590421,59.410165069561394,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.332225937065925,0.07545757671565785,312,1,0.0016,10,165663,11154,30861656826,3515,2818.3094893430975,30.43533832590421,2787.8741510171935,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.340081694987414,0.06760181879416945,312,1,0.0016,10,219101,12605,38770131270,6617,3132.956715744677,30.43533832590421,3102.5213774187737,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.362883240864481,0.04480027291710087,312,1,0.0016,10,396387,15741,59665615119,6622,3860.9288935115087,30.43533832590421,3830.4935551856047,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.394083433349831,0.0136000804317516,312,1,0.0016,10,1265553,26634,146428937880,12836,5600.032844817096,30.43533832590421,5569.597506491192,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.403133104118509,0.004550409663073883,312,1,0.0016,10,2712608,39029,266015848679,12838,6942.568439570729,30.43533832590421,6912.133101244827,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.406481508129324,0.00120200565225895,312,1,0.0016,10,5057532,51178,404088181720,25255,8042.534054252058,30.43533832590421,8012.098715926154,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.407643361059473,4.0152722109583335e-05,312,1,0.0016,10,13209941,84878,778290094170,50090,9339.9912240308,30.43533832590421,9309.555885704896,supercell_cmplx_scf
Al2atom,cc-pvdz,6,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.407683637516697,1.2373511519096306e-07,312,1,0.0016,10,23971484,108523,1027019022461,50093,9639.550708244913,30.43533832590421,9609.115369919009,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-3.9092481514060764,0.20304652769107712,416,1,0.0016,10,180,2888,112132376,586,39.54820825105112,31.22262921418667,8.325579036864447,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.004771349666208,0.10752332943094611,416,1,0.0016,10,89242,9150,7103904450,3614,790.817195196196,31.22262921418667,759.5945659820094,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.01740577152292,0.09488890757423452,416,1,0.0016,10,134231,10723,10397964424,3612,987.7151704997295,31.22262921418667,956.4925412855429,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.049067175469618,0.0632275036275356,416,1,0.0016,10,332332,15219,23746205700,6722,1589.3075244816432,31.22262921418667,1558.0848952674564,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.09932748488976,0.012967194207393888,416,1,0.0016,10,1501025,29319,95923206852,12936,3332.53428940849,31.22262921418667,3301.3116601943025,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.109339183727723,0.0029554953694308373,416,1,0.0016,10,3315038,44128,199283195328,25353,4599.9856956992535,31.22262921418667,4568.763066485067,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.111586446948127,0.0007082321490265874,416,1,0.0016,10,5852364,55287,298654845300,25357,5502.329971110892,31.22262921418667,5471.107341896705,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.112262950455245,3.17286419093625e-05,416,1,0.0016,10,12248535,82480,510674672560,25361,6306.606958999766,31.22262921418667,6275.38432978558,supercell_cmplx_scf
Al2atom,cc-pvdz,8,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.11229400884839,6.702487640453114e-07,416,1,0.0016,10,20557756,101629,645205426415,50191,6466.66590964239,31.22262921418667,6435.443280428203,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-3.8104362186158047,0.2667156031978182,468,1,0.0016,10,2,2958,96975072,625,33.3926231065032,33.347918598291834,0.044704508211371036,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-3.9016014964949153,0.1755503253187069,468,1,0.0016,10,135316,11059,9003729086,3664,829.2894733711212,33.347918598291834,795.9415547728294,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-3.9270996517272203,0.1500521700864018,468,1,0.0016,10,265425,14355,18887246730,6771,1340.1874087281158,33.347918598291834,1306.839490129824,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-3.971997108035252,0.10515471377837018,468,1,0.0016,10,780309,23183,62691630881,6780,2754.482592113987,33.347918598291834,2721.134673515694,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.034820856773008,0.042330965040614094,468,1,0.0016,10,3317582,44451,267786692712,25405,6136.313534586869,33.347918598291834,6102.965615988578,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.061179742091366,0.0159720797222557,468,1,0.0016,10,8277584,66253,595675422760,25413,9158.075330624588,33.347918598291834,9124.727412026295,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.072323027859558,0.0048287939540638,468,1,0.0016,10,19307742,99217,1222054697613,50249,12545.98197106603,33.347918598291834,12512.634052467738,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.076974533858252,0.00017728795537013333,468,1,0.0016,10,78031648,196263,3552507889776,99916,18437.273611826608,33.347918598291834,18403.925693228317,supercell_cmplx_scf
Al2atom,cc-pvdz,9,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.077151782402168,3.941145444564932e-08,468,1,0.0016,10,157418819,282102,5547163737462,99918,20029.26077266945,33.347918598291834,19995.91285407116,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.428428599124801,0.0722446519064838,104,1,0.0016,10,218,1010,1699912820,346,1714.3730845778111,339.00145011501746,1375.3716344627935,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.498633644846996,0.0020396061842884,104,1,0.0016,10,16407,3335,9765386920,1491,2982.59032201334,339.00145011501746,2643.5888718983224,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.499458955328772,0.0012142957025123,104,1,0.0016,10,22246,3755,11741667210,1495,3185.076619993892,339.00145011501746,2846.075169878874,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.499696175380446,0.0009770756508382,104,1,0.0016,10,37140,4787,16698870273,1497,3553.2328098399125,339.00145011501746,3214.231359724895,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.500569609536453,0.0001036414948316,104,1,0.0016,10,76526,6323,25181391761,2795,4056.5474032545767,339.00145011501746,3717.545953139559,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.500652658169363,2.059286192146459e-05,104,1,0.0016,10,104254,7286,30165737638,2792,4217.20628833431,339.00145011501746,3878.204838219292,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.500667628935752,5.622095532231697e-06,104,1,0.0016,10,125091,8033,33738664264,2796,4278.092515093324,339.00145011501746,3939.091064978307,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.500673085335046,1.6569623895179578e-07,104,1,0.0016,10,154881,9045,38278485225,2799,4310.683886420135,339.00145011501746,3971.682436305118,supercell_cmplx_scf
Al2atom,cc-pvtz,1,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.500673250475534,5.557510007747624e-10,104,1,0.0016,10,175860,9573,40547762574,5390,4314.384578500947,339.00145011501746,3975.3831283859295,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.38467619483695,0.115934910445282,208,1,0.0016,10,2153,2352,1910430816,647,827.3588058464863,167.1947511120485,660.1640547344379,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.4868019271200845,0.0138091781621474,208,1,0.0016,10,79244,7285,37185670560,3155,5199.314695893254,167.1947511120485,5032.119944781205,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.493599908981834,0.00701119630039755,208,1,0.0016,10,101289,8068,44218723272,3154,5582.649183233558,167.1947511120485,5415.454432121509,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.493008319224777,0.007602786057455,208,1,0.0016,10,182820,10828,69937651364,6005,6579.045615037068,167.1947511120485,6411.850863925018,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.499714125864578,0.00089697941765365,208,1,0.0016,10,557049,17403,151308782424,6012,8856.051206882994,167.1947511120485,8688.856455770945,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.500456825688999,0.0001542795932332,208,1,0.0016,10,1029952,22872,229002492072,11708,10198.4968024799,167.1947511120485,10031.302051367851,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.500576051490401,3.505379183099677e-05,208,1,0.0016,10,1541534,27406,294295823032,11710,10938.01527147146,167.1947511120485,10770.820520359412,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.500610825006802,2.802754295316845e-07,208,1,0.0016,10,2454396,35251,395314654782,11711,11422.773817491528,167.1947511120485,11255.57906637948,supercell_cmplx_scf
Al2atom,cc-pvtz,2,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.500611107096545,1.8143131441661355e-09,208,1,0.0016,10,3080723,39825,448857300150,23103,11480.28313199256,167.1947511120485,11313.088380880512,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.1,-4.222959663504961,0.16373536555546053,416,1,0.0016,10,158,2866,706847312,589,251.2165602298118,141.44832002248813,109.7682402073237,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.01,-4.313086820401779,0.07360820865864247,416,1,0.0016,10,338836,15345,93057450750,6729,6177.095828217574,141.44832002248813,6035.647508195087,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.008,-4.325654772431009,0.06104025662941215,416,1,0.0016,10,487162,17950,132019826750,6727,7491.603869412202,141.44832002248813,7350.155549389712,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.005,-4.349345238409486,0.0373497906509348,416,1,0.0016,10,967772,24614,253163851040,12938,10476.58113946535,141.44832002248813,10335.132819442862,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.002,-4.377019176862627,0.00967585219779375,416,1,0.0016,10,3119077,43052,716223318376,12943,16945.531986315073,141.44832002248813,16804.083666292583,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.001,-4.384155276661693,0.002539752398727825,416,1,0.0016,10,6809616,59475,1288989066300,25359,22075.72056050173,141.44832002248813,21934.27224047924,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0005,-4.386150186071041,0.000544842989380175,416,1,0.0016,10,12480868,83437,2138029237138,25366,26100.87411343044,141.44832002248813,25959.425793407954,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,0.0001,-4.386685784041731,9.245018690151598e-06,416,1,0.0016,10,25392594,112267,3248887976980,50197,29476.96163952615,141.44832002248813,29335.51331950366,supercell_cmplx_scf
Al2atom,cc-pvtz,4,supercell_cmplx_scf,supercell_cmplx_scf,1e-05,-4.386694979457094,4.96033267793905e-08,416,1,0.0016,10,35236239,133704,3925647979848,50199,29906.60041264048,141.44832002248813,29765.15209261799,supercell_cmplx_scf
C,cc-pvdz,1,kpoint,kpoint,0.1,-10.212988977859808,0.1645795774859557,52,1,0.0016,10,4,434,31398164,187,73.69076846700607,73.26238765154383,0.4283808154622336,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.01,-10.36619891583878,0.0113696395069844,52,1,0.0016,10,6744,2017,1028595371,720,519.444039925426,73.26238765154383,446.1816522738821,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.008,-10.370859388030798,0.0067091673149661,52,1,0.0016,10,9113,2377,1407958902,726,603.3382828109508,73.26238765154383,530.075895159407,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.005,-10.375520299433132,0.0020482559126318,52,1,0.0016,10,15274,2818,2099905968,1309,759.0296928732904,73.26238765154383,685.7673052217466,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.002,-10.377553416811365,1.5138534401160086e-05,52,1,0.0016,10,28670,3770,3453972210,1312,933.2060167101258,73.26238765154383,859.943629058582,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.001,-10.377541327454765,2.722789099962597e-05,52,1,0.0016,10,37164,4348,4195467812,1313,982.8580863888412,73.26238765154383,909.5956987372972,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.0005,-10.377552302121126,1.6253224638163033e-05,52,1,0.0016,10,43237,4584,4503839592,2481,1000.7790632558944,73.26238765154383,927.5166756043508,kpoint
C,cc-pvdz,1,kpoint,kpoint,0.0001,-10.377568225407757,3.299380075816316e-07,52,1,0.0016,10,50024,4793,4745755399,2478,1008.5505940577798,73.26238765154383,935.288206406236,kpoint
C,cc-pvdz,1,kpoint,kpoint,1e-05,-10.377568555457716,1.119531134463614e-10,52,1,0.0016,10,52057,4882,4835928566,2478,1008.9784292848348,73.26238765154383,935.716041633291,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.1,-10.610704194844384,0.1814948904086009,52,2,0.0016,10,1704,1520,452145280,477,302.99340122439753,77.17400947566989,225.81939174872767,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.01,-10.787698747830923,0.0045003374220602,52,2,0.0016,10,58435,5429,8590865887,2535,1611.8222062786085,77.17400947566989,1534.6481968029386,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.008,-10.78998137335745,0.0022177118955326,52,2,0.0016,10,74686,5996,10354054692,2536,1758.931361717147,77.17400947566989,1681.757352241477,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.005,-10.791427442315094,0.0007716429378898,52,2,0.0016,10,113363,7366,14519549828,2537,2007.804744926811,77.17400947566989,1930.6307354511407,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.002,-10.79216745539014,3.1629862844440026e-05,52,2,0.0016,10,198410,9462,21287077728,4876,2291.5695080245805,77.17400947566989,2214.395498548911,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.001,-10.792163569107972,3.551614501162703e-05,52,2,0.0016,10,254775,10454,24375299088,4875,2375.0208032907985,77.17400947566989,2297.846793815129,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.0005,-10.792170341555114,2.8743697869870743e-05,52,2,0.0016,10,298708,11222,26527697022,4877,2407.849323425464,77.17400947566989,2330.675313949794,kpoint
C,cc-pvdz,2,kpoint,kpoint,0.0001,-10.792200828324685,1.7430716994226714e-06,52,2,0.0016,10,359626,12299,29279823433,4877,2424.9271554591696,77.17400947566989,2347.7531459835,kpoint
C,cc-pvdz,2,kpoint,kpoint,1e-05,-10.79219908249794,2.755042416424658e-09,52,2,0.0016,10,385655,12770,30417846290,4879,2426.261574332324,77.17400947566989,2349.087564856654,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.1,-10.871369590837944,0.1858444413314934,52,4,0.0016,10,13982,3651,2039466855,1463,568.9896010871336,78.94519544913449,490.044405637999,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.01,-11.055836192735152,0.0013778394342853,52,4,0.0016,10,544761,16151,65593345656,4979,4136.760817264309,78.94519544913449,4057.815621815174,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.008,-11.05676970696222,0.0004443252072174,52,4,0.0016,10,657198,17562,75883048692,9655,4401.197239553428,78.94519544913449,4322.252044104293,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.005,-11.05720506311159,8.969057846641704e-06,52,4,0.0016,10,905150,19749,93413164980,9657,4817.95838240723,78.94519544913449,4739.013186958096,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.002,-11.057196463589834,1.7568579602667e-05,52,4,0.0016,10,1325752,23433,119396383992,9657,5189.951736677235,78.94519544913449,5111.006541228101,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.001,-11.057212230036043,1.802133393624672e-06,52,4,0.0016,10,1523872,25175,130183248100,9660,5267.27118511884,78.94519544913449,5188.325989669706,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.0005,-11.05721193691059,2.0952588464240307e-06,52,4,0.0016,10,1634981,26181,135945627930,9660,5289.066660716491,78.94519544913449,5210.121465267357,kpoint
C,cc-pvdz,4,kpoint,kpoint,0.0001,-11.057213985220653,4.694878441569018e-08,52,4,0.0016,10,1730131,27001,140399205778,9656,5296.449997066152,78.94519544913449,5217.504801617018,kpoint
C,cc-pvdz,4,kpoint,kpoint,1e-05,-11.057214032495056,3.2562041951678106e-10,52,4,0.0016,10,1754533,27232,141609586144,9660,5296.79471869784,78.94519544913449,5217.849523248706,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.1,-10.88792777491346,0.2102426986343069,52,6,0.0016,10,92529,8076,17045302512,2938,2149.8516931290224,91.95092993704009,2057.900763191982,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.01,-11.091384286801643,0.0067861867461207,52,6,0.0016,10,2822661,36763,415155331487,20648,11502.699234177742,91.95092993704009,11410.748304240702,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.008,-11.094642455692034,0.0035280178557322,52,6,0.0016,10,3494874,39706,481298105476,20647,12346.905291803065,91.95092993704009,12254.954361866025,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.005,-11.09742429424361,0.0007461793041567,52,6,0.0016,10,5145131,46960,637090494480,20646,13818.889241128827,91.95092993704009,13726.938311191787,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.002,-11.098103984180424,6.648936734343636e-05,52,6,0.0016,10,8432989,61392,925464508992,20645,15354.938204281598,91.95092993704009,15262.987274344558,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.001,-11.09815260673044,1.7866817326961382e-05,52,6,0.0016,10,10195192,68712,1060578721272,20651,15722.095165718247,91.95092993704009,15630.144235781207,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.0005,-11.098167845478915,2.628068848764542e-06,52,6,0.0016,10,11227014,71306,1108199917208,40875,15830.409155413307,91.95092993704009,15738.458225476266,kpoint
C,cc-pvdz,6,kpoint,kpoint,0.0001,-11.098170024854532,4.486932336789096e-07,52,6,0.0016,10,12127141,73286,1141679062116,40874,15868.03393455424,91.95092993704009,15776.0830046172,kpoint
C,cc-pvdz,6,kpoint,kpoint,1e-05,-11.098170471589762,1.958003537083641e-09,52,6,0.0016,10,12343697,73762,1149214984242,40874,15869.698431680807,91.95092993704009,15777.747501743766,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.1,-10.971214901553124,0.2203045050709295,52,8,0.0016,10,64412,7498,4505360750,2846,612.0453335764112,80.6381069860026,531.4072265904085,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.01,-11.176616768754869,0.0149026378691861,52,8,0.0016,10,7950364,58358,663838590240,19215,11586.764182087252,80.6381069860026,11506.12607510125,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.008,-11.182372477116678,0.0091469295073771,52,8,0.0016,10,10185437,66562,840178778438,37906,12857.17168427053,80.6381069860026,12776.533577284525,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.005,-11.18845525461408,0.0030641520099763,52,8,0.0016,10,15821637,78938,1172380466270,37904,15128.03564709073,80.6381069860026,15047.39754010473,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.002,-11.191227948367722,0.0002914582563331,52,8,0.0016,10,28337967,106455,1853351423235,37910,17733.391149962285,80.6381069860026,17652.75304297628,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.001,-11.191472944697807,4.64619262476873e-05,52,8,0.0016,10,36646705,124345,2259213984365,37913,18506.70606689076,80.6381069860026,18426.067959904758,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.0005,-11.191513181009844,6.2256142108196855e-06,52,8,0.0016,10,42773714,132655,2447626690850,75287,18794.10526253501,80.6381069860026,18713.467155549006,kpoint
C,cc-pvdz,8,kpoint,kpoint,0.0001,-11.191519288597036,1.1802701749275003e-07,52,8,0.0016,10,49791860,140363,2607421828188,75288,18921.63877461496,80.6381069860026,18841.000667628956,kpoint
C,cc-pvdz,8,kpoint,kpoint,1e-05,-11.19151940082656,5.797494040393758e-09,52,8,0.0016,10,52208837,143027,2658035937185,75287,18929.664552902686,80.6381069860026,18849.026445916683,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.1,-10.892563639674275,0.2182918287880291,52,9,0.0016,10,449730,16853,75116230979,6012,4540.007650812184,91.33125266452056,4448.676398147663,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.01,-11.105213531409447,0.0056419370528573,52,9,0.0016,10,9840221,69733,1331026127112,22344,19442.330473879676,91.33125266452056,19350.999221215156,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.008,-11.108154239578496,0.0027012288838079,52,9,0.0016,10,12051211,77140,1566077689260,44105,20679.2012247081,91.33125266452056,20587.869972043572,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.005,-11.110329955841555,0.0005255126207472,52,9,0.0016,10,17437292,88970,1993238416330,44107,22820.005980613187,91.33125266452056,22728.674727948666,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.002,-11.11081956485359,3.5903608713638846e-05,52,9,0.0016,10,28218225,112666,2771909768070,44106,25060.30294204886,91.33125266452056,24968.971689384343,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.001,-11.11085610945479,6.40992485756442e-07,52,9,0.0016,10,33962726,125215,3146171623540,44102,25593.29166932449,91.33125266452056,25501.960416659967,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.0005,-11.110854144465623,1.3239966811795512e-06,52,9,0.0016,10,37309608,132165,3341107938960,44106,25749.816279358813,91.33125266452056,25658.485026694296,kpoint
C,cc-pvdz,9,kpoint,kpoint,0.0001,-11.110855633840002,1.65377697314284e-07,52,9,0.0016,10,40188153,138164,3500052655580,44108,25803.56889671241,91.33125266452056,25712.23764404789,kpoint
C,cc-pvdz,9,kpoint,kpoint,1e-05,-11.110855462650374,5.811930492427564e-09,52,9,0.0016,10,40869245,139581,3536269839414,44109,25805.91049682585,91.33125266452056,25714.57924416133,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.1,-11.01832055573802,0.2268624952710745,52,12,0.0016,10,451107,17425,43019571850,5782,2514.740904387732,95.35925791091763,2419.3816464768142,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.01,-11.227153962029057,0.0180290889800378,52,12,0.0016,10,31945958,118697,3072059254228,41188,26362.70359647844,95.35925791091763,26267.34433856752,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.008,-11.234743696357148,0.0104393546519467,52,12,0.0016,10,41107526,137925,3959468420850,41193,29241.118994275326,95.35925791091763,29145.759736364405,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.005,-11.242335407686484,0.0028476433226121,52,12,0.0016,10,64019360,163363,5508925615733,81639,34348.93772658371,95.35925791091763,34253.57846867279,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.002,-11.245010866317406,0.0001721846916886,52,12,0.0016,10,111933050,216050,8464002454400,81645,39904.47629798912,95.35925791091763,39809.1170400782,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.001,-11.245161742572444,2.1308436650713247e-05,52,12,0.0016,10,140182653,246724,10020284217816,81644,41368.401375484136,95.35925791091763,41273.04211757321,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.0005,-11.24518115958115,1.8914279440451764e-06,52,12,0.0016,10,158288081,265510,10906620045510,81644,41841.70734679361,95.35925791091763,41746.348088882696,kpoint
C,cc-pvdz,12,kpoint,kpoint,0.0001,-11.245183075123288,2.4114193308832913e-08,52,12,0.0016,10,175307851,278473,11487234306873,162541,42017.72057486972,95.35925791091763,41922.3613169588,kpoint
C,cc-pvdz,12,kpoint,kpoint,1e-05,-11.245183052913829,1.904734148183706e-09,52,12,0.0016,10,180357262,281242,11603954922560,162541,42026.76479732726,95.35925791091763,41931.40553941634,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.1,-11.039014332480765,0.2346431273185238,52,18,0.0016,10,2022906,35494,166888173780,11922,4789.284781562385,97.28025060467873,4692.004530957707,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.01,-11.254888867351456,0.0187685924478309,52,18,0.0016,10,118516665,231313,10272423891722,88101,45234.83285656044,97.28025060467873,45137.55260595576,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.008,-11.262761439399238,0.0108960204000485,52,18,0.0016,10,151337761,266329,13027760549818,88102,49825.470575672836,97.28025060467873,49728.19032506816,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.005,-11.270649009786002,0.0030084500132847,52,18,0.0016,10,232250552,323907,18398330905332,175142,57857.30443422354,97.28025060467873,57760.02418361884,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.002,-11.273450442571963,0.0002070172273231,52,18,0.0016,10,399382321,415736,27135941394536,175143,66485.5644224512,97.28025060467873,66388.28417184652,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.001,-11.273629353459892,2.810633939454021e-05,52,18,0.0016,10,497146087,469440,31680891665280,175145,68741.24711779441,97.28025060467873,68643.96686718975,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.0005,-11.273653440813415,4.0189858712125215e-06,52,18,0.0016,10,559252907,502880,34294503547360,175147,69464.07518080442,97.28025060467873,69366.79493019973,kpoint
C,cc-pvdz,18,kpoint,kpoint,0.0001,-11.27365741353773,4.62615563634472e-08,52,18,0.0016,10,617916211,533314,36510999094970,175147,69733.3994779454,97.28025060467873,69636.11922734074,kpoint
C,cc-pvdz,18,kpoint,kpoint,1e-05,-11.273657460163836,3.6454927965223755e-10,52,18,0.0016,10,637060913,543246,37198950207672,175147,69748.39984914879,97.28025060467873,69651.11959854412,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.1,-11.035523480877504,0.2415461031516024,52,27,0.0016,10,8502311,71318,603760144546,24809,8623.138541311977,91.4855322560287,8531.65300905595,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.01,-11.257513943211045,0.0195556408180621,52,27,0.0016,10,404097855,433423,29783668286629,187899,69994.88995030668,91.4855322560287,69903.40441805065,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.008,-11.265775096340718,0.0112944876883886,52,27,0.0016,10,514771857,494230,37260986183080,187902,76793.65595227483,91.4855322560287,76702.17042001883,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.005,-11.273996800941218,0.0030727830878891,52,27,0.0016,10,790114910,631222,55023126861952,374271,88789.83400161304,91.4855322560287,88698.34846935699,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.002,-11.276859793708022,0.0002097903210849,52,27,0.0016,10,1370303013,790580,79103761142140,374271,101918.12267675147,91.4855322560287,101826.63714449544,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.001,-11.277041482337196,2.810169191036493e-05,52,27,0.0016,10,1712269948,884496,91507577750256,374272,105380.75064664362,91.4855322560287,105289.26511438758,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.0005,-11.277065964390934,3.61963817319122e-06,52,27,0.0016,10,1926085508,943226,98596111767240,374273,106474.13667740262,91.4855322560287,106382.65114514659,kpoint
C,cc-pvdz,27,kpoint,kpoint,0.0001,-11.277069439029122,1.449999853520012e-07,52,27,0.0016,10,2117317523,995754,104467674824544,374271,106863.64224240548,91.4855322560287,106772.15671014944,kpoint
C,cc-pvdz,27,kpoint,kpoint,1e-05,-11.277069584949563,9.204565998288671e-10,52,27,0.0016,10,2175089134,1011205,106108368771795,374274,106883.46666951847,91.4855322560287,106791.98113726244,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.1,-10.232410170403824,0.2248983777094455,116,1,0.0016,10,143,1028,461198836,272,456.9777697688303,390.2489012112564,66.72886855757392,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.01,-10.424621659882051,0.0326868882312165,116,1,0.0016,10,48283,5401,18669301838,2805,3520.902092649263,390.2489012112564,3130.6531914380066,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.008,-10.434270180539428,0.0230383675738412,116,1,0.0016,10,73611,6295,27286577685,2808,4415.230103216654,390.2489012112564,4024.9812020053982,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.005,-10.446955115912395,0.0103534322008744,116,1,0.0016,10,157024,9149,58327070760,2809,6493.7658035620725,390.2489012112564,6103.516902350816,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.002,-10.456393585398825,0.0009149627144449,116,1,0.0016,10,438402,14262,140658932214,5403,10045.856072163417,390.2489012112564,9655.607170952158,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.001,-10.45724608370202,6.246441124879709e-05,116,1,0.0016,10,691102,18344,207233745584,10591,11507.116470582045,390.2489012112564,11116.867569370786,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.0005,-10.457281499075425,2.704903784511714e-05,116,1,0.0016,10,906157,20240,241178605360,10591,12137.475247709312,390.2489012112564,11747.226346498055,kpoint
C,cc-pvtz,1,kpoint,kpoint,0.0001,-10.45730737978921,1.168324059719339e-06,116,1,0.0016,10,1177069,22624,276371367776,10592,12442.960652457026,390.2489012112564,12052.71175124577,kpoint
C,cc-pvtz,1,kpoint,kpoint,1e-05,-10.457308556311611,8.198343337539882e-09,116,1,0.0016,10,1279539,23521,287813775660,10591,12463.955440645204,390.2489012112564,12073.706539433948,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.1,-10.622114788568432,0.2391339854779399,116,2,0.0016,10,6378,3120,3953988480,968,1290.8643604057413,402.90736811445083,887.9569922912905,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.01,-10.837792534947546,0.0234562390988255,116,2,0.0016,10,544874,16806,210291360444,5519,12745.508446093707,402.90736811445083,12342.601077979256,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.008,-10.846888817887804,0.0143599561585663,116,2,0.0016,10,758400,19597,282316792431,10708,14673.95604548478,402.90736811445083,14271.048677370329,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.005,-10.85582885095462,0.0054199230917504,116,2,0.0016,10,1443933,25672,479726887800,10712,19034.192245346974,402.90736811445083,18631.284877232523,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.002,-10.86058964122916,0.0006591328172103,116,2,0.0016,10,3614191,40258,1030692642956,21080,26078.167908307623,402.90736811445083,25675.260540193176,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.001,-10.86120150510647,4.7268939901812246e-05,116,2,0.0016,10,5381150,48029,1353297667662,21083,28700.52844901654,402.90736811445083,28297.62108090209,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.0005,-10.861228795838237,1.9978208136706144e-05,116,2,0.0016,10,6787503,54199,1583270564427,21079,29755.274932118336,402.90736811445083,29352.367564003885,kpoint
C,cc-pvtz,2,kpoint,kpoint,0.0001,-10.861247761553164,1.0124932074973003e-06,116,2,0.0016,10,8605729,62160,1847344601760,21085,30271.713357284047,402.90736811445083,29868.805989169596,kpoint
C,cc-pvtz,2,kpoint,kpoint,1e-05,-10.861248783448996,9.402624456811282e-09,116,2,0.0016,10,9448372,65648,1953742578480,21086,30314.187592275666,402.90736811445083,29911.280224161215,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.1,-10.871938920254191,0.2500443652442516,116,4,0.0016,10,52511,7622,16478603938,3150,2202.1736337968114,403.4509096486396,1798.7227241481717,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.01,-11.104853949331485,0.0171293361669615,116,4,0.0016,10,5577601,50284,1599144439568,21314,32393.50720511772,403.4509096486396,31990.05629546908,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.008,-11.111182958896928,0.010800326601517,116,4,0.0016,10,7414286,58350,2092740196650,21316,36532.09266156889,403.4509096486396,36128.64175192025,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.005,-11.11876700002827,0.0032162854701738,116,4,0.0016,10,12588565,76225,3350545490200,42053,44773.205178309494,403.4509096486396,44369.75426866086,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.002,-11.121770810818646,0.0002124746797989,116,4,0.0016,10,25093145,103708,5610257037528,42055,55102.4108736561,403.4509096486396,54698.95996400746,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.001,-11.121953480587704,2.9804910742115e-05,116,4,0.0016,10,32694021,120420,6849460217520,42058,57937.24349285418,403.4509096486396,57533.79258320554,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.0005,-11.121980479273464,2.806224980389516e-06,116,4,0.0016,10,37385747,130253,7521767533345,42056,58820.98208969012,403.4509096486396,58417.5311800415,kpoint
C,cc-pvtz,4,kpoint,kpoint,0.0001,-11.121983121173647,1.6432479554850945e-07,116,4,0.0016,10,41585049,138963,8067636066963,42055,59135.356695890274,403.4509096486396,58731.90578624162,kpoint
C,cc-pvtz,4,kpoint,kpoint,1e-05,-11.121983292025002,6.526557072561445e-09,116,4,0.0016,10,42702987,141065,8191757543065,83529,59150.43148715085,403.4509096486396,58746.98057750221,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.1,-10.892813718585987,0.2693454261681829,116,6,0.0016,10,435122,18071,169983831453,6367,9581.323322512953,522.6922507164752,9058.631071796477,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.01,-11.1269023374843,0.0352568072698709,116,6,0.0016,10,26266977,110762,9462505652950,45362,87019.27570288547,522.6922507164752,86496.58345216898,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.008,-11.138189762033171,0.0239693827209972,116,6,0.0016,10,35602113,131027,12697895228148,45363,98712.24861772564,522.6922507164752,98189.55636700917,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.005,-11.153362435301087,0.0087967094530814,116,6,0.0016,10,64357839,172408,20996599835368,89909,124048.54072185261,522.6922507164752,123525.84847113612,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.002,-11.16144740287332,0.0007117418808491,116,6,0.0016,10,150650306,266212,42581963886656,89914,162928.91390501827,522.6922507164752,162406.22165430177,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.001,-11.162070953426223,8.819132794535278e-05,116,6,0.0016,10,212844639,315912,54513865070832,179001,175768.46333889748,522.6922507164752,175245.77108818098,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.0005,-11.162143329250592,1.581550357698802e-05,116,6,0.0016,10,253886366,338437,59827045332417,178998,180061.0679623382,522.6922507164752,179538.37571162172,kpoint
C,cc-pvtz,6,kpoint,kpoint,0.0001,-11.162159093362936,5.139123437913896e-08,116,6,0.0016,10,291621629,359196,64050574611588,179004,181631.69777738678,522.6922507164752,181109.00552667034,kpoint
C,cc-pvtz,6,kpoint,kpoint,1e-05,-11.162159144323782,4.303881695477685e-10,116,6,0.0016,10,301314393,364516,65025468662772,179003,181705.05124635113,522.6922507164752,181182.35899563468,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.1,-10.970469102685676,0.2835140645977887,116,8,0.0016,10,208438,15078,33152993748,6209,2239.644169112557,428.7517903337042,1810.892378778853,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.01,-11.20121336487358,0.0527698024098821,116,8,0.0016,10,67687406,171272,14215752238888,83991,84544.15333732948,428.7517903337042,84115.40154699578,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.008,-11.215590812121944,0.0383923551615197,116,8,0.0016,10,95246263,201571,19883697158440,83995,100477.58640918658,428.7517903337042,100048.83461885288,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.005,-11.23703087969989,0.0169522875835728,116,8,0.0016,10,181743667,287925,38325344041875,166944,135583.48400908976,428.7517903337042,135154.73221875605,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.002,-11.251914924543064,0.0020682427403979,116,8,0.0016,10,468663852,445517,84970266171729,166945,194268.68650841728,428.7517903337042,193839.93471808356,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.001,-11.253660041680586,0.0003231256028772,116,8,0.0016,10,724563689,569383,121996593738320,332837,218244.5031210309,428.7517903337042,217815.7513306972,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.0005,-11.25393491396884,4.825331462399163e-05,116,8,0.0016,10,936757408,627622,140679601614062,332834,228314.2800204951,428.7517903337042,227885.5282301615,kpoint
C,cc-pvtz,8,kpoint,kpoint,0.0001,-11.25398266501683,5.022666336174098e-07,116,8,0.0016,10,1196186594,698903,159925116114150,332835,233077.24466892824,428.7517903337042,232648.4928785945,kpoint
C,cc-pvtz,8,kpoint,kpoint,1e-05,-11.25398316492602,2.357444017775378e-09,116,8,0.0016,10,1284975340,723300,165721157895000,332839,233377.83031479438,428.7517903337042,232949.07852446064,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.1,-10.898331920241636,0.2767341987408684,116,9,0.0016,10,2123403,38036,744151252148,13056,19928.12634380209,494.9135417522177,19433.21280204987,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.01,-11.141141736500872,0.0339243824816311,116,9,0.0016,10,93447715,212610,31046863189950,96404,148742.18056591818,494.9135417522177,148247.26702416595,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.008,-11.152145701573724,0.0229204174087787,116,9,0.0016,10,124800857,247055,40315368273790,96404,166217.6311956761,494.9135417522177,165722.71765392387,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.005,-11.16668889812842,0.0083772208540828,116,9,0.0016,10,220771350,334643,66974591326062,191637,203858.3157819197,494.9135417522177,203363.4022401675,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.002,-11.17437303874993,0.0006930802325726,116,9,0.0016,10,504792841,490662,125664367264560,191636,260873.41798470562,494.9135417522177,260378.5044429534,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.001,-11.174967606384522,9.851259798132617e-05,116,9,0.0016,10,708949124,597556,164048507911752,191641,279636.4482159169,494.9135417522177,279141.53467416466,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.0005,-11.175051922675294,1.4196307208891312e-05,116,9,0.0016,10,844155673,652096,183053499030528,382107,285934.5295143549,494.9135417522177,285439.6159726027,kpoint
C,cc-pvtz,9,kpoint,kpoint,0.0001,-11.175066033031966,8.595053735405146e-08,116,9,0.0016,10,967790562,686047,194131128474012,382107,288231.4820455794,494.9135417522177,287736.56850382715,kpoint
C,cc-pvtz,9,kpoint,kpoint,1e-05,-11.175066119263034,2.805311538622845e-10,116,9,0.0016,10,998935629,694604,196623797156316,382106,288336.02331873676,494.9135417522177,287841.10977698455,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.1,-11.856505167727128,0.1543687643541602,52,1,0.0016,10,6,446,35056938,188,80.06355730342867,79.01126850475302,1.0522887986756506,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.01,-11.992197110724463,0.0186768213568218,52,1,0.0016,10,7102,2079,1137431295,722,557.2756326884476,79.01126850475302,478.2643641836945,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.008,-11.999057949115551,0.0118159829657358,52,1,0.0016,10,10067,2454,1595158896,1308,662.1087272044264,79.01126850475302,583.0974586996733,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.005,-12.005780450251647,0.0050934818296379,52,1,0.0016,10,18604,3053,2624416807,1311,875.6001937856088,79.01126850475302,796.5889252808557,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.002,-12.010121442191616,0.0007524898896704,52,1,0.0016,10,42327,4544,5266450560,2481,1180.5371075915486,79.01126850475302,1101.5258390867957,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.001,-12.01087103640308,2.8956782056610564e-06,52,1,0.0016,10,61333,5216,6609511776,2482,1290.7195702716965,79.01126850475302,1211.7083017669434,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.0005,-12.01086533081145,8.601269836816527e-06,52,1,0.0016,10,77003,5778,7581209796,2485,1336.4748890012206,79.01126850475302,1257.4636204964677,kpoint
BN,cc-pvdz,1,kpoint,kpoint,0.0001,-12.010874619193102,6.871118145568289e-07,52,1,0.0016,10,96314,6451,8601950479,2485,1358.218624695186,79.01126850475302,1279.207356190433,kpoint
BN,cc-pvdz,1,kpoint,kpoint,1e-05,-12.010873933327463,1.2461764953286547e-09,52,1,0.0016,10,103052,6670,8903002610,2482,1359.5982449409858,79.01126850475302,1280.5869764362328,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.1,-12.176089275896,0.1907189918638323,52,2,0.0016,10,1478,1477,412146511,479,284.2304975935604,79.85144608912712,204.37905150443328,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.01,-12.354244885544611,0.0125633822152178,52,2,0.0016,10,73235,5952,11496258240,2536,1967.4038681659545,79.85144608912712,1887.5524220768275,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.008,-12.36005706588355,0.0067512018762805,52,2,0.0016,10,96152,6743,14488293006,2539,2188.5885017172277,79.85144608912712,2108.7370556281007,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.005,-12.36451676283944,0.0022915049203913,52,2,0.0016,10,162962,8831,22934159986,4874,2645.2879933591144,79.85144608912712,2565.4365472699874,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.002,-12.366557321793149,0.0002509459666839,52,2,0.0016,10,348164,12096,39064479552,4878,3289.5788087163883,79.85144608912712,3209.7273626272613,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.001,-12.36672742758671,8.084017312093295e-05,52,2,0.0016,10,485910,14519,49971668428,4877,3505.8006678293377,79.85144608912712,3425.9492217402108,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.0005,-12.36680217120742,6.096552409573519e-06,52,2,0.0016,10,592130,16327,57537327620,4879,3589.577263013399,79.85144608912712,3509.725816924272,kpoint
BN,cc-pvdz,2,kpoint,kpoint,0.0001,-12.36680640516204,1.8625977897812616e-06,52,2,0.0016,10,721051,17512,62382559800,9550,3628.50267139222,79.85144608912712,3548.651225303093,kpoint
BN,cc-pvdz,2,kpoint,kpoint,1e-05,-12.366808275076858,7.3170269843103605e-09,52,2,0.0016,10,770427,17953,64000541982,9552,3631.170730467491,79.85144608912712,3551.319284378364,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.1,-12.392983325613551,0.1984183049498646,52,4,0.0016,10,11192,3451,1631066836,1463,481.4223561953173,79.32490459912046,402.0974515961969,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.01,-12.586110685804112,0.0052909447593041,52,4,0.0016,10,755861,18440,90429925960,9656,4995.181668504402,79.32490459912046,4915.856763905282,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.008,-12.58931659266241,0.002085037901006,52,4,0.0016,10,945211,20112,107358177792,9658,5437.25775724754,79.32490459912046,5357.932852648419,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.005,-12.591180996871008,0.0002206336924093,52,4,0.0016,10,1410986,24202,147550566654,9659,6209.9722945295525,79.32490459912046,6130.647389930432,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.002,-12.591445859874224,4.422931080938497e-05,52,4,0.0016,10,2346705,32313,222735577032,9660,7021.21660811967,79.32490459912046,6941.891703520548,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.001,-12.59142033845183,1.870788841351612e-05,52,4,0.0016,10,2856470,34733,246135856029,19005,7218.26270195371,79.32490459912046,7138.937797354588,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.0005,-12.591401996011356,3.654479403536471e-07,52,4,0.0016,10,3159904,36038,257476374040,19004,7277.40884549222,79.32490459912046,7198.083940893099,kpoint
BN,cc-pvdz,4,kpoint,kpoint,0.0001,-12.591401742307058,1.1174364189514566e-07,52,4,0.0016,10,3428422,37231,266755721742,19001,7298.088015631096,79.32490459912046,7218.763111031975,kpoint
BN,cc-pvdz,4,kpoint,kpoint,1e-05,-12.591401635560503,4.9970871884852386e-09,52,4,0.0016,10,3498610,37555,269113609415,19005,7299.077624315875,79.32490459912046,7219.752719716755,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.1,-12.405781710740127,0.2123528056221371,52,6,0.0016,10,88910,7951,16004377076,2938,2050.2984077661317,89.15531281071458,1961.1430949554172,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.01,-12.60910565859639,0.009028857765875,52,6,0.0016,10,3264806,38696,475285864368,20647,12510.91029792372,89.15531281071458,12421.754985113004,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.008,-12.614001551436926,0.0041329649253381,52,6,0.0016,10,4094308,42335,563270900480,20647,13552.45039330572,89.15531281071458,13463.295080495007,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.005,-12.617613185366862,0.0005213309954026,52,6,0.0016,10,6155911,51413,776702103495,20649,15387.980874374121,89.15531281071458,15298.825561563406,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.002,-12.61812775288291,6.763479355242907e-06,52,6,0.0016,10,10090559,68296,1156127595944,20653,17242.91104436681,89.15531281071458,17153.755731556095,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.001,-12.618138266699098,3.750336833974188e-06,52,6,0.0016,10,11680989,72298,1247773830480,40874,17579.628389704307,89.15531281071458,17490.473076893595,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.0005,-12.618134848592828,3.3223056306042054e-07,52,6,0.0016,10,12296929,73660,1276032657480,40876,17645.345258221634,89.15531281071458,17556.18994541092,kpoint
BN,cc-pvdz,6,kpoint,kpoint,0.0001,-12.618134502531433,1.383083159112175e-08,52,6,0.0016,10,12584140,74275,1287622041350,40875,17658.175459420527,89.15531281071458,17569.02014660981,kpoint
BN,cc-pvdz,6,kpoint,kpoint,1e-05,-12.61813451666557,3.0330582490023517e-10,52,6,0.0016,10,12619930,74360,1289115296040,40875,17658.4459103716,89.15531281071458,17569.290597560885,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.1,-12.480256399911635,0.2198018453300481,52,8,0.0016,10,65953,7548,4846457580,2842,654.0215533816878,80.46270260923487,573.558850772453,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.01,-12.680125697878974,0.0199325473627105,52,8,0.0016,10,8734725,61743,769512146964,19218,12694.857587670627,80.46270260923487,12614.394885061392,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.008,-12.688108446793429,0.0119497984482563,52,8,0.0016,10,11374675,69176,967774937864,37906,14250.136444457303,80.46270260923487,14169.673741848068,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.005,-12.696419996932658,0.0036382483090271,52,8,0.0016,10,18176152,84109,1411235304632,37910,17090.59009815486,80.46270260923487,17010.127395545624,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.002,-12.699766452456515,0.0002917927851697,52,8,0.0016,10,33262725,117276,2343920472636,37910,20357.939937039988,80.46270260923487,20277.477234430753,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.001,-12.700014368070509,4.387717117637635e-05,52,8,0.0016,10,42636251,132509,2766669191936,75287,21267.279847699578,80.46270260923487,21186.817145090343,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.0005,-12.700054431470354,3.8137713307406784e-06,52,8,0.0016,10,48886603,139376,2951896012496,75287,21573.130123068055,80.46270260923487,21492.66742045882,kpoint
BN,cc-pvdz,8,kpoint,kpoint,0.0001,-12.700058351923165,1.066814796502058e-07,52,8,0.0016,10,55021832,146083,3110966330206,75283,21691.8063306232,80.46270260923487,21611.343628013965,kpoint
BN,cc-pvdz,8,kpoint,kpoint,1e-05,-12.700058246052748,8.110632165880816e-10,52,8,0.0016,10,56675006,147927,3151099090659,75287,21697.749976720934,80.46270260923487,21617.2872741117,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.1,-12.402217231215808,0.223461790671509,52,9,0.0016,10,432560,16520,68911428880,6007,4248.946908526533,88.32363080230563,4160.623277724227,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.01,-12.61803221736554,0.0076468045217765,52,9,0.0016,10,11714162,76381,1636285950223,44102,21820.965402582628,88.32363080230563,21732.641771780323,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.008,-12.6224668447486,0.0032121771387156,52,9,0.0016,10,14440497,82390,1888396678630,44105,23346.34074040233,88.32363080230563,23258.017109600027,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.005,-12.625361987150807,0.0003170347365095,52,9,0.0016,10,21129425,97078,2478182623266,44103,26002.34892579999,88.32363080230563,25914.025294997686,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.002,-12.625684291402322,5.269515005679182e-06,52,9,0.0016,10,33772052,124814,3512096587402,44102,28661.786052856987,88.32363080230563,28573.462422054683,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.001,-12.62567771149904,1.310388276110075e-06,52,9,0.0016,10,38880079,135454,3875747062902,44109,29144.97542204568,88.32363080230563,29056.651791243377,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.0005,-12.625678798980582,2.229067348480385e-07,52,9,0.0016,10,40836208,139489,4004029513176,44109,29238.655677628445,88.32363080230563,29150.332046826137,kpoint
BN,cc-pvdz,9,kpoint,kpoint,0.0001,-12.625679004263135,1.7624179449171606e-08,52,9,0.0016,10,41691468,141260,4057300797200,44105,29256.212376872867,88.32363080230563,29167.88874607056,kpoint
BN,cc-pvdz,9,kpoint,kpoint,1e-05,-12.625679022105098,2.1778134851047068e-10,52,9,0.0016,10,41767856,141406,4061533552188,44105,29256.496202443053,88.32363080230563,29168.172571640745,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.1,-12.512273734806252,0.2264410344533001,52,12,0.0016,10,426829,16986,39545904942,5779,2371.4308304032575,91.11560812256097,2280.3152222806966,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.01,-12.714932526339044,0.0237822429205092,52,12,0.0016,10,36057769,127447,3506195946364,41192,28022.486276255713,91.11560812256097,27931.370668133153,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.008,-12.72526529429717,0.0134494749623819,52,12,0.0016,10,47440502,145174,4503467333580,81637,31597.904201376517,91.11560812256097,31506.78859325396,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.005,-12.735498994389328,0.0032157748702239,52,12,0.0016,10,76239108,176822,6598865484432,81643,38013.08199067662,91.11560812256097,37921.966382554056,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.002,-12.738573635145894,0.0001411341136581,52,12,0.0016,10,133940542,240229,10555896002817,81645,44757.90672914891,91.11560812256097,44666.791121026356,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.001,-12.738703051738794,1.1717520758125488e-05,52,12,0.0016,10,161946867,269310,12221551185180,81645,46224.68379182672,91.11560812256097,46133.56818370416,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.0005,-12.73871453339655,2.358630020182773e-07,52,12,0.0016,10,175166047,278396,12729634271528,162541,46575.01809548228,91.11560812256097,46483.902487359715,kpoint
BN,cc-pvdz,12,kpoint,kpoint,0.0001,-12.738714736307156,3.2952394590779483e-08,52,12,0.0016,10,182767850,282562,12943196032340,162540,46658.18858573717,91.11560812256097,46567.07297761461,kpoint
BN,cc-pvdz,12,kpoint,kpoint,1e-05,-12.73871476835885,9.00701735417897e-10,52,12,0.0016,10,184724861,283650,12993900982200,162542,46661.30360858611,91.11560812256097,46570.18800046355,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.1,-12.524660215494588,0.234711666010309,52,18,0.0016,10,1842021,33914,143590078558,11923,4312.662239754779,93.39552062707384,4219.266719127704,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.01,-12.734360874375795,0.0250110071291,52,18,0.0016,10,135014273,249364,11859115712436,88095,48441.619423302305,93.39552062707384,48348.223902675236,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.008,-12.745287284496104,0.0140845970087912,52,18,0.0016,10,176342705,292267,15553989419475,88100,54207.84157253729,93.39552062707384,54114.44605191022,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.005,-12.755949910108615,0.0034219713962801,52,18,0.0016,10,278894085,349550,22087537029050,175143,64363.26748256874,93.39552062707384,64269.87196194167,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.002,-12.759193850635045,0.0001780308698506,52,18,0.0016,10,475643304,457617,33522498577479,175147,74616.40771713041,93.39552062707384,74523.01219650333,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.001,-12.759353407623234,1.8473881661762448e-05,52,18,0.0016,10,568607870,507731,38271961072751,175148,76779.82816649672,93.39552062707384,76686.43264586965,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.0005,-12.75936968851877,2.1929861251379634e-06,52,18,0.0016,10,613796850,531167,40315307060665,175146,77310.58998556071,93.39552062707384,77217.19446493365,kpoint
BN,cc-pvdz,18,kpoint,kpoint,0.0001,-12.75937185044238,3.1062514338486835e-08,52,18,0.0016,10,643581737,546633,41564969701812,175148,77451.83738975358,93.39552062707384,77358.4418691265,kpoint
BN,cc-pvdz,18,kpoint,kpoint,1e-05,-12.759371881407407,9.748646334628576e-11,52,18,0.0016,10,651932341,550966,41897823793800,175148,77458.08786812986,93.39552062707384,77364.6923475028,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.1,-12.521446985389725,0.2405730644788803,52,27,0.0016,10,7350199,66295,487869280470,24810,7495.882251230646,89.74434677444445,7406.137904456201,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.01,-12.735413348561355,0.0266067013072461,52,27,0.0016,10,477880930,473955,36654092424705,187901,78774.46526974089,89.74434677444445,78684.72092296646,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.008,-12.747084719118906,0.0149353307496973,52,27,0.0016,10,618847590,548895,47175345039060,187903,87543.9047941736,89.74434677444445,87454.16044739915,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.005,-12.75851107394574,0.0035089759228625,52,27,0.0016,10,969876299,680605,68849589353370,374272,103040.11174274878,89.74434677444445,102950.36739597433,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.002,-12.761876731338068,0.0001433185305348,52,27,0.0016,10,1651607240,867829,101282695410625,374272,118877.91900196335,89.74434677444445,118788.17465518892,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.001,-12.762008006424244,1.204344435912219e-05,52,27,0.0016,10,1971177611,955623,114650507243883,374273,122205.14474857839,89.74434677444445,122115.40040180394,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.0005,-12.76201900849706,1.04137154188777e-06,52,27,0.0016,10,2118915053,996193,120279945338993,374271,122984.34764230369,89.74434677444445,122894.60329552925,kpoint
BN,cc-pvdz,27,kpoint,kpoint,0.0001,-12.76201999444942,5.5419182132254725e-08,52,27,0.0016,10,2202560063,1018333,123136641023394,374273,123167.91511688037,89.74434677444445,123078.17077010592,kpoint
BN,cc-pvdz,27,kpoint,kpoint,1e-05,-12.76202004966773,2.0087398411305912e-10,52,27,0.0016,10,2224833441,1024115,123843089061640,374274,123175.16466394773,89.74434677444445,123085.42031717328,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.1,-11.879540628745229,0.2103474181361839,116,1,0.0016,10,152,1032,546017784,277,538.9232328572606,472.889215684339,66.03401717292161,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.01,-12.053196882370507,0.0366911645109038,116,1,0.0016,10,45966,5310,18582456510,2804,3564.58253817089,472.889215684339,3091.693322486551,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.008,-12.063047386116311,0.0268406607650995,116,1,0.0016,10,69401,6131,26429367656,2804,4390.92011260885,472.889215684339,3918.030896924511,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.005,-12.07790555815242,0.0119824887289912,116,1,0.0016,10,150846,8976,56533980624,2811,6415.445396022706,472.889215684339,5942.556180338367,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.002,-12.08780724151972,0.0020808053616914,116,1,0.0016,10,470192,14818,150909371874,5407,10373.533736861502,472.889215684339,9900.644521177162,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.001,-12.089361715612386,0.0005263312690253,116,1,0.0016,10,833369,19588,239246656720,10588,12441.016746145362,472.889215684339,11968.127530461024,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.0005,-12.089784954534432,0.0001030923469791,116,1,0.0016,10,1236811,23153,309204679979,10593,13603.1311548407,472.889215684339,13130.241939156362,kpoint
BN,cc-pvtz,1,kpoint,kpoint,0.0001,-12.08988681345792,1.2334234895661211e-06,116,1,0.0016,10,2013085,29972,424447039344,10592,14424.73624729186,472.889215684339,13951.847031607522,kpoint
BN,cc-pvtz,1,kpoint,kpoint,1e-05,-12.089888032270098,1.4611313048362716e-08,116,1,0.0016,10,2463903,33767,481116571943,10595,14513.024405734488,472.889215684339,14040.135190050149,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.1,-12.19684819179174,0.2421835634802338,116,2,0.0016,10,6337,3121,4216265014,968,1376.0490858363728,495.1029249877952,880.9461608485775,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.01,-12.404410347540546,0.0346214077314286,116,2,0.0016,10,564541,17162,217256040546,5525,12894.486981143382,495.1029249877952,12399.384056155584,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.008,-12.416427622523289,0.0226041327486878,116,2,0.0016,10,798825,19991,294058014320,10707,14982.993359900263,495.1029249877952,14487.890434912468,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.005,-12.43030108711728,0.0087306681546959,116,2,0.0016,10,1588368,26914,526576231788,10711,19928.889155057044,495.1029249877952,19433.78623006925,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.002,-12.437866986428451,0.0011647688435232,116,2,0.0016,10,4448427,43932,1248864189720,21082,28955.718156197847,495.1029249877952,28460.615231210053,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.001,-12.438714301090444,0.0003174541815305,116,2,0.0016,10,7212843,56088,1814687193168,21084,32955.80457552188,495.1029249877952,32460.70165053408,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.0005,-12.438964251761355,6.750351061768356e-05,116,2,0.0016,10,9935819,67675,2321272667150,21086,34937.99589421857,495.1029249877952,34442.89296923077,kpoint
BN,cc-pvtz,2,kpoint,kpoint,0.0001,-12.43903056182937,1.1934426051851688e-06,116,2,0.0016,10,15056059,80264,2859982820536,41823,36294.6591700323,495.1029249877952,35799.5562450445,kpoint
BN,cc-pvtz,2,kpoint,kpoint,1e-05,-12.439031763979026,8.707051080136807e-09,116,2,0.0016,10,18187215,87147,3118139529516,41824,36445.44048723064,495.1029249877952,35950.33756224284,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.1,-12.403084853833338,0.2559852073304238,116,4,0.0016,10,43877,7331,14834711029,3151,2061.179663565241,489.7693643892872,1571.4102991759535,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.01,-12.62373509265982,0.0353349685039425,116,4,0.0016,10,6610738,54822,1927135617912,21317,35806.139305272256,489.7693643892872,35316.36994088297,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.008,-12.636317300821158,0.0227527603426036,116,4,0.0016,10,9080449,65519,2664697237957,21319,41426.73510848336,489.7693643892872,40936.96574409407,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.005,-12.65126982120359,0.0078002399601722,116,4,0.0016,10,16713352,85274,4492192962110,42054,53658.91282087427,489.7693643892872,53169.143456485,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.002,-12.658586572028357,0.0004834891354068,116,4,0.0016,10,39786212,135234,9632499958026,42061,72552.64048272299,489.7693643892872,72062.8711183337,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.001,-12.659025825843928,4.423531983377416e-05,116,4,0.0016,10,57373120,157150,12211363536750,83532,79149.81007277884,489.7693643892872,78660.04070838956,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.0005,-12.659063609463358,6.451700404142002e-06,116,4,0.0016,10,69763519,170806,13667729584150,83534,81506.70933191887,489.7693643892872,81016.93996752959,kpoint
BN,cc-pvtz,4,kpoint,kpoint,0.0001,-12.659069318777687,7.42386074392698e-07,116,4,0.0016,10,81925507,184167,14902578532944,83534,82423.2446229414,489.7693643892872,81933.47525855212,kpoint
BN,cc-pvtz,4,kpoint,kpoint,1e-05,-12.659070072141374,1.097761170854028e-08,116,4,0.0016,10,85462009,188048,15225185405136,83533,82469.61645180633,489.7693643892872,81979.84708741705,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.1,-12.41575116405579,0.269290600659323,116,6,0.0016,10,401653,17501,153526314931,6370,8935.524612827765,611.0655883001062,8324.459024527658,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.01,-12.634904635912235,0.0501371288028771,116,6,0.0016,10,28823690,116379,10576280171511,45363,92567.47758256934,611.0655883001062,91956.41199426923,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.008,-12.650926623551165,0.0341151411639497,116,6,0.0016,10,39286631,138673,14387632020079,45363,105681.14643737716,611.0655883001062,105070.08084907707,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.005,-12.673203830235108,0.0118379344800043,116,6,0.0016,10,72486244,181325,24011176537150,89909,134882.57815120657,611.0655883001062,134271.51256290646,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.002,-12.684454705570255,0.0005870591448573,116,6,0.0016,10,180130403,296807,53369244505311,89914,183154.25785842005,611.0655883001062,182543.19227011994,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.001,-12.684998254103752,4.351061135920986e-05,116,6,0.0016,10,251543015,337172,65556093011904,179002,198043.9888506444,611.0655883001062,197432.9232623443,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.0005,-12.685038701520869,3.0631942458114736e-06,116,6,0.0016,10,286909990,356597,70647074512379,179003,201797.88141790614,611.0655883001062,201186.81582960603,kpoint
BN,cc-pvtz,6,kpoint,kpoint,0.0001,-12.685041705920083,5.8795029289626655e-08,116,6,0.0016,10,306098964,367128,73043505659952,179002,202658.21097842368,611.0655883001062,202047.1453901235,kpoint
BN,cc-pvtz,6,kpoint,kpoint,1e-05,-12.685041763844614,8.704983400775744e-10,116,6,0.0016,10,308337218,368372,73297214699900,179004,202675.36508220903,611.0655883001062,202064.2994939089,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.1,-12.488928712488718,0.2765272572698176,116,8,0.0016,10,255798,15926,46612981248,6213,2981.262733595134,513.6957003787395,2467.567033216395,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.01,-12.700192614781932,0.0652633549766044,116,8,0.0016,10,68256058,171926,14753672377710,83998,87409.5087230646,513.6957003787395,86895.81302268586,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.008,-12.718092185994722,0.0473637837638136,116,8,0.0016,10,97895169,204490,21120739425500,83997,105205.18560394205,513.6957003787395,104691.48990356331,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.005,-12.744921550080733,0.020534419677805,116,8,0.0016,10,194357029,294845,42226355227420,166944,145878.04492789012,513.6957003787395,145364.34922751138,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.002,-12.763147750415069,0.0023082193434689,116,8,0.0016,10,529750721,479090,102201413844510,166946,217290.0808853091,513.6957003787395,216776.38518493035,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.001,-12.765133874915316,0.00032209484322,116,8,0.0016,10,827931834,597772,144710467171284,332838,246583.76675197488,513.6957003787395,246070.0710515961,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.0005,-12.765412239883611,4.372987492473612e-05,116,8,0.0016,10,1062606917,662222,167925937555662,332835,258293.9789146285,513.6957003787395,257780.28321424974,kpoint
BN,cc-pvtz,8,kpoint,kpoint,0.0001,-12.765455487487746,4.822707904139634e-07,116,8,0.0016,10,1322091053,733507,189663657568182,332839,263378.28402056993,513.6957003787395,262864.58832019113,kpoint
BN,cc-pvtz,8,kpoint,kpoint,1e-05,-12.765455967645202,2.113333508191317e-09,116,8,0.0016,10,1398947182,754605,195328027488015,332838,263660.4512430267,513.6957003787395,263146.755542648,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.1,-12.41312145886792,0.2792306522222727,116,9,0.0016,10,1918732,36255,637308118695,13060,17905.301359691497,587.9473465769985,17317.354013114502,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.01,-12.643039609750709,0.0493125013394859,116,9,0.0016,10,103771234,223950,35291468905200,96405,160516.1641431479,587.9473465769985,159928.2167965709,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.008,-12.659368847005789,0.0329832640844056,116,9,0.0016,10,138906041,262273,46375719546541,96406,180109.73242836085,587.9473465769985,179521.7850817839,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.005,-12.681327634528932,0.0110244765612605,116,9,0.0016,10,250069267,350744,77006118780320,191637,223632.58724812468,587.9473465769985,223044.63990154766,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.002,-12.691850816474435,0.0005012946157556,116,9,0.0016,10,605278858,543786,157324907698074,191643,294692.82930862135,587.9473465769985,294104.88196204434,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.001,-12.692308631672557,4.347941763604979e-05,116,9,0.0016,10,838495408,650509,202048714684568,382105,316375.53172876436,587.9473465769985,315787.58438218734,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.0005,-12.692348539386922,3.571703270921489e-06,116,9,0.0016,10,954509605,682402,215640948867218,382106,321877.81747254526,587.9473465769985,321289.87012596824,kpoint
BN,cc-pvtz,9,kpoint,kpoint,0.0001,-12.692352080328646,3.076154619918725e-08,116,9,0.0016,10,1015745332,699197,221803194835170,382103,323123.3523056363,587.9473465769985,322535.40495905926,kpoint
BN,cc-pvtz,9,kpoint,kpoint,1e-05,-12.692352110038076,1.052116616051535e-09,116,9,0.0016,10,1021163348,700685,222289261263400,382103,323143.7553614548,587.9473465769985,322555.8080148778,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.1,-7.334363237595197,0.1358015601551638,52,2,0.0016,10,296,1035,68106105,325,67.02569773241895,32.132064895635715,34.89363283678323,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.01,-7.456719163587658,0.0134456341627036,52,2,0.0016,10,37480,4670,4002362790,2532,872.9701808908608,32.132064895635715,840.838115995225,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.008,-7.461658196410167,0.0085066013401942,52,2,0.0016,10,50555,5139,4989943305,2530,989.047117231719,32.132064895635715,956.9150523360832,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.005,-7.467457045858509,0.0027077518918527,52,2,0.0016,10,89017,6506,7867354476,2536,1231.727324153332,32.132064895635715,1199.595259257696,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.002,-7.469922330663095,0.0002424670872658,52,2,0.0016,10,182681,9187,13881226268,4873,1539.0550172326102,32.132064895635715,1506.9229523369745,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.001,-7.470077322847248,8.74749031130051e-05,52,2,0.0016,10,246749,10313,16537204890,4873,1633.3413089616427,32.132064895635715,1601.209244066007,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.0005,-7.470143575552224,2.122219813749382e-05,52,2,0.0016,10,294555,11161,18284742631,4875,1668.7286468189022,32.132064895635715,1636.5965819232665,kpoint
Si,cc-pvdz,2,kpoint,kpoint,0.0001,-7.470165349960353,5.522099915111767e-07,52,2,0.0016,10,356740,12250,20279483000,4877,1686.2453660736444,32.132064895635715,1654.1133011780087,kpoint
Si,cc-pvdz,2,kpoint,kpoint,1e-05,-7.470164837867947,4.011758569788526e-08,52,2,0.0016,10,384489,12749,21122963917,4877,1687.6359067409594,32.132064895635715,1655.503841845324,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.1,-7.469195350226985,0.1532710575132538,52,4,0.0016,10,2696,2377,265575079,871,113.80364380243024,32.70398078078423,81.09966302164602,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.01,-7.614218136813535,0.0082482709267042,52,4,0.0016,10,375454,13199,29088193782,4981,2244.7895935323622,32.70398078078423,2212.085612751578,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.008,-7.617955344604733,0.0045110631355065,52,4,0.0016,10,475100,14952,36225944832,4983,2467.8599743551986,32.70398078078423,2435.1559935744144,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.005,-7.621511716443191,0.0009546912970481,52,4,0.0016,10,718831,18121,50816720300,9656,2856.436373801678,32.70398078078423,2823.732393020894,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.002,-7.622392068857521,7.433888271801692e-05,52,4,0.0016,10,1185142,22213,70816776614,9656,3247.348984692615,32.70398078078423,3214.645003911831,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.001,-7.622466161657729,2.460825099248609e-07,52,4,0.0016,10,1433487,24410,80037607260,9658,3339.845434714729,32.70398078078423,3307.141453933945,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.0005,-7.622462258683796,4.149056443303323e-06,52,4,0.0016,10,1584172,25719,85044091416,9657,3368.1398808035,32.70398078078423,3335.435900022716,kpoint
Si,cc-pvdz,4,kpoint,kpoint,0.0001,-7.622466759840105,3.520998657080554e-07,52,4,0.0016,10,1719320,26889,89179008729,9654,3378.2209384507155,32.70398078078423,3345.516957669931,kpoint
Si,cc-pvdz,4,kpoint,kpoint,1e-05,-7.6224664051491136,2.591125536355321e-09,52,4,0.0016,10,1753363,27222,90295972884,9658,3378.6902463512815,32.70398078078423,3345.9862655704974,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.1,-7.485282928734104,0.1689337421637899,52,6,0.0016,10,35586,5910,4425366630,1669,762.7138691576639,38.30428380458157,724.4095853530824,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.01,-7.634395266718891,0.0198214041790025,52,6,0.0016,10,1777024,28787,174867754193,10532,6187.473837637513,38.30428380458157,6149.16955383293,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.008,-7.642405859315347,0.0118108115825465,52,6,0.0016,10,2325571,33538,226353462232,10532,6874.641811267548,38.30428380458157,6836.337527462966,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.005,-7.650951308415608,0.0032653624822858,52,6,0.0016,10,3822657,41153,331353256220,20645,8201.434396313281,38.30428380458157,8163.1301125087,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.002,-7.654112347522824,0.0001043233750692,52,6,0.0016,10,7294802,56408,542908216136,20648,9803.604547638164,38.30428380458157,9765.300263833584,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.001,-7.654194716725073,2.1954172821025963e-05,52,6,0.0016,10,9397448,65393,657350053900,20649,10239.188691592406,38.30428380458157,10200.884407787826,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.0005,-7.654212302505121,4.368392772846619e-06,52,6,0.0016,10,10763123,70289,716419578165,40874,10381.979430906282,38.30428380458157,10343.6751471017,kpoint
Si,cc-pvdz,6,kpoint,kpoint,0.0001,-7.654215811462591,8.594353024804491e-07,52,6,0.0016,10,12027493,73072,748564328544,40875,10434.658018951654,38.30428380458157,10396.35373514707,kpoint
Si,cc-pvdz,6,kpoint,kpoint,1e-05,-7.654216667127076,3.770817436077323e-09,52,6,0.0016,10,12333771,73741,755588336356,40874,10437.015396990217,38.30428380458157,10398.711113185635,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.1,-7.535708221390992,0.1650424948258457,52,8,0.0016,10,6779,4218,350806842,1080,84.71437731056025,33.4974159121411,51.21696139841916,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.01,-7.6656035479873665,0.0351471682294715,52,8,0.0016,10,5035014,45560,275655039440,19215,6162.859831677241,33.4974159121411,6129.3624157651,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.008,-7.677170379565912,0.0235803366509257,52,8,0.0016,10,6841315,53487,377584095294,19211,7190.606313136146,33.4974159121411,7157.108897224005,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.005,-7.691918646150894,0.0088320700659441,52,8,0.0016,10,11859855,70233,634885250100,37904,9207.762198131864,33.4974159121411,9174.264782219723,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.002,-7.699949128066812,0.0008015881500256,52,8,0.0016,10,24622633,98292,1142985671532,37908,11844.66271871842,33.4974159121411,11811.16530280628,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.001,-7.7006322704010035,0.0001184458158345,52,8,0.0016,10,33800283,118411,1476316495441,37904,12699.526139456386,33.4974159121411,12666.028723544245,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.0005,-7.700734832728943,1.588348789471894e-05,52,8,0.0016,10,40753594,130435,1668044780070,75285,13026.07741404807,33.4974159121411,12992.57999813593,kpoint
Si,cc-pvdz,8,kpoint,kpoint,0.0001,-7.700750862505841,1.462890031334041e-07,52,8,0.0016,10,49092199,139602,1805940611904,75285,13176.859883593163,33.4974159121411,13143.36246768102,kpoint
Si,cc-pvdz,8,kpoint,kpoint,1e-05,-7.700750722284483,6.067645053065007e-09,52,8,0.0016,10,52122000,142907,1850111606541,75285,13186.95426626997,33.4974159121411,13153.45685035783,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.1,-7.484970405258002,0.1803923805705212,52,9,0.0016,10,171695,11927,17963803342,3287,1534.1476354963227,37.76556890201195,1496.3820665943108,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.01,-7.647377516943134,0.0179852688853889,52,9,0.0016,10,6424254,55070,588480773500,22342,10884.720375733921,37.76556890201195,10846.954806831905,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.008,-7.654808327231919,0.0105544585966042,52,9,0.0016,10,8236007,63034,736139228198,22341,11895.567766502385,37.76556890201195,11857.802197600373,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.005,-7.662516820901206,0.0028459649273173,52,9,0.0016,10,13121120,79457,1078346066994,44102,13823.756422070448,37.76556890201195,13785.990853168436,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.002,-7.665207346501805,0.0001554393267184,52,9,0.0016,10,24361386,104185,1649588714025,44104,16127.630481354921,37.76556890201195,16089.864912452911,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.001,-7.665337856017409,2.4929811114127176e-05,52,9,0.0016,10,31276401,119389,1964850914506,44105,16763.525835140314,37.76556890201195,16725.760266238303,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.0005,-7.665363293639059,5.078105358435892e-07,52,9,0.0016,10,35758389,128976,2148980442288,44107,16971.633929429292,37.76556890201195,16933.86836052728,kpoint
Si,cc-pvdz,9,kpoint,kpoint,0.0001,-7.665362712982418,7.28461051480167e-08,52,9,0.0016,10,39857168,137458,2300558806642,44107,17047.60623798282,37.76556890201195,17009.84066908081,kpoint
Si,cc-pvdz,9,kpoint,kpoint,1e-05,-7.665362782873193,2.955330202780715e-09,52,9,0.0016,10,40836333,139513,2335409951490,44107,17050.948627644277,37.76556890201195,17013.183058742266,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.1,-7.571064415196341,0.1731535802261374,52,12,0.0016,10,152699,12030,9517799160,3249,805.8803428601719,40.23363665142514,765.6467062087471,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.01,-7.708359686231066,0.0358583091914121,52,12,0.0016,10,17860032,87728,1114627577632,41189,12941.709606596543,40.23363665142514,12901.475969945117,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.008,-7.720345609327004,0.0238723860954745,52,12,0.0016,10,24555396,102459,1513080700530,41188,15042.225007302617,40.23363665142514,15001.991370651192,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.005,-7.735900880931072,0.0083171144914064,52,12,0.0016,10,43605769,140978,2665972927680,81640,19262.137910197667,40.23363665142514,19221.90427354624,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.002,-7.74362700124348,0.0005909941789985,52,12,0.0016,10,92286480,194448,4738422810528,81643,24821.63753305005,40.23363665142514,24781.403896398624,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.001,-7.744142653660083,7.534176239598622e-05,52,12,0.0016,10,125572218,231035,6019154161895,81643,26537.363845574535,40.23363665142514,26497.130208923107,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.0005,-7.744209171204379,8.824218099334757e-06,52,12,0.0016,10,149274109,256152,6828694435368,81641,27154.38856402568,40.23363665142514,27114.154927374257,kpoint
Si,cc-pvdz,12,kpoint,kpoint,0.0001,-7.744217914979756,8.04427227052429e-08,52,12,0.0016,10,173584398,277525,7466588660050,162540,27404.394347104546,40.23363665142514,27364.160710453118,kpoint
Si,cc-pvdz,12,kpoint,kpoint,1e-05,-7.744218000101723,4.6792445473897715e-09,52,12,0.0016,10,180523684,281327,7572442286490,162539,27417.2985871118,40.23363665142514,27377.064950460375,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.1,-7.581984974691179,0.1836539875105645,52,18,0.0016,10,634325,22801,31286756966,6476,1397.6760279137523,41.0482798590247,1356.6277480547274,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.01,-7.729093444394885,0.0365455178068581,52,18,0.0016,10,66312556,173933,3826209963739,88095,22407.16483356705,41.0482798590247,22366.116553708023,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.008,-7.741539330501247,0.024099631700496,52,18,0.0016,10,90245850,200244,5061560779704,88098,25746.905735829554,41.0482798590247,25705.85745597053,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.005,-7.757310040232839,0.0083289219689044,52,18,0.0016,10,157815864,273026,8686005479840,88098,32405.311010136702,41.0482798590247,32364.262730277682,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.002,-7.764992097464373,0.0006468647373703,52,18,0.0016,10,327056742,376000,15138268728000,175143,41009.8773110706,41.0482798590247,40968.829031211586,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.001,-7.765548024322794,9.093787894887127e-05,52,18,0.0016,10,442447136,439362,18829293039018,175143,43652.75116606187,41.0482798590247,43611.702886202846,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.0005,-7.7656288906323425,1.0071569400693647e-05,52,18,0.0016,10,524945422,484709,21227137521130,175144,44607.76351269229,41.0482798590247,44566.71523283327,kpoint
Si,cc-pvdz,18,kpoint,kpoint,0.0001,-7.7656388893894,7.281234282174864e-08,52,18,0.0016,10,610545536,529444,23388882801084,175144,44997.61990108792,41.0482798590247,44956.571621228904,kpoint
Si,cc-pvdz,18,kpoint,kpoint,1e-05,-7.765638961087461,1.114282000003186e-09,52,18,0.0016,10,636930397,543179,24007077807440,175145,45019.06031150439,41.0482798590247,44978.01203164537,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.1,-7.578765843393119,0.1882395035546018,52,27,0.0016,10,2467453,42821,96499607118,13159,2295.454565566631,38.06238415501042,2257.3921814116206,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.01,-7.726560535588445,0.0404448113592756,52,27,0.0016,10,237033697,341657,12219990912223,187898,36431.8027934051,38.06238415501042,36393.74040925009,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.008,-7.740505696409391,0.0264996505383292,52,27,0.0016,10,319787928,387100,15785534254700,187899,41537.10420299973,38.06238415501042,41499.04181884472,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.005,-7.757831908884071,0.0091734380636498,52,27,0.0016,10,553091589,514792,26129055591760,187902,51700.17610708575,38.06238415501042,51662.11372293074,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.002,-7.76633393759247,0.0006714093552506,52,27,0.0016,10,1144894916,728662,46481657932688,374270,64976.391474246215,38.06238415501042,64938.329090091196,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.001,-7.766922455725209,8.289122251170511e-05,52,27,0.0016,10,1549532129,839814,56951664761238,374273,69075.40127391454,38.06238415501042,69037.33888975953,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.0005,-7.766994871949814,1.0474997906406712e-05,52,27,0.0016,10,1830932736,917060,63488662640180,374274,70517.7633260356,38.06238415501042,70479.7009418806,kpoint
Si,cc-pvdz,27,kpoint,kpoint,0.0001,-7.767005164854116,1.8209360419518816e-07,52,27,0.0016,10,2104824946,992329,69243179510050,374274,71075.74460289926,38.06238415501042,71037.68221874426,kpoint
Si,cc-pvdz,27,kpoint,kpoint,1e-05,-7.767005347503507,5.557865279115504e-10,52,27,0.0016,10,2181693642,1012927,70708167421476,374276,71103.59113118314,38.06238415501042,71065.52874702815,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.1,-7.200330128603516,0.1412543690677132,116,1,0.0016,10,8,837,137656368,264,167.52074467847228,162.54374520338564,4.976999475086649,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.01,-7.28826907092153,0.0533154267496982,116,1,0.0016,10,17054,3446,3656116404,1501,1080.698676359763,162.54374520338564,918.1549311563776,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.008,-7.30087802861646,0.0407064690547684,116,1,0.0016,10,29558,4341,6454064229,1505,1514.4099536366032,162.54374520338564,1351.8662084332177,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.005,-7.323723063335207,0.0178614343360212,116,1,0.0016,10,76806,6406,16823693440,2807,2675.065760765852,162.54374520338564,2512.5220155624665,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.002,-7.33862182690997,0.0029626707612591,116,1,0.0016,10,283846,11553,59230266990,5403,5222.145928865236,162.54374520338564,5059.60218366185,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.001,-7.341059290012599,0.0005252076586295,116,1,0.0016,10,523102,15766,101983190832,5405,6588.81242241228,162.54374520338564,6426.268677208895,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.0005,-7.341463100125675,0.0001213975455538,116,1,0.0016,10,763140,18976,135755233824,10590,7287.053591308325,162.54374520338564,7124.509846104939,kpoint
Si,cc-pvtz,1,kpoint,kpoint,0.0001,-7.341581949028802,2.5486424268805763e-06,116,1,0.0016,10,1119187,22119,166773897912,10591,7680.02585740227,162.54374520338564,7517.482112198884,kpoint
Si,cc-pvtz,1,kpoint,kpoint,1e-05,-7.341584418927994,7.874323504353242e-08,116,1,0.0016,10,1268372,23423,177300000309,10592,7710.21116693759,162.54374520338564,7547.667421734204,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.1,-7.3580089263209985,0.1848380514449319,116,2,0.0016,10,1325,2236,752170276,638,342.6445402078932,173.56046937349117,169.08407083440207,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.01,-7.496716275044742,0.0461307027211885,116,2,0.0016,10,249594,11637,61519221603,5517,5384.803448486005,173.56046937349117,5211.242979112514,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.008,-7.508609066784429,0.0342379109815009,116,2,0.0016,10,360558,13595,85068306185,5519,6373.65605351468,173.56046937349117,6200.095584141188,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.005,-7.527231660959458,0.0156153168064721,116,2,0.0016,10,767190,19711,172565310892,10708,8917.536712153213,173.56046937349117,8743.976242779721,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.002,-7.540652540979403,0.0021944367865271,116,2,0.0016,10,2513984,34844,492117073672,10712,14386.015548562966,173.56046937349117,14212.455079189474,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.001,-7.54248227002083,0.0003647077451001,116,2,0.0016,10,4383171,43645,733197548755,21082,17111.441703339544,173.56046937349117,16937.881233966054,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.0005,-7.542813385967507,3.3591798423771024e-05,116,2,0.0016,10,6089626,51142,922613391518,21083,18375.62597939472,173.56046937349117,18202.06551002123,kpoint
Si,cc-pvtz,2,kpoint,kpoint,0.0001,-7.542846222899657,7.548662734890854e-07,116,2,0.0016,10,8422726,61370,1146824135760,21079,19034.46986042704,173.56046937349117,18860.90939105355,kpoint
Si,cc-pvtz,2,kpoint,kpoint,1e-05,-7.542847003872505,2.6106574679829464e-08,116,2,0.0016,10,9430841,65576,1228697249696,21083,19085.347160236288,173.56046937349117,18911.7866908628,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.1,-7.446998506995381,0.2234924165543415,116,4,0.0016,10,7615,4697,1950593645,1198,423.0056265853781,176.72099959472,246.28462699065804,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.01,-7.637892735394698,0.0325981881550241,116,4,0.0016,10,2984052,38864,582488774000,21309,15266.523690115562,176.72099959472,15089.802690520843,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.008,-7.647668912523277,0.0228220110264452,116,4,0.0016,10,4108332,43813,765162718705,21313,17788.973897385513,176.72099959472,17612.252897790793,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.005,-7.660960142481137,0.0095307810685847,116,4,0.0016,10,7664620,59447,1365953429596,21315,23404.86012762866,176.72099959472,23228.13912803394,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.002,-7.66955812147077,0.0009328020789522,116,4,0.0016,10,19035220,90389,2888592999539,42054,32551.48982218593,176.72099959472,32374.76882259121,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.001,-7.670374573630643,0.0001163499190788,116,4,0.0016,10,28118948,110347,3890022183304,42056,35908.03566609431,176.72099959472,35731.31466649959,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.0005,-7.670472942378042,1.7981171680503394e-05,116,4,0.0016,10,34696850,124679,4546370237437,42059,37142.5389623629,176.72099959472,36965.81796276818,kpoint
Si,cc-pvtz,4,kpoint,kpoint,0.0001,-7.670490491426314,4.321234081672287e-07,116,4,0.0016,10,41102826,137972,5095996647832,42059,37621.68768175013,176.72099959472,37444.96668215541,kpoint
Si,cc-pvtz,4,kpoint,kpoint,1e-05,-7.670490924594034,1.0443121922776302e-09,116,4,0.0016,10,42671662,141024,5211741045888,83529,37643.49177058319,176.72099959472,37466.77077098847,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.1,-7.499611281553586,0.2185695100888143,116,6,0.0016,10,131228,11975,32812625650,3576,2791.0365385274386,233.90339713279423,2557.133141394644,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.01,-7.664531062850714,0.0536497287916857,116,6,0.0016,10,13652556,83011,3366674470648,45354,41310.9874158748,233.90339713279423,41077.08401874202,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.008,-7.678126795963183,0.0400539956792167,116,6,0.0016,10,19030409,94862,4475118929066,45360,48052.103921287715,233.90339713279423,47818.20052415491,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.005,-7.699250328502668,0.018930463139732,116,6,0.0016,10,36663505,133238,8311891278782,45363,63543.60475638872,233.90339713279423,63309.701359255916,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.002,-7.715864426265645,0.002316365376755,116,6,0.0016,10,105347123,217439,19983249667615,89909,93611.40719174372,233.90339713279423,93377.50379461092,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.001,-7.717865279288971,0.0003155123534286,116,6,0.0016,10,173886638,290323,30664595777112,89912,107586.03583360044,233.90339713279423,107352.13243646764,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.0005,-7.718143542776433,3.7248865966788e-05,116,6,0.0016,10,228993317,324782,36130643483842,178999,113314.07245667234,233.90339713279423,113080.16905953955,kpoint
Si,cc-pvtz,6,kpoint,kpoint,0.0001,-7.718179825377669,9.662647304509164e-07,116,6,0.0016,10,286074315,356144,40444834849744,179001,115674.47502408986,233.90339713279423,115440.57162695705,kpoint
Si,cc-pvtz,6,kpoint,kpoint,1e-05,-7.718180778269842,1.3372558171909077e-08,116,6,0.0016,10,300775887,364220,41402172732380,179001,115786.90583059193,233.90339713279423,115553.00243345914,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.1,-7.549319333120482,0.2129649454311923,116,8,0.0016,10,26710,8999,3590457016,2311,406.4016461982875,178.91599800470604,227.4856481935815,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.01,-7.691276853527293,0.0710074250243808,116,8,0.0016,10,31093657,119682,4043163149100,42521,34410.622236070834,178.91599800470604,34231.70623806613,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.008,-7.706914391723497,0.0553698868281777,116,8,0.0016,10,46588298,148114,6293116953962,83994,43278.260354239,178.91599800470604,43099.3443562343,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.005,-7.732944872291151,0.0293394062605232,116,8,0.0016,10,99139062,205854,13003764037506,83996,64344.26898618681,178.91599800470604,64165.35298818211,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.002,-7.757136492374323,0.0051477861773516,116,8,0.0016,10,313324145,360199,37789810546698,166943,106864.2185068139,178.91599800470604,106685.30250880918,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.001,-7.761363246144745,0.0009210324069295,116,8,0.0016,10,559023166,494499,62835425684637,166947,129431.2806448946,178.91599800470604,129252.36464688988,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.0005,-7.762143330284442,0.0001409482672327,116,8,0.0016,10,802329443,590743,81655568142114,332837,140795.03052067626,178.91599800470604,140616.11452267156,kpoint
Si,cc-pvtz,8,kpoint,kpoint,0.0001,-7.762282414975918,1.8635757559337664e-06,116,8,0.0016,10,1145181783,684913,98805755538813,332838,146942.3356861616,178.91599800470604,146763.4196881569,kpoint
Si,cc-pvtz,8,kpoint,kpoint,1e-05,-7.762284277344794,1.2068799293274424e-09,116,8,0.0016,10,1276349218,720933,104310661742391,332838,147378.42061345154,178.91599800470604,147199.50461544684,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.1,-7.499498333516092,0.2295314544740874,116,9,0.0016,10,581170,23078,114511305150,7101,5054.175016822824,218.20770922470183,4835.967307598122,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.01,-7.676493394820255,0.052536393169924,116,9,0.0016,10,51467767,166482,12264918063552,96400,75040.80286268459,218.20770922470183,74822.59515345989,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.008,-7.689745748041055,0.0392840399491243,116,9,0.0016,10,69630679,186443,15587051127219,96402,85156.534755904,218.20770922470183,84938.32704667929,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.005,-7.710457400252713,0.0185723877374668,116,9,0.0016,10,128628829,251265,26688957481725,96403,108193.13749651768,218.20770922470183,107974.929787293,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.002,-7.726770112560196,0.0022596754299835,116,9,0.0016,10,355451946,408625,61127426549000,191637,152374.14550808127,218.20770922470183,152155.93779885655,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.001,-7.728722664296371,0.0003071236938083,116,9,0.0016,10,580435701,530899,90045449701721,191640,172762.6938458588,218.20770922470183,172544.48613663408,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.0005,-7.728989992616032,3.979537414711132e-05,116,9,0.0016,10,762041870,625118,111175106522974,191642,181153.05130010136,218.20770922470183,180934.84359087667,kpoint
Si,cc-pvtz,9,kpoint,kpoint,0.0001,-7.7290296025716465,1.854185329719371e-07,116,9,0.0016,10,949397513,681002,123420824066316,382105,184603.59710355467,218.20770922470183,184385.38939432998,kpoint
Si,cc-pvtz,9,kpoint,kpoint,1e-05,-7.729029787346174,6.44005737626685e-10,116,9,0.0016,10,996557963,693951,125877248617728,382104,184764.50366542453,218.20770922470183,184546.29595619984,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.1,-11.113813320078508,0.0291309647719337,52,1,0.0016,10,19,475,15314000,186,32.83914679239384,23.973986424190656,8.865160368203183,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.01,-11.140847407670767,0.0020968771796745,52,1,0.0016,10,2109,1340,246096360,423,187.06753652558308,23.973986424190656,163.09355010139242,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.008,-11.141610325302208,0.0013339595482353,52,1,0.0016,10,2700,1452,294886680,717,206.86576005813723,23.973986424190656,182.89177363394657,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.005,-11.141923428942198,0.0010208559082443,52,1,0.0016,10,4042,1651,388188073,718,239.49346935411,23.973986424190656,215.5194829299193,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.002,-11.142916532905913,2.775194453086272e-05,52,1,0.0016,10,6936,2044,554925560,720,276.53740803589227,23.973986424190656,252.5634216117016,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.001,-11.142940713826436,3.5710240045006003e-06,52,1,0.0016,10,8596,2280,640404120,720,286.1002168952898,23.973986424190656,262.1262304710991,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.0005,-11.142944139902385,1.4494805711251504e-07,52,1,0.0016,10,9837,2437,693058430,1306,289.676888489711,23.973986424190656,265.7029020655204,kpoint
Li,cc-pvdz,1,kpoint,kpoint,0.0001,-11.142944227863325,5.6987119023688144e-08,52,1,0.0016,10,12094,2594,743339234,1307,291.88773471492425,23.973986424190656,267.9137482907336,kpoint
Li,cc-pvdz,1,kpoint,kpoint,1e-05,-11.142944283672506,1.1779359709862547e-09,52,1,0.0016,10,17370,2956,849155340,1305,292.60570190880776,23.973986424190656,268.63171548461713,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.1,-10.993405596714,0.0299264206020559,52,2,0.0016,10,1000,1323,197833482,475,152.31365532793268,22.823992800333652,129.48966252759902,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.01,-11.019534633917152,0.0037973833989042,52,2,0.0016,10,27425,3988,3057324428,1361,780.8837037102504,22.823992800333652,758.0597109099168,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.008,-11.020612193053806,0.0027198242622503,52,2,0.0016,10,35031,4512,3753889248,1361,847.4461913691114,22.823992800333652,824.6221985687778,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.005,-11.022116488154808,0.0012155291612483,52,2,0.0016,10,54253,5269,5004406627,2530,967.4408446321304,22.823992800333652,944.6168518317972,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.002,-11.02323854050946,9.347680659743672e-05,52,2,0.0016,10,99329,6874,7514732414,2537,1113.5352425719523,22.823992800333652,1090.7112497716187,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.001,-11.02332609286097,5.924455086514513e-06,52,2,0.0016,10,129948,7941,9027511443,2538,1157.9582286037369,22.823992800333652,1135.1342358034033,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.0005,-11.02333047895244,1.5383636160493095e-06,52,2,0.0016,10,153581,8679,10013552472,4874,1175.2182813968254,22.823992800333652,1152.394288596492,kpoint
Li,cc-pvdz,2,kpoint,kpoint,0.0001,-11.023332126999437,1.0968337882388825e-07,52,2,0.0016,10,184696,9204,10696879596,4873,1183.8054223508334,22.823992800333652,1160.9814295505,kpoint
Li,cc-pvdz,2,kpoint,kpoint,1e-05,-11.023332016925597,3.90460996868569e-10,52,2,0.0016,10,197838,9452,10991229844,4874,1184.465537937856,22.823992800333652,1161.6415451375224,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.1,-10.92779991089819,0.0440248457460104,52,4,0.0016,10,6214,2887,651232138,874,229.7674042157199,22.104966475174216,207.66243774054564,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.01,-10.96676900759416,0.0050557490500402,52,4,0.0016,10,313808,12101,24673333950,4980,2076.857317160144,22.104966475174216,2054.7523506849698,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.008,-10.968371018910036,0.0034537377341621,52,4,0.0016,10,394164,13525,29951734650,4982,2255.717386003595,22.104966475174216,2233.612419528421,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.005,-10.970379170021069,0.0014455866231308,52,4,0.0016,10,597440,17014,43050626284,4985,2577.348241434826,22.104966475174216,2555.243274959652,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.002,-10.971666939727662,0.0001578169165377,52,4,0.0016,10,1077686,21253,61869672059,9652,2965.2247898020523,22.104966475174216,2943.119823326878,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.001,-10.97178530085221,3.945579199005067e-05,52,4,0.0016,10,1456442,24598,74916652720,9656,3102.263118656398,22.104966475174216,3080.158152181224,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.0005,-10.971813736582371,1.1020061826627623e-05,52,4,0.0016,10,1817959,27785,86412516970,9657,3167.862643523418,22.104966475174216,3145.757677048244,kpoint
Li,cc-pvdz,4,kpoint,kpoint,0.0001,-10.9718251297954,3.731512006055482e-07,52,4,0.0016,10,2510685,33219,104784817716,19003,3213.0085434873627,22.104966475174216,3190.903577012189,kpoint
Li,cc-pvdz,4,kpoint,kpoint,1e-05,-10.97182475799396,1.3497611917046015e-09,52,4,0.0016,10,3062597,35645,112656093790,19003,3219.2599654995925,22.104966475174216,3197.1549990244184,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.1,-10.972508994212305,0.0408530508448041,52,6,0.0016,10,49333,6554,6970277310,2935,1083.2874649999437,21.489642906887454,1061.7978220930563,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.01,-11.007591958341846,0.0057700867152608,52,6,0.0016,10,1167105,23461,100662188898,10530,4370.386985402007,21.489642906887454,4348.89734249512,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.008,-11.009340861044432,0.0040211840126751,52,6,0.0016,10,1468047,26106,120463291446,10530,4700.179604075272,21.489642906887454,4678.689961168385,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.005,-11.011641031488612,0.0017210135684955,52,6,0.0016,10,2254218,32948,171884839696,10534,5313.841066543185,21.489642906887454,5292.351423636297,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.002,-11.013187690902608,0.0001743541545007,52,6,0.0016,10,3938091,41652,245564197632,20643,6005.224162254502,21.489642906887454,5983.734519347614,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.001,-11.013334358511994,2.768654511342561e-05,52,6,0.0016,10,5000537,46340,282129458660,20648,6201.438580964561,21.489642906887454,6179.948938057673,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.0005,-11.013353286004882,8.759052224860397e-06,52,6,0.0016,10,5833106,49981,308081934361,20645,6278.5787906708865,21.489642906887454,6257.089147763999,kpoint
Li,cc-pvdz,6,kpoint,kpoint,0.0001,-11.0133615700287,4.750284059440446e-07,52,6,0.0016,10,7521439,57418,356874861094,20648,6330.936186820608,21.489642906887454,6309.44654391372,kpoint
Li,cc-pvdz,6,kpoint,kpoint,1e-05,-11.013362042939407,2.117699793302563e-09,52,6,0.0016,10,10312294,69198,431029082952,20646,6344.7292206697675,21.489642906887454,6323.23957776288,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.1,-10.88566252574088,0.0540086150227807,52,8,0.0016,10,36233,6476,2130778852,1675,335.1435582039707,21.732512504974633,313.4110456989961,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.01,-10.933367493107442,0.0063036476562192,52,8,0.0016,10,2773205,35615,151373579740,19212,4329.2954567766765,21.732512504974633,4307.562944271702,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.008,-10.935075690552388,0.0045954502112728,52,8,0.0016,10,3509780,38844,181104867216,19213,4749.044796825354,21.732512504974633,4727.312284320379,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.005,-10.937605046382858,0.0020660943808028,52,8,0.0016,10,5400049,47169,255252779388,19215,5512.059575721189,21.732512504974633,5490.327063216214,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.002,-10.939402631954026,0.0002685088096345,52,8,0.0016,10,10002951,66166,419569523390,37905,6459.057185976634,21.732512504974633,6437.32467347166,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.001,-10.93961985464398,5.128611967997188e-05,52,8,0.0016,10,13838678,74567,498665693995,37900,6811.815879014229,21.732512504974633,6790.083366509254,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.0005,-10.93965809250317,1.304826049164376e-05,52,8,0.0016,10,17637080,82920,568784681880,37905,6986.966324698466,21.732512504974633,6965.233812193491,kpoint
Li,cc-pvdz,8,kpoint,kpoint,0.0001,-10.939670435682183,7.050814776476955e-07,52,8,0.0016,10,26006589,101333,708494698751,37906,7121.734431207877,21.732512504974633,7100.001918702902,kpoint
Li,cc-pvdz,8,kpoint,kpoint,1e-05,-10.939671136205622,4.558039279345394e-09,52,8,0.0016,10,35906972,122798,861711019390,37909,7147.767895222792,21.732512504974633,7126.035382717817,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.1,-10.962030704754554,0.0386960719298379,52,9,0.0016,10,257957,13484,30480784260,6009,2302.540691298739,20.80780863087473,2281.732882667865,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.01,-10.99519897661081,0.0055278000735814,52,9,0.0016,10,4000016,44381,322240188989,22335,7395.757697307303,20.80780863087473,7374.949888676428,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.008,-10.996886402542758,0.0038403741416335,52,9,0.0016,10,4984846,48738,376705310958,22338,7872.889013388793,20.80780863087473,7852.0812047579175,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.005,-10.999004557919614,0.0017222187647778,52,9,0.0016,10,7502831,59816,513318301552,22342,8741.168380219182,20.80780863087473,8720.360571588308,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.002,-11.00057400265046,0.0001527740339319,52,9,0.0016,10,12775876,78712,749051334760,44101,9693.279417159827,20.80780863087473,9672.471608528951,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.001,-11.000713579725318,1.3196959073979995e-05,52,9,0.0016,10,15785757,85333,832557387810,44100,9937.960202186097,20.80780863087473,9917.152393555221,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.0005,-11.000722954776782,3.821907609946607e-06,52,9,0.0016,10,17693975,89537,880447494969,44103,10016.153951251817,20.80780863087473,9995.346142620943,kpoint
Li,cc-pvdz,9,kpoint,kpoint,0.0001,-11.000726927881896,1.5119750429448686e-07,52,9,0.0016,10,19749233,94053,927780927744,44103,10047.843499575278,20.80780863087473,10027.035690944402,kpoint
Li,cc-pvdz,9,kpoint,kpoint,1e-05,-11.00072677204038,4.6440131740155274e-09,52,9,0.0016,10,24074351,103565,1022314245645,44105,10054.754984069781,20.80780863087473,10033.947175438907,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.1,-10.8804549852982,0.0574941013932566,52,12,0.0016,10,207491,13124,14983775792,5775,1162.9338351757576,21.849989361901162,1141.0838458138567,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.01,-10.927483835432936,0.0104652512585197,52,12,0.0016,10,13731608,78648,825108358440,41182,10686.202328115787,21.849989361901162,10664.352338753886,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.008,-10.930350296862311,0.0075987898291423,52,12,0.0016,10,18373672,88863,1057362620085,41186,12120.012424624867,21.849989361901162,12098.162435262966,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.005,-10.934450593083472,0.0034984936079833,52,12,0.0016,10,31288489,117270,1720034153730,41189,14939.987380511004,21.849989361901162,14918.137391149103,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.002,-10.937390054525064,0.0005590321663913,52,12,0.0016,10,65655956,165188,3045746420468,81639,18780.853733490374,21.849989361901162,18759.003744128477,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.001,-10.93783654547468,0.0001125412167741,52,12,0.0016,10,93297361,195578,3873362638710,81642,20172.896046392532,21.849989361901162,20151.046057030628,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.0005,-10.937925371921526,2.3714769929128465e-05,52,12,0.0016,10,118029403,222742,4548071559746,81640,20798.1774495079,21.849989361901162,20776.327460146,kpoint
Li,cc-pvdz,12,kpoint,kpoint,0.0001,-10.937948525224687,5.614667664133322e-07,52,12,0.0016,10,159098095,266358,5537585749938,81644,21176.530567666818,21.849989361901162,21154.680578304917,kpoint
Li,cc-pvdz,12,kpoint,kpoint,1e-05,-10.937949082988496,3.702959716633813e-09,52,12,0.0016,10,186722174,284737,5931938164691,162539,21220.362596019604,21.849989361901162,21198.5126066577,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.1,-10.902777974481058,0.0509077705554688,52,18,0.0016,10,958657,26148,58033446456,11920,2260.684423731941,21.750544569329424,2238.933879162612,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.01,-10.942063053224098,0.0116226918124286,52,18,0.0016,10,48033841,153868,2660945954524,88096,17615.21013815581,21.750544569329424,17593.45959358648,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.008,-10.94517252009518,0.0085132249413462,52,18,0.0016,10,64476536,171914,3357266730898,88096,19891.827713117185,21.750544569329424,19870.077168547854,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.005,-10.949628798690048,0.0040569463464787,52,18,0.0016,10,111519889,223627,5377260374209,88099,24492.71444171675,21.750544569329424,24470.963897147423,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.002,-10.95300183906474,0.0006839059717869,52,18,0.0016,10,240290325,328338,9971547900570,175139,30934.388473328312,21.750544569329424,30912.63792875898,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.001,-10.953552524153867,0.0001332208826578,52,18,0.0016,10,342471856,384446,12548519658596,175140,33247.36589755644,21.750544569329424,33225.61535298711,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.0005,-10.95366062478929,2.512024723699824e-05,52,18,0.0016,10,427651916,431253,14487077285217,175143,34217.5369365019,21.750544569329424,34195.78639193257,kpoint
Li,cc-pvdz,18,kpoint,kpoint,0.0001,-10.953685278123428,4.6691310018331933e-07,52,18,0.0016,10,546374653,496203,16915176705081,175146,34723.00091320211,21.750544569329424,34701.25036863278,kpoint
Li,cc-pvdz,18,kpoint,kpoint,1e-05,-10.953685742223456,2.8130706652973463e-09,52,18,0.0016,10,614326260,531435,18141285174090,175144,34771.06522058298,21.750544569329424,34749.31467601365,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.1,-10.901552636999885,0.0493698429116538,52,27,0.0016,10,3633714,49951,179702368923,24806,3664.456962392259,21.103182283477118,3643.3537801087823,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.01,-10.941473602262072,0.009448877649465,52,27,0.0016,10,152727998,276722,6844744128424,94711,25194.95706227143,21.103182283477118,25173.853879987957,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.008,-10.944278047769386,0.006644432142151,52,27,0.0016,10,200349196,321493,8832652708501,187896,27984.640541504297,21.103182283477118,27963.53735922082,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.005,-10.947965625687162,0.002956854224374,52,27,0.0016,10,328496505,391901,12811822135876,187897,33299.26337824808,21.103182283477118,33278.16019596461,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.002,-10.950556166111214,0.0003663138003222,52,27,0.0016,10,620389952,549665,21369295423760,187901,39599.72921917295,21.103182283477118,39578.626036889465,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.001,-10.950873159693064,4.932021847281476e-05,52,27,0.0016,10,797899445,633361,25695923190418,374268,41325.01387108808,21.103182283477118,41303.9106888046,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.0005,-10.950916204573591,6.275337943506543e-06,52,27,0.0016,10,913614591,665148,27356510916636,374269,41893.10166275928,21.103182283477118,41871.9984804758,kpoint
Li,cc-pvdz,27,kpoint,kpoint,0.0001,-10.950922471406882,8.504654758212382e-09,52,27,0.0016,10,1028119696,696573,28800043340382,374269,42114.01049724581,21.103182283477118,42092.90731496233,kpoint
Li,cc-pvdz,27,kpoint,kpoint,1e-05,-10.950922476679306,3.232230483263265e-09,52,27,0.0016,10,1066534310,707143,29245882301115,374269,42126.71363094802,21.103182283477118,42105.610448664534,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.1,-11.11381332005418,0.0334424078178141,80,1,0.0016,10,17,649,35128423,224,55.13277768274075,47.713301523988335,7.419476158752419,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.01,-11.143529799494646,0.0037259283773494,80,1,0.0016,10,6227,2195,1017498835,812,472.17093278195534,47.713301523988335,424.457631257967,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.008,-11.144301776112773,0.0029539517592223,80,1,0.0016,10,8957,2587,1436100614,818,565.4423051862865,47.713301523988335,517.7290036622982,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.005,-11.1459717586754,0.0012839691965957,80,1,0.0016,10,16636,3194,2367044654,1463,754.8687498885275,47.713301523988335,707.1554483645392,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.002,-11.147172681833986,8.304603800901589e-05,80,1,0.0016,10,36495,4611,4557576954,1469,1006.7897523671712,47.713301523988335,959.076450843183,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.001,-11.147243511318692,1.221655330319038e-05,80,1,0.0016,10,50812,5250,5619542250,2764,1090.2887750459954,47.713301523988335,1042.575473522007,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.0005,-11.147252879783146,2.84808884920551e-06,80,1,0.0016,10,61740,5643,6217581546,2766,1122.3059777998783,47.713301523988335,1074.5926762758902,kpoint
Li,cc-pvtz,1,kpoint,kpoint,0.0001,-11.147255530536386,1.9733560918666626e-07,80,1,0.0016,10,79620,6275,7027140325,2767,1140.6830417875356,47.713301523988335,1092.9697402635472,kpoint
Li,cc-pvtz,1,kpoint,kpoint,1e-05,-11.1472557274355,4.3649528436162655e-10,80,1,0.0016,10,100700,7023,7889055291,2769,1144.200699380417,47.713301523988335,1096.4873978564287,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.1,-11.007686376696444,0.0337944321191123,80,2,0.0016,10,2132,2012,596753164,565,302.1108267018689,45.10781661989064,257.0030100819783,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.01,-11.035816641236504,0.0056641675790523,80,2,0.0016,10,73012,6524,12504596468,2848,1952.3409674627312,45.10781661989064,1907.2331508428406,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.008,-11.037530608687986,0.003950200127571,80,2,0.0016,10,98829,7448,15941416176,2851,2180.153925544273,45.10781661989064,2135.046108924382,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.005,-11.039736882116063,0.0017439266994916,80,2,0.0016,10,170468,9812,25296650808,5444,2626.0653829330113,45.10781661989064,2580.9575663131204,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.002,-11.04130063274376,0.0001801760717974,80,2,0.0016,10,356906,13107,41470285860,5447,3222.8026671862453,45.10781661989064,3177.6948505663545,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.001,-11.04145123831922,2.957049633778297e-05,80,2,0.0016,10,496272,15531,52214492043,5445,3424.457161672479,45.10781661989064,3379.349345052588,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.0005,-11.041474151901136,6.656914420588578e-06,80,2,0.0016,10,619073,17632,60822782976,5448,3513.7006460063562,45.10781661989064,3468.5928293864654,kpoint
Li,cc-pvtz,2,kpoint,kpoint,0.0001,-11.04148093345165,1.2463609344592896e-07,80,2,0.0016,10,853549,20028,70269740100,10628,3573.8043362776702,45.10781661989064,3528.6965196577794,kpoint
Li,cc-pvtz,2,kpoint,kpoint,1e-05,-11.041480908126758,9.93112010405639e-08,80,2,0.0016,10,1034906,21632,76077321216,10632,3582.2720270775003,45.10781661989064,3537.1642104576094,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.1,-10.930647744120131,0.0603714889033906,80,4,0.0016,10,8233,3912,1159066920,1052,301.7926336365281,44.06333247801058,257.7293011585175,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.01,-10.981639346830972,0.0093798861925495,80,4,0.0016,10,943906,21790,121002746280,10794,5656.372982746743,44.06333247801058,5612.309650268732,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.008,-10.983760975137445,0.0072582578860789,80,4,0.0016,10,1245519,24450,151879805850,10795,6327.340832264375,44.06333247801058,6283.277499786364,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.005,-10.987478940510895,0.0035402925126248,80,4,0.0016,10,2147320,32320,245631935360,10792,7741.29417746869,44.06333247801058,7697.23084499068,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.002,-10.990391009226848,0.0006282237966743,80,4,0.0016,10,4756035,45814,441916437948,21169,9825.214663338,44.06333247801058,9781.15133085999,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.001,-10.99089467462638,0.0001245583971432,80,4,0.0016,10,6961276,55497,578791532280,21170,10623.13659780889,44.06333247801058,10579.07326533088,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.0005,-10.990992570415685,2.66626078371246e-05,80,4,0.0016,10,9015620,64375,694972350625,21171,10996.396266377897,44.06333247801058,10952.332933899886,kpoint
Li,cc-pvtz,4,kpoint,kpoint,0.0001,-10.991018494402534,7.38620988371963e-07,80,4,0.0016,10,13092984,76455,844998626925,41906,11257.713327342335,44.06333247801058,11213.649994864325,kpoint
Li,cc-pvtz,4,kpoint,kpoint,1e-05,-10.991019210456642,2.2566879920304928e-08,80,4,0.0016,10,16777950,84547,937855944199,41902,11298.94805370778,44.06333247801058,11254.88472122977,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.1,-10.990518513866938,0.0451726109105514,80,6,0.0016,10,117161,10210,23399778290,3363,2334.4574967022504,42.564306961702044,2291.893189740548,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.01,-11.025859300440352,0.0098318243371373,80,6,0.0016,10,3393260,42293,452894421328,22859,10907.583987778637,42.564306961702044,10865.019680816935,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.008,-11.0286195170284,0.0070716077490899,80,6,0.0016,10,4468656,47026,554885403170,22864,12018.917768185194,42.564306961702044,11976.353461223493,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.005,-11.032341023924229,0.0033501008532628,80,6,0.0016,10,7668886,61112,861087452504,22865,14352.278146058079,42.564306961702044,14309.713839096376,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.002,-11.035227007712235,0.0004641170652543,80,6,0.0016,10,16459008,87861,1522108796355,45140,17646.136776505893,42.564306961702044,17603.572469544193,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.001,-11.03562045076819,7.067400929905432e-05,80,6,0.0016,10,22943420,102152,1880421881704,45142,18750.31289340831,42.564306961702044,18707.748586446607,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.0005,-11.03567976998016,1.135479732816691e-05,80,6,0.0016,10,27763825,112760,2121651115360,45143,19165.4487462539,42.564306961702044,19122.8844392922,kpoint
Li,cc-pvtz,6,kpoint,kpoint,0.0001,-11.035690889650631,2.351268566513909e-07,80,6,0.0016,10,34342520,127104,2417297554560,45144,19371.845588757194,42.564306961702044,19329.281281795495,kpoint
Li,cc-pvtz,6,kpoint,kpoint,1e-05,-11.03569111819411,6.5833791751401805e-09,80,6,0.0016,10,44671888,148529,2830918329829,45143,19414.05131367412,42.564306961702044,19371.48700671242,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.1,-10.90445176324708,0.0637004017854767,80,8,0.0016,10,36306,7947,2673593316,2027,342.68176876985376,43.16556282046284,299.5162059493909,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.01,-10.955173787853472,0.0129783771790865,80,8,0.0016,10,9120658,66734,806521631612,21491,12310.308906592038,43.16556282046284,12267.143343771575,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.008,-10.958588927342973,0.0095632376895871,80,8,0.0016,10,12349827,76758,1066864277754,42226,14157.4685518546,43.16556282046284,14114.30298903414,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.005,-10.96319532153591,0.0049568434966484,80,8,0.0016,10,22006820,97968,1735584433440,42229,18045.196140814893,43.16556282046284,18002.03057799443,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.002,-10.967208569377329,0.0009435956552312,80,8,0.0016,10,51255505,151519,3572157245641,83704,24013.947973171562,43.16556282046284,23970.7824103511,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.001,-10.967946218113664,0.0002059469188946,80,8,0.0016,10,76893705,179689,4655116672280,83705,26388.16403128425,43.16556282046284,26344.99846846378,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.0005,-10.968107252437145,4.491259541339332e-05,80,8,0.0016,10,100774313,205921,5559324604086,83704,27499.290942919,43.16556282046284,27456.125380098536,kpoint
Li,cc-pvtz,8,kpoint,kpoint,0.0001,-10.968150480645637,1.6843869232729958e-06,80,8,0.0016,10,148415051,257397,7145007390885,83705,28274.783785737538,43.16556282046284,28231.618222917074,kpoint
Li,cc-pvtz,8,kpoint,kpoint,1e-05,-10.968152164623383,4.0917491617165064e-10,80,8,0.0016,10,204592318,298742,8336571469038,166652,28424.399192990186,43.16556282046284,28381.23363016972,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.1,-20.23205855325528,0.131295405973411,52,1,0.0016,10,38,511,25054841,193,49.94230391254439,41.86042801523135,8.081875897313036,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.01,-20.359753067084924,0.0036008921437691,52,1,0.0016,10,3896,1617,536106648,720,337.70720656812443,41.86042801523135,295.84677855289306,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.008,-20.361249451952776,0.0021045072759164,52,1,0.0016,10,5059,1803,669892029,721,378.44971636880086,41.86042801523135,336.58928835356954,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.005,-20.362281367471148,0.0010725917575449,52,1,0.0016,10,8034,2219,986341062,722,452.76179730427816,41.86042801523135,410.9013692890469,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.002,-20.362941695887148,0.0004122633415448,52,1,0.0016,10,14327,2761,1449825949,1310,534.8711630197819,41.86042801523135,493.0107350045505,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.001,-20.3631435481444,0.0002104110842928,52,1,0.0016,10,18601,3065,1683886480,1311,559.6052334524921,41.86042801523135,517.7448054372608,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.0005,-20.363345304779216,8.654449477063508e-06,52,1,0.0016,10,22344,3310,1853487460,1311,570.3766074650838,41.86042801523135,528.5161794498524,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,0.0001,-20.363354624190144,6.649614512355129e-07,52,1,0.0016,10,33117,4075,2323601675,1309,580.8094673205468,41.86042801523135,538.9490393053154,kpoint
LiCl,cc-pvdz,1,kpoint,kpoint,1e-05,-20.363353960293036,1.064339727463448e-09,52,1,0.0016,10,44676,4619,2642940991,2480,582.8268079602706,41.86042801523135,540.9663799450392,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.1,-20.25790656486446,0.15226300821978,52,2,0.0016,10,916,1297,201282727,473,158.07594270083504,39.80532960799688,118.27061309283816,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.01,-20.3929875088721,0.0171820642121396,52,2,0.0016,10,41353,4820,5014554480,2531,1059.7054924955064,39.80532960799688,1019.9001628875096,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.008,-20.39993047700674,0.0102390960774982,52,2,0.0016,10,54349,5273,6076673749,2532,1173.8373408864081,39.80532960799688,1134.0320112784113,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.005,-20.406860096086252,0.003309476997984,52,2,0.0016,10,89529,6524,8926586956,2536,1393.7068988503183,39.80532960799688,1353.9015692423216,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.002,-20.40974218934963,0.0004273837346104,52,2,0.0016,10,180051,9141,15131115582,4873,1686.0760909289845,39.80532960799688,1646.2707613209877,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.001,-20.410052032373457,0.0001175407107822,52,2,0.0016,10,243583,10257,17911891413,4873,1778.775545427937,39.80532960799688,1738.9702158199402,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.0005,-20.410141568097224,2.8004987015606275e-05,52,2,0.0016,10,292619,11127,19825910568,4875,1814.909846596245,39.80532960799688,1775.1045169882482,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,0.0001,-20.410170599357205,1.0262729652765756e-06,52,2,0.0016,10,355535,12241,22020653166,4877,1832.370652639838,39.80532960799688,1792.565323031841,kpoint
LiCl,cc-pvdz,2,kpoint,kpoint,1e-05,-20.41016956959137,3.4928646641674277e-09,52,2,0.0016,10,384426,12742,22939945022,4877,1833.811414822422,39.80532960799688,1794.0060852144252,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.1,-20.305950522933728,0.1650694185138519,52,4,0.0016,10,7903,3138,944779626,878,306.6742283347721,39.45552896251384,267.21869937225824,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.01,-20.465021170469495,0.0059987709780813,52,4,0.0016,10,389488,13431,33892658415,4982,2570.379506965492,39.45552896251384,2530.9239780029784,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.008,-20.468909315135807,0.0021106263117722,52,4,0.0016,10,482345,15084,41116555476,4981,2776.5159936626956,39.45552896251384,2737.060464700182,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.005,-20.47098921560198,3.072584560115388e-05,52,4,0.0016,10,706694,18006,55350732096,9655,3131.166920814077,39.45552896251384,3091.711391851563,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.002,-20.470928777138948,9.116430863187476e-05,52,4,0.0016,10,1148548,21886,75130151370,9656,3496.615527579591,39.45552896251384,3457.1599986170777,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.001,-20.47100450537892,1.5436068661500713e-05,52,4,0.0016,10,1394416,24038,84657052438,9657,3587.276328626624,39.45552896251384,3547.8207996641104,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.0005,-20.47101442922344,5.51222414202357e-06,52,4,0.0016,10,1553267,25458,90394051554,9657,3616.725641243699,39.45552896251384,3577.270112281185,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,0.0001,-20.471020124771226,1.8332364604134455e-07,52,4,0.0016,10,1709719,26822,95536852648,9654,3628.1046641074786,39.45552896251384,3588.649135144965,kpoint
LiCl,cc-pvdz,4,kpoint,kpoint,1e-05,-20.4710199222294,1.9218180824509545e-08,52,4,0.0016,10,1754225,27229,97002332256,9658,3628.695241765606,39.45552896251384,3589.2397128030925,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.1,-20.295486028606483,0.1715086337645317,52,6,0.0016,10,51879,6632,6885521464,2930,1057.5285276902375,43.894735510196966,1013.6337921800405,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.01,-20.44657204656319,0.0204226158078242,52,6,0.0016,10,1922525,30108,188109575316,10532,6363.983533049912,43.894735510196966,6320.088797539715,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.008,-20.45525445723096,0.0117402051400574,52,6,0.0016,10,2459505,34653,236774904567,10533,6959.770264452053,43.894735510196966,6915.875528941856,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.005,-20.46333732037945,0.0036573419915626,52,6,0.0016,10,3870597,41367,327920469801,20646,8074.480781573698,43.894735510196966,8030.586046063501,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.002,-20.466528103743407,0.0004665586276075,52,6,0.0016,10,7146266,55764,515989645344,20650,9425.125261248186,43.894735510196966,9381.23052573799,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.001,-20.46689461411008,0.0001000482609327,52,6,0.0016,10,9221134,64674,623049396408,20649,9812.797366715298,43.894735510196966,9768.902631205101,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.0005,-20.466978439929875,1.6222441139746024e-05,52,6,0.0016,10,10595658,69903,682302142197,40871,9942.165731104129,43.894735510196966,9898.270995593934,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,0.0001,-20.46699446146717,2.0090384467152947e-07,52,6,0.0016,10,11957470,72900,715154977800,40872,9992.46721298082,43.894735510196966,9948.572477470623,kpoint
LiCl,cc-pvdz,6,kpoint,kpoint,1e-05,-20.46699466407458,1.703565288835307e-09,52,6,0.0016,10,12324525,73720,723377721160,40874,9994.933447940679,43.894735510196966,9951.038712430482,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.1,-20.32777640253924,0.1718145144987062,52,8,0.0016,10,47884,6910,3068171290,2842,452.27306170775273,40.36961558178191,411.90344612597085,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.01,-20.48145254249892,0.0181383745390206,52,8,0.0016,10,4524685,43323,283893539496,19215,6674.781490085735,40.36961558178191,6634.411874503953,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.008,-20.48942812513608,0.0101627919018625,52,8,0.0016,10,5753924,48713,352442939170,19215,7369.602108459122,40.36961558178191,7329.23249287734,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.005,-20.49687279228956,0.0027181247483838,52,8,0.0016,10,8814124,62060,523764430760,19218,8596.552662883483,40.36961558178191,8556.183047301702,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.002,-20.499331447046576,0.0002594699913665,52,8,0.0016,10,15363075,77939,761903528021,37906,9957.383232998835,40.36961558178191,9917.013617417053,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.001,-20.49953040534257,6.051169537357737e-05,52,8,0.0016,10,19443626,86901,881759767116,37907,10335.35988373521,40.36961558178191,10294.990268153428,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.0005,-20.49958008216641,1.083487152797602e-05,52,8,0.0016,10,22322670,93227,958225795205,37907,10469.5071481214,40.36961558178191,10429.137532539618,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,0.0001,-20.49959070918954,2.078484016010407e-07,52,8,0.0016,10,25683162,100620,1040127454080,37909,10529.368488351414,40.36961558178191,10488.998872769633,kpoint
LiCl,cc-pvdz,8,kpoint,kpoint,1e-05,-20.499590911582004,5.455937923670717e-09,52,8,0.0016,10,27432034,104443,1080163919134,37904,10534.414960679422,40.36961558178191,10494.04534509764,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.1,-20.28961433920091,0.1763110844815401,52,9,0.0016,10,243545,13223,25852710436,6005,1991.4802266125303,42.127474106980095,1949.3527525055501,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.01,-20.445817272987124,0.0201081506953251,52,9,0.0016,10,6885360,57058,579162664360,22337,10339.131968592897,42.127474106980095,10297.004494485918,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.008,-20.45472264477915,0.0112027789033,52,9,0.0016,10,8729348,65111,716169887865,22342,11203.708127807053,42.127474106980095,11161.58065370007,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.005,-20.4630091750197,0.0029162486627498,52,9,0.0016,10,13507136,80283,1008080714970,44098,12790.036583781604,42.127474106980095,12747.909109674622,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.002,-20.46554436557953,0.0003810581029171,52,9,0.0016,10,24292221,104039,1495970746738,44104,14646.269614322684,42.127474106980095,14604.142140215703,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.001,-20.46584295681838,8.246686406820913e-05,52,9,0.0016,10,30963349,118702,1767008536478,44105,15162.845575012205,42.127474106980095,15120.718100905224,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.0005,-20.46590936522126,1.6058461188350748e-05,52,9,0.0016,10,35360736,128112,1928684907936,44105,15334.569034726197,42.127474106980095,15292.441560619216,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,0.0001,-20.46592531752958,1.061528678292234e-07,52,9,0.0016,10,39694942,137131,2073461996431,44105,15401.411261779887,42.127474106980095,15359.283787672906,kpoint
LiCl,cc-pvdz,9,kpoint,kpoint,1e-05,-20.46592543038336,6.700911825419098e-09,52,9,0.0016,10,41126413,140116,2119085099756,44107,15404.966057365113,42.127474106980095,15362.838583258133,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.1,-20.32700515259615,0.1759460202997509,52,12,0.0016,10,248525,13853,14872871713,5777,1093.580685237656,44.37087221423041,1049.2098130234256,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.01,-20.46597336011304,0.0369778127828617,52,12,0.0016,10,20237121,92983,1151462884055,41188,12613.815501585794,44.37087221423041,12569.444629371565,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.008,-20.47943853890606,0.0235126339898421,52,12,0.0016,10,27177509,108218,1526472353758,41184,14367.775249277553,44.37087221423041,14323.404377063322,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.005,-20.49500650040081,0.0079446724950891,52,12,0.0016,10,46162591,143792,2506795675120,81641,17757.60150299602,44.37087221423041,17713.23063078179,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.002,-20.50197845050495,0.0009727223909514,52,12,0.0016,10,92807950,195035,4220728250660,81642,22043.21457372393,44.37087221423041,21998.843701509697,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.001,-20.50274303088511,0.0002081420107913,52,12,0.0016,10,124531872,229864,5270764050336,81642,23356.228014439137,44.37087221423041,23311.857142224904,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.0005,-20.502910792115305,4.03807805966494e-05,52,12,0.0016,10,147108742,253911,5939702444172,81644,23827.762465584205,44.37087221423041,23783.39159336997,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,0.0001,-20.502950589118143,5.837777550254941e-07,52,12,0.0016,10,171382511,276313,6517493098428,162538,24025.883474066333,44.37087221423041,23981.5126018521,kpoint
LiCl,cc-pvdz,12,kpoint,kpoint,1e-05,-20.502951173813557,9.176517323794541e-10,52,12,0.0016,10,179141026,280577,6621179499880,162540,24037.172948314455,44.37087221423041,23992.802076100223,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.1,-20.326694963550423,0.1784613205873704,52,18,0.0016,10,1032039,26792,52415466920,11918,1992.756578222637,44.76526997085398,1947.991308251783,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.01,-20.466412842474984,0.0387434416628096,52,18,0.0016,10,74516384,182927,3958948573064,88095,22044.59570158287,44.76526997085398,21999.83043161202,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.008,-20.480927159607443,0.0242291245303505,52,18,0.0016,10,99436684,210336,5147252988864,88098,24926.53985332559,44.76526997085398,24881.774583354734,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.005,-20.497150784183763,0.0080054999540308,52,18,0.0016,10,167352973,282931,8465944280783,88096,30478.596429540234,44.76526997085398,30433.83115956938,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.002,-20.50420838569281,0.0009478984449842,52,18,0.0016,10,330830916,378052,13873165181244,175139,37378.693665384904,44.76526997085398,37333.928395414056,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.001,-20.504947949693584,0.0002083344442098,52,18,0.0016,10,439695824,437861,16957330621677,175144,39447.66732179509,44.76526997085398,39402.90205182423,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.0005,-20.505114354882213,4.192925558044181e-05,52,18,0.0016,10,516702119,480181,18944127702136,175143,40185.533420022475,44.76526997085398,40140.76815005162,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,0.0001,-20.505155776288507,5.078492861798622e-07,52,18,0.0016,10,600865785,524472,20853019307328,175146,40499.2276362263,44.76526997085398,40454.462366255444,kpoint
LiCl,cc-pvdz,18,kpoint,kpoint,1e-05,-20.50515628043148,3.7063152547034406e-09,52,18,0.0016,10,630425565,539796,21472445761536,175143,40518.36895856891,44.76526997085398,40473.60368859806,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.1,-20.325361170116675,0.1801165309133701,52,27,0.0016,10,4120565,52099,193461509056,24807,3782.3804962085733,44.250869205003546,3738.1296270035696,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.01,-20.46404795060472,0.0414297504253262,52,27,0.0016,10,263893768,356385,13896238048080,187896,39717.13660947054,44.250869205003546,39672.885740265534,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.008,-20.47942969448061,0.0260480065494341,52,27,0.0016,10,349760769,403582,17686149367498,187899,44637.67893469276,44.250869205003546,44593.428065487744,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.005,-20.49683127400664,0.0086464270234074,52,27,0.0016,10,583298185,530462,28174614398162,187902,54100.81429659489,44.250869205003546,54056.56342738988,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.002,-20.504532901278903,0.0009447997511422,52,27,0.0016,10,1142812329,728101,47043357010232,374270,65812.25621763902,44.250869205003546,65768.00534843402,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.001,-20.50526847863883,0.0002092223912164,52,27,0.0016,10,1511615679,829384,56415356552128,374269,69285.40947573786,44.250869205003546,69241.15860653289,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.0005,-20.5054348922024,4.280882764362559e-05,52,27,0.0016,10,1771945411,900898,62371953215718,374272,70520.24656054523,44.250869205003546,70475.99569134024,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,0.0001,-20.505477137828315,5.632017305856607e-07,52,27,0.0016,10,2063090424,980854,68421945464642,374274,71054.42922774331,44.250869205003546,71010.17835853831,kpoint
LiCl,cc-pvdz,27,kpoint,kpoint,1e-05,-20.505477704314764,3.284718275153864e-09,52,27,0.0016,10,2171329483,1010235,70506552463815,374274,71089.78058476682,44.250869205003546,71045.5297155618,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.1,-20.23274952797034,0.1892797694908026,98,1,0.0016,10,216,961,342557099,336,363.0858371608115,287.82993206291235,75.2559050978991,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.01,-20.408920637724936,0.0131086597362077,98,1,0.0016,10,23350,3797,7510583707,1487,2014.8056512407577,287.82993206291235,1726.9757191778451,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.008,-20.4143774099846,0.0076518874765483,98,1,0.0016,10,32077,4416,10067534976,1489,2322.170242012604,287.82993206291235,2034.340309949692,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.005,-20.421358573691613,0.0006707237695309,98,1,0.0016,10,55523,5536,15800413856,2784,2907.183559774093,287.82993206291235,2619.3536277111807,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.002,-20.4214748265485,0.0005544709126432,98,1,0.0016,10,112733,7566,27114417954,2789,3650.3461232996815,287.82993206291235,3362.5161912367694,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.001,-20.42190683214855,0.000122465312593,98,1,0.0016,10,155871,9041,34599572483,2791,3898.1122334081647,287.82993206291235,3610.282301345252,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.0005,-20.422053347103823,2.404964267910259e-05,98,1,0.0016,10,195225,9890,38957708890,5382,4012.3346147966304,287.82993206291235,3724.504682733718,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,0.0001,-20.42202885650669,4.409544551720046e-07,98,1,0.0016,10,295554,11651,46997337760,5383,4108.754017747949,287.82993206291235,3820.924085685037,kpoint
LiCl,cc-pvtz,1,kpoint,kpoint,1e-05,-20.4220292395934,5.786774437410713e-08,98,1,0.0016,10,465829,14653,59498755601,5384,4136.008550370568,287.82993206291235,3848.178618307655,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.1,-20.26496353362943,0.2154978009092367,98,2,0.0016,10,4456,2613,2309087196,928,900.1206939809499,286.41509150493704,613.705602476013,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.01,-20.44813821190497,0.0323231226336986,98,2,0.0016,10,218761,10878,57202702704,5479,5356.332973105571,286.41509150493704,5069.917881600634,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.008,-20.46047756618633,0.0199837683523362,98,2,0.0016,10,299356,12305,73339793410,5485,6070.970920607258,286.41509150493704,5784.555829102321,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.005,-20.47360057675824,0.00686075778043,98,2,0.0016,10,545792,16550,123682750900,5481,7612.217655003081,286.41509150493704,7325.802563498144,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.002,-20.479240916055268,0.001220418483399,98,2,0.0016,10,1304052,24202,237889396256,10671,10012.07103186594,286.41509150493704,9725.655940361,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.001,-20.480238412525903,0.0002229220127638,98,2,0.0016,10,1985727,30210,326104322220,10672,10995.27069253923,286.41509150493704,10708.855601034293,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.0005,-20.480394162939103,6.717159956082241e-05,98,2,0.0016,10,2616958,35500,399223592500,10673,11454.811270465341,286.41509150493704,11168.396178960404,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,0.0001,-20.48046056590131,7.686373564297355e-07,98,2,0.0016,10,3709341,40461,466445534775,21042,11742.60347580033,286.41509150493704,11456.188384295392,kpoint
LiCl,cc-pvtz,2,kpoint,kpoint,1e-05,-20.480461346630577,1.2091909695755021e-08,98,2,0.0016,10,4519079,44030,509183085740,21045,11779.45959476262,286.41509150493704,11493.044503257683,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.1,-20.315024800318252,0.2307229060624784,98,4,0.0016,10,36687,6492,10069027080,1783,1579.8245411819396,284.0644277273034,1295.7601134546362,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.01,-20.52039452649293,0.0253531798878015,98,4,0.0016,10,2281654,33896,451476009408,10870,13567.07746082122,284.0644277273034,13283.013033093916,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.008,-20.531256400288424,0.0144913060923101,98,4,0.0016,10,3032989,38666,578495791096,21239,15239.511916913725,284.0644277273034,14955.44748918642,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.005,-20.54105644314148,0.0046912632392519,98,4,0.0016,10,5101119,47762,867200209876,21243,18494.2601042377,284.0644277273034,18210.195676510397,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.002,-20.545145309921114,0.0006023964596195,98,4,0.0016,10,10377494,70453,1573602347423,21242,22750.74361272494,284.0644277273034,22466.67918499764,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.001,-20.54562681050724,0.000120895873497,98,4,0.0016,10,14257721,79464,1885126220208,41980,24164.07091071987,284.0644277273034,23880.00648299257,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.0005,-20.54571576955994,3.1936820793276866e-05,98,4,0.0016,10,17195091,85926,2084043446958,41982,24704.852352289625,284.0644277273034,24420.78792456232,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,0.0001,-20.545747236462265,4.699184685819091e-07,98,4,0.0016,10,20529895,93241,2283274046116,41979,24943.14555084348,284.0644277273034,24659.08112311618,kpoint
LiCl,cc-pvtz,4,kpoint,kpoint,1e-05,-20.54574773542389,2.9043157212527152e-08,98,4,0.0016,10,21834544,96099,2354717640960,41983,24958.59064130302,284.0644277273034,24674.526213575715,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.1,-20.30935996408224,0.2367870617586192,98,6,0.0016,10,202765,13355,55832046550,6257,4258.3336851352515,363.1854320048931,3895.1482531303586,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.01,-20.49207010453436,0.0540769213064997,98,6,0.0016,10,10653457,74336,2302368637888,22977,31548.285803596667,363.1854320048931,31185.100371591772,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.008,-20.511034397505444,0.0351126283354119,98,6,0.0016,10,14567252,84384,2971952330688,45249,35874.16704231607,363.1854320048931,35510.98161031117,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.005,-20.533221077020965,0.0129259488198911,98,6,0.0016,10,26483431,110598,4906009824924,45254,45183.64221179834,363.1854320048931,44820.456779793436,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.002,-20.54439871692445,0.0017483089164045,98,6,0.0016,10,62704930,169938,9954585509562,89799,59666.80433438485,363.1854320048931,59303.618902379945,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.001,-20.54574683339564,0.0004001924452161,98,6,0.0016,10,93051297,203286,13019899709058,89800,65237.94503940845,363.1854320048931,64874.75960740355,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.0005,-20.546060530521054,8.649531980253755e-05,98,6,0.0016,10,117139334,229736,15219930970816,89798,67481.34490757399,363.1854320048931,67118.15947556907,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,0.0001,-20.54614558857216,1.437268696946603e-06,98,6,0.0016,10,144612160,259265,17429578339525,89803,68476.74260037007,363.1854320048931,68113.55716836518,kpoint
LiCl,cc-pvtz,6,kpoint,kpoint,1e-05,-20.54614702061077,5.230084809682012e-09,98,6,0.0016,10,153386106,268399,18058583362597,89803,68533.49566379628,363.1854320048931,68170.31023179139,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.1,-20.337947494604016,0.2387209770853431,98,8,0.0016,10,238270,14754,35017069830,6069,2417.5199472992385,294.63548432326206,2122.8844629759765,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.01,-20.529245699131653,0.0474227725577058,98,8,0.0016,10,24023202,103277,3367647430901,42375,33214.14708739722,294.63548432326206,32919.51160307396,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.008,-20.546033057448614,0.0306354142407414,98,8,0.0016,10,32763143,122490,4588546689180,42378,38157.03516381614,294.63548432326206,37862.399679492875,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.005,-20.56547575989673,0.0111927117926242,98,8,0.0016,10,58311420,160115,7599427925765,83848,48344.71263231271,294.63548432326206,48050.07714798945,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.002,-20.57513302105161,0.0015354506377533,98,8,0.0016,10,131234924,240250,14892631415000,83853,63140.5190846024,294.63548432326206,62845.883600279136,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.001,-20.576319076188792,0.0003493955005673,98,8,0.0016,10,191681197,292516,19729015414976,166799,68699.86535422911,294.63548432326206,68405.22986990586,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.0005,-20.57659115150612,7.732018323736156e-05,98,8,0.0016,10,242569178,320459,22358217413486,166798,71066.48027519672,294.63548432326206,70771.84479087347,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,0.0001,-20.576666724372437,1.747316925815312e-06,98,8,0.0016,10,310542168,357796,25385345330140,166801,72268.27672582405,294.63548432326206,71973.64124150078,kpoint
LiCl,cc-pvtz,8,kpoint,kpoint,1e-05,-20.57666847283249,1.1431353641455644e-09,98,8,0.0016,10,340294332,374150,26580062735100,166802,72361.96499737495,294.63548432326206,72067.32951305169,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.1,-23.32844274697558,0.3683379037153855,104,1,0.0016,10,178,996,211372116,342,216.16555706138405,127.82814975686247,88.33740730452156,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.01,-23.601313598068803,0.0954670526221619,104,1,0.0016,10,22441,3775,7098174025,1493,1915.268457474593,127.82814975686247,1787.4403077177303,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.008,-23.62585051310606,0.0709301375849058,104,1,0.0016,10,30943,4372,9490999920,1495,2211.2193061214484,127.82814975686247,2083.391156364586,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.005,-23.668353460718343,0.0284271899726213,104,1,0.0016,10,57741,5662,15968215866,2793,2872.6754503645457,127.82814975686247,2744.847300607684,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.002,-23.692901677581972,0.0038789731089892,104,1,0.0016,10,161369,9252,37662560496,2795,4146.429198186854,127.82814975686247,4018.601048429992,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.001,-23.696463280603773,0.0003173700871919,104,1,0.0016,10,287629,11553,55179484812,5391,4865.001423323094,127.82814975686247,4737.173273566232,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.0005,-23.696670692718588,0.0001099579723771,104,1,0.0016,10,425884,13963,72169287467,5389,5264.701849996818,127.82814975686247,5136.873700239956,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,0.0001,-23.69677945008248,1.200608487295085e-06,104,1,0.0016,10,650392,17792,96250289792,5392,5510.32640065415,127.82814975686247,5382.498250897288,kpoint
AlN,cc-pvdz,1,kpoint,kpoint,1e-05,-23.696780590456317,6.0234651044766e-08,104,1,0.0016,10,755826,18837,102289769946,10576,5531.214723176745,127.82814975686247,5403.386573419883,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.1,-23.24909165791345,0.4104170645779774,104,2,0.0016,10,17474,4026,11264812416,1595,2850.0349065983955,128.0008385226033,2722.034068075792,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.01,-23.519321379406588,0.1401873430848397,104,2,0.0016,10,376907,13745,157207434115,5497,11650.066635100162,128.0008385226033,11522.06579657756,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.008,-23.553955990215563,0.1055527322758642,104,2,0.0016,10,480800,15549,191891095293,5499,12570.497356210655,128.0008385226033,12442.496517688052,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.005,-23.60875496501303,0.0507537574783967,104,2,0.0016,10,796250,19818,282849412482,10683,14537.694475602466,128.0008385226033,14409.693637079865,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.002,-23.652033464084464,0.0074752584069628,104,2,0.0016,10,2024821,30625,550315815000,10686,18303.578256981265,128.0008385226033,18175.577418458663,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.001,-23.657910167396864,0.0015985550945636,104,2,0.0016,10,3710179,40536,823091587200,21056,20682.70672181045,128.0008385226033,20554.705883287847,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.0005,-23.65926303004015,0.0002456924512763,104,2,0.0016,10,5819189,49808,1085408165952,21057,22196.98975123121,128.0008385226033,22068.988912708606,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,0.0001,-23.65950648298335,2.2395080776504983e-06,104,2,0.0016,10,9716312,66603,1520130221250,21060,23248.079930913533,128.0008385226033,23120.07909239093,kpoint
AlN,cc-pvdz,2,kpoint,kpoint,1e-05,-23.659508782083048,5.959162052704414e-08,104,2,0.0016,10,11451397,72196,1654127100932,41796,23337.58086483494,128.0008385226033,23209.580026312335,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.1,-23.47215454766684,0.4336024266722589,104,4,0.0016,10,69351,7925,22252813550,3102,2860.1292576798205,136.1848088006774,2723.944448879143,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.01,-23.767330149722085,0.1384268246170137,104,4,0.0016,10,2864674,38065,668288400890,21265,17882.909271742214,136.1848088006774,17746.724462941536,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.008,-23.805613325253805,0.1001436490852931,104,4,0.0016,10,3888661,42575,842633883975,21266,20159.71331000361,136.1848088006774,20023.528501202934,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.005,-23.864365990928977,0.0413909834101211,104,4,0.0016,10,7059210,56505,1393363519095,21267,25117.57194689024,136.1848088006774,24981.38713808956,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.002,-23.9022597980312,0.0034971763079028,104,4,0.0016,10,18013192,87849,2905246196892,42006,33685.74931089471,136.1848088006774,33549.56450209403,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.001,-23.90538847808756,0.0003684962515428,104,4,0.0016,10,29215857,112478,4163817008188,42007,37707.188528349674,136.1848088006774,37571.00371954899,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.0005,-23.905720581010623,3.639332847527044e-05,104,4,0.0016,10,39599492,134550,5231490755400,42009,39604.25616903331,136.1848088006774,39468.07136023263,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,0.0001,-23.905756372063784,6.022753140655368e-07,104,4,0.0016,10,52057262,151048,6006186423592,83481,40502.69532144893,136.1848088006774,40366.51051264825,kpoint
AlN,cc-pvdz,4,kpoint,kpoint,1e-05,-23.90575697892216,4.583061041785186e-09,104,4,0.0016,10,55545127,154890,6166123813440,83482,40549.82309307687,136.1848088006774,40413.63828427619,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.1,-23.44899362656145,0.4410566611413031,104,6,0.0016,10,400478,17043,227548199931,6298,13599.641291671693,136.4413467323145,13463.199944939377,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.01,-23.764716187121916,0.1253341005808401,104,6,0.0016,10,9490021,69723,2845544139990,23015,41570.89337582062,136.4413467323145,41434.45202908831,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.008,-23.80635394216887,0.0836963455338839,104,6,0.0016,10,12695939,80500,3603125099000,45285,45591.46632703976,136.4413467323145,45455.02498030744,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.005,-23.863899387472205,0.0261509002305473,104,6,0.0016,10,22230652,101446,5379458300246,45287,54013.673752490635,136.4413467323145,53877.23240575832,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.002,-23.890018952685608,3.1335017144584754e-05,104,6,0.0016,10,51290866,157610,10369266395430,89834,67013.81845991859,136.4413467323145,66877.37711318627,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.001,-23.890127876847963,7.758914521005522e-05,104,6,0.0016,10,75008502,183662,12962508757692,89835,71890.22760605045,136.4413467323145,71753.78625931813,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.0005,-23.89005727777825,6.9900755015339655e-06,104,6,0.0016,10,90502674,200696,14486956975856,89838,73525.59687958437,136.4413467323145,73389.15553285205,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,0.0001,-23.89005021023494,7.74678134973783e-08,104,6,0.0016,10,99922423,211051,15323332528880,89838,73954.72334686878,136.4413467323145,73818.28200013646,kpoint
AlN,cc-pvdz,6,kpoint,kpoint,1e-05,-23.89005028531006,2.3926922665395974e-09,104,6,0.0016,10,100877176,212074,15399251106694,89836,73962.61836386287,136.4413467323145,73826.17701713055,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.1,-23.58028122686484,0.441298621412006,104,8,0.0016,10,279136,15740,49741579480,6118,3218.95467371028,147.61458228233536,3071.3400914279437,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.01,-23.8136750174827,0.207904830794142,104,8,0.0016,10,23042502,101405,3526598900635,42424,35423.9341456369,147.61458228233536,35276.31956335456,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.008,-23.860668437492148,0.1609114107846956,104,8,0.0016,10,33711266,124812,5204058306912,42420,42470.35708855328,147.61458228233536,42322.74250627095,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.005,-23.941105729442825,0.0804741188340187,104,8,0.0016,10,70697140,174018,10186051052424,83898,59622.7189906578,147.61458228233536,59475.10440837546,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.002,-24.00999832630755,0.011581521969294,104,8,0.0016,10,220243504,308473,28564283923648,166848,94320.54171385967,147.61458228233536,94172.92713157734,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.001,-24.019720250931968,0.0018595973448753,104,8,0.0016,10,387534486,400394,44197946137190,166850,112438.3937517209,147.61458228233536,112290.77916943857,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.0005,-24.021303689981416,0.0002761582954278,104,8,0.0016,10,549860871,489171,58328102377596,166850,121455.51756330245,147.61458228233536,121307.9029810201,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,0.0001,-24.021575632359745,4.215917098093769e-06,104,8,0.0016,10,762601125,579254,71706222803306,332739,126092.1093626565,147.61458228233536,125944.49478037415,kpoint
AlN,cc-pvdz,8,kpoint,kpoint,1e-05,-24.02157984544725,2.829594336617447e-09,104,8,0.0016,10,831439043,598162,74213793050964,332739,126376.3806505528,147.61458228233536,126228.76606827047,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.1,-23.62394545020159,0.4457622894845414,104,9,0.0016,10,170392,14929,22523845099,4011,1536.7802387589868,165.71475136016903,1371.0654873988178,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.01,-23.78992958859141,0.279778151094721,104,9,0.0016,10,43986709,152947,7971734986406,48673,53089.91073904177,165.71475136016903,52924.195987681596,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.008,-23.84532463372386,0.2243831059622714,104,9,0.0016,10,63817798,179385,11302114971690,96287,64176.15616254076,165.71475136016903,64010.44141118059,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.005,-23.952504039379377,0.1172037003067529,104,9,0.0016,10,131700291,253983,22623938034072,96293,90732.6630972706,165.71475136016903,90566.94834591044,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.002,-24.05510540278576,0.0146023369003742,104,9,0.0016,10,407910908,436799,61934928349657,191532,144428.90187243457,165.71475136016903,144263.18712107438,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.001,-24.06816989061745,0.0015378490686757,104,9,0.0016,10,705616718,595185,100101236839800,191531,171311.91575065855,165.71475136016903,171146.2009992984,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.0005,-24.069570632448432,0.0001371072376983,104,9,0.0016,10,964976967,684633,123190416510924,381997,183281.73962185555,165.71475136016903,183116.0248704954,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,0.0001,-24.06970767330208,6.638405380954282e-08,104,9,0.0016,10,1232591430,758136,140125293577608,381999,188264.9700229794,165.71475136016903,188099.25527161924,kpoint
AlN,cc-pvdz,9,kpoint,kpoint,1e-05,-24.06970775883133,1.9145204532833304e-08,104,9,0.0016,10,1291241180,774231,143255990576547,381997,188470.04760793966,165.71475136016903,188304.3328565795,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.1,-23.40074892835858,0.4654028911391243,220,1,0.0016,10,2290,2470,5845106800,667,2410.4356022655734,1200.040563440158,1210.3950388254154,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.01,-23.64165919462002,0.224492624877687,220,1,0.0016,10,147064,9715,136507174840,3172,14312.410175943638,1200.040563440158,13112.36961250348,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.008,-23.682245002776945,0.1839068167207607,220,1,0.0016,10,207081,11330,182648743310,6017,16420.519062802607,1200.040563440158,15220.478499362447,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.005,-23.76362039199013,0.102531427507575,220,1,0.0016,10,430155,15259,328131763814,6021,21903.942582217387,1200.040563440158,20703.90201877723,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.002,-23.84765640051165,0.0184954189860562,220,1,0.0016,10,1658041,28492,1023362321744,11722,36585.29707016493,1200.040563440158,35385.25650672477,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.001,-23.863072190419917,0.0030796290777921,220,1,0.0016,10,3726295,42737,2020945973890,23120,48167.129714685645,1200.040563440158,46967.08915124549,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.0005,-23.86554289320686,0.0006089262908446,220,1,0.0016,10,6566517,55222,3051829858834,23121,56292.20848344858,1200.040563440158,55092.16792000842,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,0.0001,-23.86612860116349,2.321833421348174e-05,220,1,0.0016,10,12180487,77968,4768133195936,45906,62291.97337843589,1200.040563440158,61091.93281499573,kpoint
AlN,cc-pvtz,1,kpoint,kpoint,1e-05,-23.86615201832114,1.988234359373564e-07,220,1,0.0016,10,14932910,84013,5183424076453,45907,62844.9449554095,1200.040563440158,61644.904391969336,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.1,-23.31931461467447,0.505619762335094,220,2,0.0016,10,82291,8794,113565927056,3389,13154.116591597696,1066.7127749687652,12087.40381662893,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.01,-23.528408166379688,0.296526210629878,220,2,0.0016,10,2486304,36889,2560598806846,11949,70704.12584123295,1066.7127749687652,69637.41306626418,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.008,-23.57225014386399,0.2526842331455761,220,2,0.0016,10,3234770,41889,3181337138871,23342,77358.81476431008,1066.7127749687652,76292.10198934132,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.005,-23.664397901778592,0.1605364752309732,220,2,0.0016,10,5706582,52755,4803207486180,23343,92740.1558069644,1066.7127749687652,91673.44303199564,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.002,-23.78733832139909,0.037596055610475,220,2,0.0016,10,18508174,93182,11979955757296,46128,130955.36325187908,1066.7127749687652,129888.65047691032,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.001,-23.816950199203827,0.0079841778057385,220,2,0.0016,10,43191218,146256,23722111849920,46134,165211.30549346286,1066.7127749687652,164144.5927184941,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.0005,-23.82340744070511,0.0015269363044545,220,2,0.0016,10,83618351,194061,36939310496865,91700,193887.86300930716,1066.7127749687652,192821.15023433836,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,0.0001,-23.824913076353035,2.130065653105362e-05,220,2,0.0016,10,178817996,295943,63581855190591,91707,218839.2557176556,1066.7127749687652,217772.54294268685,kpoint
AlN,cc-pvtz,2,kpoint,kpoint,1e-05,-23.82493431787605,5.91335194144449e-08,220,2,0.0016,10,226667198,326048,70837474424096,182840,221300.11134047236,1066.7127749687652,220233.3985655036,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.1,-4.418667045870823,0.0500962004856804,52,1,0.0016,10,13,469,16996560,188,36.91324933584031,31.765997880819747,5.147251455020564,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.01,-4.466583748937595,0.0021794974189086,52,1,0.0016,10,2226,1365,296509395,423,221.2606615790062,31.765997880819747,189.49466369818649,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.008,-4.468650314326365,0.000112932030138,52,1,0.0016,10,2806,1476,348696144,718,240.6359506133993,31.765997880819747,208.86995273257955,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.005,-4.468819661418112,5.641506160891652e-05,52,1,0.0016,10,4241,1676,451589820,718,274.45357292684105,31.765997880819747,242.6875750460213,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.002,-4.468833748580551,7.050222404725304e-05,52,1,0.0016,10,7523,2153,668846674,722,316.433080693312,31.765997880819747,284.66708281249225,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.001,-4.468796517455534,3.32710990305074e-05,52,1,0.0016,10,9275,2398,769115336,724,326.6942981989703,31.765997880819747,294.92830031815055,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.0005,-4.46876361303152,3.6667501657206003e-07,52,1,0.0016,10,10601,2491,808381811,1306,330.55435444391384,31.765997880819747,298.7883565630941,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,0.0001,-4.468763273488432,2.7131928703738598e-08,52,1,0.0016,10,12218,2607,850713633,1308,332.38490363183547,31.765997880819747,300.61890575101575,kpoint
Al2atom,cc-pvdz,1,kpoint,kpoint,1e-05,-4.468763246247839,1.0866418875821181e-10,52,1,0.0016,10,12881,2648,864466080,1305,332.52853288711594,31.765997880819747,300.7625350062962,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.1,-4.38543785854222,0.0588524003947661,52,2,0.0016,10,3074,1817,964183782,772,540.5110805161958,30.048490677075527,510.4625898391202,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.01,-4.441769259926423,0.0025209990105636,52,2,0.0016,10,28382,4060,4465001240,1366,1120.199550104531,30.048490677075527,1090.1510594274555,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.008,-4.443286290924667,0.001003968012319,52,2,0.0016,10,35280,4520,5240311720,1367,1180.915152316294,30.048490677075527,1150.8666616392181,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.005,-4.444171164329217,0.0001190946077693,52,2,0.0016,10,52316,5189,6556208098,2532,1286.9713707921003,30.048490677075527,1256.9228801150248,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.002,-4.444236662823878,5.3596113108511645e-05,52,2,0.0016,10,94896,6689,9349208611,2536,1423.683830063036,30.048490677075527,1393.6353393859604,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.001,-4.44426583302444,2.44259125459223e-05,52,2,0.0016,10,127515,7860,11349596340,2536,1470.8146841495645,30.048490677075527,1440.7661934724892,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.0005,-4.444288178106358,2.0808306278041755e-06,52,2,0.0016,10,154220,8679,12697949814,4874,1490.2664802473705,30.048490677075527,1460.2179895702948,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,0.0001,-4.4442893359760935,9.229608926020204e-07,52,2,0.0016,10,190583,9326,13736340008,4873,1500.2917567934437,30.048490677075527,1470.2432661163682,kpoint
Al2atom,cc-pvdz,2,kpoint,kpoint,1e-05,-4.444290243530261,1.5406724784838843e-08,52,2,0.0016,10,213748,9713,14315611893,4871,1501.2620335028362,30.048490677075527,1471.2135428257607,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.1,-4.270952882567391,0.0808918521369967,52,4,0.0016,10,14313,3692,2244817224,1466,619.3252119089901,30.54593061009172,588.7792812988984,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.01,-4.350049658281701,0.0017950764226863,52,4,0.0016,10,244002,10881,21537013563,4977,2016.1210694306758,30.54593061009172,1985.575138820584,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.008,-4.350714190254875,0.0011305444495128,52,4,0.0016,10,297289,11831,24788559651,4979,2134.173940588771,30.54593061009172,2103.6280099786795,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.005,-4.351474491125658,0.0003702435787298,52,4,0.0016,10,423499,14042,32167315306,4979,2333.381764675917,30.54593061009172,2302.835834065825,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.002,-4.351780844499063,6.389020532449052e-05,52,4,0.0016,10,693766,17892,44862919668,9655,2554.045597380016,30.54593061009172,2523.499666769924,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.001,-4.351827095930036,1.7638774352235487e-05,52,4,0.0016,10,874567,19475,50094471375,9652,2620.067009473113,30.54593061009172,2589.5210788630216,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.0005,-4.351839527579018,5.207125369999233e-06,52,4,0.0016,10,1018778,20752,53915688192,9656,2646.398688080814,30.54593061009172,2615.8527574707223,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,0.0001,-4.351844399468414,3.352359740915745e-07,52,4,0.0016,10,1327557,23467,61410322960,9655,2665.531372497828,30.54593061009172,2634.985441887736,kpoint
Al2atom,cc-pvdz,4,kpoint,kpoint,1e-05,-4.35184473248335,2.221037576077833e-09,52,4,0.0016,10,1700057,26737,70073292132,9654,2669.561093858004,30.54593061009172,2639.015163247913,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.1,-4.320980683561638,0.086723356491059,52,6,0.0016,10,55735,6767,13504286103,2932,2032.7104130121154,30.13416907980492,2002.57624393231,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.01,-4.403663839158187,0.0040402008945097,52,6,0.0016,10,1047961,22415,115232802785,10530,5236.455362150121,30.13416907980492,5206.321193070316,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.008,-4.404548068542088,0.0031559715106093,52,6,0.0016,10,1298095,24608,133689358080,10529,5533.7634717191295,30.13416907980492,5503.629302639325,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.005,-4.4064430492056905,0.0012609908470064,52,6,0.0016,10,1940768,30231,180308446236,10530,6075.24248747007,30.13416907980492,6045.108318390266,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.002,-4.407562333479075,0.000141706573622,52,6,0.0016,10,3548357,39947,265434472702,20645,6768.200758355608,30.13416907980492,6738.066589275803,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.001,-4.4076664207803455,3.761927235146345e-05,52,6,0.0016,10,4833410,45600,314197680000,20648,7018.400937885473,30.13416907980492,6988.266768805668,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.0005,-4.407695963674435,8.076378262167339e-06,52,6,0.0016,10,5997406,50703,355016625858,20645,7132.062004611965,30.13416907980492,7101.927835532159,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,0.0001,-4.407703827621658,2.124310389817197e-07,52,6,0.0016,10,8442540,61420,435038904140,20643,7214.701196911884,30.13416907980492,7184.5670278320795,kpoint
Al2atom,cc-pvdz,6,kpoint,kpoint,1e-05,-4.407704038719431,1.3332659420939306e-09,52,6,0.0016,10,11089329,71002,504003152872,40871,7230.406971815978,30.13416907980492,7200.272802736174,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.1,-4.0114511296101405,0.1004930730195372,52,8,0.0016,10,72244,7773,6026095980,2846,789.6724775255099,31.01659601545485,758.655881510055,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.01,-4.111230088347407,0.000714114282271,52,8,0.0016,10,1900818,29758,108326291678,9866,3707.918103013104,31.01659601545485,3676.901506997649,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.008,-4.1114088418563295,0.0005353607733482,52,8,0.0016,10,2310779,33261,128962409646,9866,3949.3709783656677,31.01659601545485,3918.354382350213,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.005,-4.111602064716755,0.0003421379129227,52,8,0.0016,10,3248855,37709,160801319721,19213,4343.548009338184,31.01659601545485,4312.531413322729,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.002,-4.111891166412351,5.3036217326329904e-05,52,8,0.0016,10,5046078,45608,212110813096,19215,4737.200959668254,31.01659601545485,4706.1843636528,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.001,-4.111932932454643,1.1270175034994168e-05,52,8,0.0016,10,6105180,50257,238805734587,19215,4840.031956393106,31.01659601545485,4809.015360377652,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.0005,-4.111940886133415,3.316496262506518e-06,52,8,0.0016,10,6885616,53658,256967196156,19211,4878.0168463863265,31.01659601545485,4847.000250370872,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,0.0001,-4.11194383310937,3.6952030768588884e-07,52,8,0.0016,10,8577478,61064,294043127928,19211,4904.851463296547,31.01659601545485,4873.834867281093,kpoint
Al2atom,cc-pvdz,8,kpoint,kpoint,1e-05,-4.111944194576838,8.052840172467768e-09,52,8,0.0016,10,14823239,76748,370553542380,37903,4917.948112972631,31.01659601545485,4886.931516957176,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.1,-3.97668300606458,0.1004688192167631,52,9,0.0016,10,173167,11976,19996279296,3287,1700.7375134622596,31.889658274267845,1668.8478551879916,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.01,-4.075889887500802,0.0012619377805407,52,9,0.0016,10,3550870,42432,270000120000,22337,6481.425815989594,31.889658274267845,6449.536157715327,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.008,-4.076143147383224,0.0010086778981186,52,9,0.0016,10,4513589,46676,321038321492,22339,7005.890279150226,31.889658274267845,6974.000620875958,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.005,-4.076801730572719,0.0003500947086232,52,9,0.0016,10,6950399,57388,447782954464,22340,7947.79321820069,31.889658274267845,7915.903559926422,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.002,-4.077107344652941,4.448062840189948e-05,52,9,0.0016,10,12356018,77803,689799841940,44103,9030.812781369497,31.889658274267845,8998.92312309523,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.001,-4.077153247456133,1.4221747903775397e-06,52,9,0.0016,10,15704757,85156,780287408460,44100,9333.39044699721,31.889658274267845,9301.50078872294,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.0005,-4.077153888119927,2.0628385843934893e-06,52,9,0.0016,10,17865543,89922,832689499782,44105,9432.291763464456,31.889658274267845,9400.402105190187,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,0.0001,-4.077151694011697,1.31269645819998e-07,52,9,0.0016,10,19867367,94313,876716388721,44103,9468.640595279556,31.889658274267845,9436.750937005289,kpoint
Al2atom,cc-pvdz,9,kpoint,kpoint,1e-05,-4.077151826032343,7.510001509558605e-10,52,9,0.0016,10,20387414,95454,887484233178,44104,9470.362277452892,31.889658274267845,9438.472619178625,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,0.1,-4.070009150082027,0.1312104381282042,52,12,0.0016,10,232224,13540,26509153600,5778,1994.23872544673,31.82691019860486,1962.4118152481249,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,0.01,-4.191302615408239,0.0099169728019923,52,12,0.0016,10,11766246,74349,727091287164,41184,9961.250805621114,31.82691019860486,9929.42389542251,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,0.008,-4.194420814143888,0.0067987740663424,52,12,0.0016,10,15655454,82896,906781604256,41184,11142.15528268749,31.82691019860486,11110.328372488884,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,0.005,-4.198488577706454,0.0027310105037772,52,12,0.0016,10,26416956,106550,1406955457500,41188,13450.145416397127,31.82691019860486,13418.31850619852,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,0.002,-4.200819592305235,0.0003999959049956,52,12,0.0016,10,56043217,154639,2532193058013,81637,16679.302487104545,31.82691019860486,16647.47557690594,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,0.001,-4.201155739506876,6.384870335462978e-05,52,12,0.0016,10,81587560,182700,3217305344400,81643,17937.166348533134,31.82691019860486,17905.33943833453,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,0.0005,-4.201209589492144,9.9987180863792e-06,52,12,0.0016,10,105449649,208926,3800749199544,81641,18530.05969565261,31.82691019860486,18498.23278545401,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,0.0001,-4.20121919470934,3.935008905386894e-07,52,12,0.0016,10,145372384,252082,4676246888918,81643,18895.382291365953,31.82691019860486,18863.55538116735,kpoint
Al2atom,cc-pvdz,12,kpoint,kpoint,1e-05,-4.201219580447746,7.76248487710518e-09,52,12,0.0016,10,170147557,275642,5124212068558,162540,18935.71859094694,31.82691019860486,18903.89168074834,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.1,-4.041957648404297,0.1235964989665969,52,18,0.0016,10,1192619,28211,98894140087,11922,3570.6902915222863,33.443765948348315,3537.246525573938,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.01,-4.155206159792552,0.0103479875783421,52,18,0.0016,10,42200501,145134,2435182922106,44573,17090.804642870735,33.443765948348315,17057.360876922387,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.008,-4.157786209605904,0.0077679377649904,52,18,0.0016,10,56704932,163377,3061292875200,88095,19085.962595115183,33.443765948348315,19052.518829166835,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.005,-4.161691523542866,0.0038626238280281,52,18,0.0016,10,99603288,210512,4804754096608,88098,23248.471124822114,33.443765948348315,23215.027358873762,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.002,-4.164981822190224,0.0005723251806708,52,18,0.0016,10,228219668,321699,9342653356701,175140,29581.528994927015,33.443765948348315,29548.08522897867,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.001,-4.165462746014018,9.140135687601968e-05,52,18,0.0016,10,340562381,383430,12085563678870,175142,32105.609151499793,33.443765948348315,32072.165385551445,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.0005,-4.165541367807853,1.2779563041576124e-05,52,18,0.0016,10,435365973,435483,14188926702735,175136,33187.79792565152,33.443765948348315,33154.35415970317,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,0.0001,-4.165554092227591,5.514330325695482e-08,52,18,0.0016,10,547818543,496944,16436690652816,175142,33690.46709645525,33.443765948348315,33657.0233305069,kpoint
Al2atom,cc-pvdz,18,kpoint,kpoint,1e-05,-4.165554146846704,5.24190468809138e-10,52,18,0.0016,10,584696012,516072,17084353518696,175144,33720.06074791375,33.443765948348315,33686.6169819654,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.1,-4.428428599132324,0.0722446463348527,104,1,0.0016,10,212,1001,1729597870,346,1759.9936611445078,336.66844728884587,1423.3252138556618,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.01,-4.498477610427188,0.002195635039988,104,1,0.0016,10,17187,3390,10202818590,1491,3065.63546149514,336.66844728884587,2728.967014206294,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.008,-4.499117077609118,0.001556167858058,104,1,0.0016,10,23516,3838,12379653224,1495,3285.5160965922005,336.66844728884587,2948.8476493033545,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.005,-4.499548541118347,0.0011247043488289,104,1,0.0016,10,40274,4997,18152337059,1496,3700.183257004025,336.66844728884587,3363.514809715179,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.002,-4.50058658393913,8.666152804615024e-05,104,1,0.0016,10,85074,6624,27775041408,2795,4271.048244646726,336.66844728884587,3934.37979735788,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.001,-4.500654617126311,1.8628340865411985e-05,104,1,0.0016,10,116999,7753,33918584194,2797,4456.233996307083,336.66844728884587,4119.565549018237,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.0005,-4.500668590054217,4.655412959131411e-06,104,1,0.0016,10,140748,8559,38030504265,2798,4525.943593084479,336.66844728884587,4189.275145795634,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,0.0001,-4.500672898491077,3.469760994079252e-07,104,1,0.0016,10,172451,9525,42644806125,5390,4560.382296127264,336.66844728884587,4223.713848838419,kpoint
Al2atom,cc-pvtz,1,kpoint,kpoint,1e-05,-4.500673246901347,1.4341710041776423e-09,104,1,0.0016,10,193187,9890,44315863640,5390,4564.182439244104,336.66844728884587,4227.5139919552585,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.1,-4.408439194538761,0.0921717666468087,104,2,0.0016,10,14966,3858,9606369846,1597,2536.279735838514,167.134970501829,2369.144765336685,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.01,-4.494581588994145,0.0060293721914241,104,2,0.0016,10,183262,10327,67543598922,5493,6662.08354982793,167.134970501829,6494.9485793261,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.008,-4.498015067613454,0.0025958935721153,104,2,0.0016,10,246506,11439,81073203282,5493,7219.2044857976,167.134970501829,7052.069515295772,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.005,-4.499540790301168,0.0010701708844012,104,2,0.0016,10,444331,14937,123911959743,5497,8449.867810518552,167.134970501829,8282.732840016723,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.002,-4.500409827428618,0.0002011337569509,104,2,0.0016,10,1077129,22280,228594225920,10680,10450.814458108032,167.134970501829,10283.679487606203,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.001,-4.500577490530849,3.347065472070199e-05,104,2,0.0016,10,1625567,27124,299408843604,10686,11243.744624487914,167.134970501829,11076.609653986085,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.0005,-4.500605155764183,5.805421386284593e-06,104,2,0.0016,10,2100243,31278,355900101024,10682,11590.154310374233,167.134970501829,11423.019339872404,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,0.0001,-4.500611385771552,4.24585982372605e-07,104,2,0.0016,10,2781174,36447,421403166207,21054,11777.038515307204,167.134970501829,11609.903544805375,kpoint
Al2atom,cc-pvtz,2,kpoint,kpoint,1e-05,-4.500610966592632,5.407062353413039e-09,104,2,0.0016,10,3168722,38151,441777401757,21054,11794.992338808917,167.134970501829,11627.857368307088,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.1,-4.265385688744825,0.1213095020033687,104,4,0.0016,10,48330,7193,13231041569,3103,1873.6300554023328,142.64497785077788,1730.985077551555,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.01,-4.371458160503752,0.0152370302444415,104,4,0.0016,10,2497984,35809,554358663483,10895,15768.802968902008,142.64497785077788,15626.15799105123,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.008,-4.376491918801664,0.0102032719465299,104,4,0.0016,10,3285471,39920,686629908160,21265,17519.92637613009,142.64497785077788,17377.281398279312,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.005,-4.382245426195563,0.0044497645526311,104,4,0.0016,10,5687241,50481,1054485443079,21267,21277.114799113326,142.64497785077788,21134.469821262548,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.002,-4.386020506747415,0.0006746840007787,104,4,0.0016,10,13548868,78022,2104059299286,42000,27468.88293415039,142.64497785077788,27326.237956299614,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.001,-4.386575469991187,0.0001197207570067,104,4,0.0016,10,20992706,94396,2794340881908,42003,30152.67843340442,142.64497785077788,30010.03345555364,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.0005,-4.386671024841364,2.4165906829409774e-05,104,4,0.0016,10,27761036,109277,3367274481963,42007,31387.00366929297,142.64497785077788,31244.35869144219,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,0.0001,-4.386694320917702,8.698304920784494e-07,104,4,0.0016,10,38693368,132672,4182777209088,42009,32113.345464818776,142.64497785077788,31970.700486968,kpoint
Al2atom,cc-pvtz,4,kpoint,kpoint,1e-05,-4.386695190260634,4.875593262454457e-10,104,4,0.0016,10,48280093,146908,4646388154316,83480,32215.8902509197,142.64497785077788,32073.245273068926,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.1,-4.331353160425308,0.1114204293855145,104,6,0.0016,10,300826,15295,137442353615,6299,9153.162820118616,113.61982946741144,9039.542990651205,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.01,-4.43047041330629,0.012303176504532,104,6,0.0016,10,7712992,62146,1769727602510,23011,29006.36736083453,113.61982946741144,28892.74753136712,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.008,-4.43351108104255,0.0092625087682725,104,6,0.0016,10,10234724,72806,2270895877524,23014,31770.945916980665,113.61982946741144,31657.326087513266,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.005,-4.438382132224693,0.004391457586129,104,6,0.0016,10,17760954,91631,3382507051640,45287,37600.739600513145,113.61982946741144,37487.119771045735,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.002,-4.442223032235558,0.0005505575752646,104,6,0.0016,10,40921315,141642,6504183501318,45291,46773.60369559177,113.61982946741144,46659.98386612436,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.001,-4.44267416331818,9.942649264260696e-05,104,6,0.0016,10,60165482,167364,8266336077132,89835,50309.628240919206,113.61982946741144,50196.008411451796,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.0005,-4.4427610704744085,1.251933641377434e-05,104,6,0.0016,10,74541458,183149,9288670580881,89833,51659.37051814779,113.61982946741144,51545.75068868038,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,0.0001,-4.442773554352363,3.5458459279880123e-08,104,6,0.0016,10,90486471,200684,10291874643688,89836,52237.43441771845,113.61982946741144,52123.814588251036,kpoint
Al2atom,cc-pvtz,6,kpoint,kpoint,1e-05,-4.44277358426775,5.543072667535398e-09,104,6,0.0016,10,98854010,209876,10773248005116,89837,52285.82690113768,113.61982946741144,52172.20707167027,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.1,-4.025505669708937,0.1579815773713857,104,8,0.0016,10,165079,13737,20663593773,3521,1532.1942762359445,118.87803964919635,1413.316236586748,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.01,-4.16201933947318,0.0214679076071426,104,8,0.0016,10,23510343,102431,2999402877149,42420,29826.58242256525,118.87803964919635,29707.70438291605,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.008,-4.1679973319404455,0.0154899151398772,104,8,0.0016,10,32872765,123011,4245703999152,42424,35156.51838051267,118.87803964919635,35037.64034086348,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.005,-4.177003201968196,0.0064840451121268,104,8,0.0016,10,61076080,163432,7452074276800,83897,46445.12999395854,118.87803964919635,46326.25195430935,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.002,-4.182530722648767,0.0009565244315554,104,8,0.0016,10,152684024,262969,16746577514114,83901,64866.67125979872,118.87803964919635,64747.79322014953,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.001,-4.183305274162435,0.000181972917888,104,8,0.0016,10,237835752,318139,22703551975736,166847,72690.39020737002,118.87803964919635,72571.51216772082,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.0005,-4.183448334932201,3.89121481214616e-05,104,8,0.0016,10,314143172,360061,26946932474449,166847,76231.30502600434,118.87803964919635,76112.42698635515,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,0.0001,-4.183486279839878,9.67240445071127e-07,104,8,0.0016,10,442423199,430547,33126870001732,166849,78371.82084635014,118.87803964919635,78252.94280670094,kpoint
Al2atom,cc-pvtz,8,kpoint,kpoint,1e-05,-4.183487236296555,1.0783767656619148e-08,104,8,0.0016,10,565400143,497229,38418932211717,166849,78702.5748385098,118.87803964919635,78583.6967988606,kpoint


==> figures/plot_diamond_extrap/thc_weighting_opt_amount.csv <==
,nthc,lambda_tot,lambda_one_body,lambda_two_body,loss,delta_mp2,emp2,thc_type,basis,kmesh,weighting,ada_opt_amount
0,6,282.3631580805244,56.46000746814209,225.90315061238232,0.0027666359352339,-0.0001661579391161,-10.377568555345754,ada,cc-pvdz,1,sum_squares_mo,3000
1,8,343.0089366944304,56.46000746814209,286.54892922628835,0.0003633485279347,-4.999249847337239e-05,-10.377568555345754,ada,cc-pvdz,1,sum_squares_mo,3000
0,6,7614.746800906019,221.1063753710033,7393.640425535016,0.0576938227516444,0.0003281175325273,-11.05721403218063,ada,cc-pvdz,4,sum_squares_mo,3000
1,8,7866.577640238007,221.1063753710033,7645.471264867004,0.0108783320189973,1.935762946558839e-05,-11.05721403218063,ada,cc-pvdz,4,sum_squares_mo,3000
0,6,23453.6049347552,327.5023778789387,23126.10255687626,0.2841764979177498,0.0015431551763605,-11.098170473547976,ada,cc-pvdz,6,sum_squares_mo,3000
1,8,23791.21895098474,327.5023778789387,23463.7165731058,0.0654546971514584,0.0003055258186055,-11.098170473547976,ada,cc-pvdz,6,sum_squares_mo,3000
0,6,1731.2192358021089,110.59590881963165,1620.6233269824772,0.0177639915609604,2.5274636671568373e-05,-10.792199085252888,ada,cc-pvdz,2,sum_squares_mo,3000
1,8,1854.1129843764893,110.59590881963165,1743.5170755568577,0.0032931313109178,-6.045476863114629e-05,-10.792199085252888,ada,cc-pvdz,2,sum_squares_mo,3000
0,6,32111.76200482972,442.5140601146919,31669.24794471503,0.1396465714866468,-3.082426429834584e-05,-11.191519406625968,ada,cc-pvdz,8,sum_squares_mo,3000
1,8,33968.59706607158,442.5140601146919,33526.08300595689,0.0483448540852693,8.283040224199567e-05,-11.191519406625968,ada,cc-pvdz,8,sum_squares_mo,3000

